An eXtended Finite Element Method Implementation in COMSOL Multiphysics: Thermo-Hydro-Mechanical Modeling of Fluid Flow in Discontinuous Porous Media

This paper presents the implementation of the eXtended Finite Element Method (XFEM) in the general-purpose commercial software package COMSOL Multiphysics for multi-field thermo-hydro-mechanical problems in discontinuous porous media. To this end, an exclusive enrichment strategy is proposed in compliance with the COMSOL modeling structure. COMSOL modules and physics interfaces are adopted to take account of the relevant physical processes involved in thermo-hydro-mechanical coupling analysis, namely: the mechanical deformation, fluid flow in porous media and heat transfer. Essential changes are made to the internal variables of the physics interfaces to ensure consistency in the evaluation of enriched solution fields. The model preprocessing, level-set updates, coupling of the relevant physics and postprocessing procedures are performed adopting a coherent utilization of the COMSOL built-in features along with the COMSOL LiveLink for MATLAB functions. The implementation process, remedies for the treatment of the enriched zones, XFEM framework setup, multiphysics coupling, numerical integration and numerical solution strategy are described in detail. The capabilities and performance of the proposed approach are investigated by examining several multi-field thermo-hydro-mechanical simulations involving single/multiple discontinuities in 2D/3D porous rock settings.

==> Data/Hydromechanical/Displacement/dispmesh1A.dat <==
0	-0.043929651
0.1	-0.044481981
0.2	-0.04503431
0.3	-0.04558664
0.4	-0.045884941
0.5	-0.045802199
0.6	-0.045719457
0.7	-0.045636715
0.8	-0.045553973
0.9	-0.045471231
1	-0.045388489
1.1	-0.045305747
1.2	-0.045223005
1.3	-0.045134184
1.4	-0.045041308
1.5	-0.044948433
1.6	-0.044855558
1.7	-0.044762683
1.8	-0.044669808
1.9	-0.044576933
2	-0.044484058
2.1	-0.044391183
2.2	-0.044298308
2.3	-0.044205433
2.4	-0.044112558
2.5	-0.044019683
2.6	-0.043926808
2.7	-0.043833933
2.8	-0.043741058
2.9	-0.043648183
3	-0.043555308
3.1	-0.043474461
3.2	-0.043393614
3.3	-0.043312767
3.4	-0.04323192
3.5	-0.043151073
3.6	-0.043070227
3.7	-0.04298938
3.8	-0.042908533
3.9	-0.042827686
4	-0.042746839
4.1	-0.042665992
4.2	-0.042585145
4.3	-0.042504298
4.4	-0.042423452
4.5	-0.042342605
4.6	-0.042261758
4.7	-0.042180911
4.8	-0.042100064
4.9	-0.042019217
5	-0.04193837
5.1	-0.041857523
5.2	-0.041776676
5.3	-0.04169583
5.4	-0.041614983
5.5	-0.041534136
5.6	-0.041453289
5.7	-0.041372442
5.8	-0.041291595
5.9	-0.041210748
6	-0.041129901
6.1	-0.041049055
6.2	-0.040968208
6.3	-0.040887361
6.4	-0.040806514
6.5	-0.040725667
6.6	-0.040664453
6.7	-0.040608148
6.8	-0.040551843
6.9	-0.040495538
7	-0.040439233
7.1	-0.040382927
7.2	-0.040326622
7.3	-0.040270317
7.4	-0.040214012
7.5	-0.040157706
7.6	-0.040101401
7.7	-0.040045096
7.8	-0.039988791
7.9	-0.039932486
8	-0.03987618
8.1	-0.039819875
8.2	-0.03976357
8.3	-0.039707265
8.4	-0.03965096
8.5	-0.039594654
8.6	-0.039538349
8.7	-0.039482044
8.8	-0.039425739
8.9	-0.039369433
9	-0.039313128
9.1	-0.039256823
9.2	-0.039200518
9.3	-0.039144213
9.4	-0.039087907
9.5	-0.039031602
9.6	-0.038975297
9.7	-0.038918992
9.8	-0.038862686
9.9	-0.038806381
10	-0.038750076
10.1	-0.038693771
10.2	-0.038637466
10.3	-0.03858116
10.4	-0.038524855
10.5	-0.03846855
10.6	-0.038412245
10.7	-0.038355939
10.8	-0.038299634
10.9	-0.038243329
11	-0.038187024
11.1	-0.038130719
11.2	-0.038074413
11.3	-0.038018108
11.4	-0.037961803
11.5	-0.037905498
11.6	-0.037849192
11.7	-0.037792887
11.8	-0.037736582
11.9	-0.037680277
12	-0.037623972
12.1	-0.037567666
12.2	-0.037511361
12.3	-0.037455056
12.4	-0.037398751
12.5	-0.037342445
12.6	-0.03728614
12.7	-0.037229835
12.8	-0.03717353
12.9	-0.037117225
13	-0.037060919
13.1	-0.037004614
13.2	-0.036948309
13.3	-0.036892004
13.4	-0.036835698
13.5	-0.036779393
13.6	-0.036731909
13.7	-0.036697655
13.8	-0.036663401
13.9	-0.036629147
14	-0.036594893
14.1	-0.036560639
14.2	-0.036526385
14.3	-0.036492132
14.4	-0.036457878
14.5	-0.036423624
14.6	-0.03638937
14.7	-0.036355116
14.8	-0.036320862
14.9	-0.036286609
15	-0.036252355
15.1	-0.036218101
15.2	-0.036183847
15.3	-0.036149593
15.4	-0.036115339
15.5	-0.036081085
15.6	-0.036046832
15.7	-0.036012578
15.8	-0.035978324
15.9	-0.03594407
16	-0.035909816
16.1	-0.035875562
16.2	-0.035841309
16.3	-0.035807055
16.4	-0.035772801
16.5	-0.035738547
16.6	-0.035704293
16.7	-0.035670039
16.8	-0.035635786
16.9	-0.035601532
17	-0.035567278
17.1	-0.035533024
17.2	-0.03549877
17.3	-0.035464516
17.4	-0.035430262
17.5	-0.035396009
17.6	-0.035361755
17.7	-0.035327501
17.8	-0.035293247
17.9	-0.035258993
18	-0.035224739
18.1	-0.035190486
18.2	-0.035156232
18.3	-0.035121978
18.4	-0.035087724
18.5	-0.03505347
18.6	-0.035019216
18.7	-0.034984962
18.8	-0.034950709
18.9	-0.034916455
19	-0.034882201
19.1	-0.034847947
19.2	-0.034813693
19.3	-0.034779439
19.4	-0.034745186
19.5	-0.034710932
19.6	-0.034676678
19.7	-0.034642424
19.8	-0.03460817
19.9	-0.034573916
20	-0.034539662
20.1	-0.034505409
20.2	-0.034471155
20.3	-0.034436901
20.4	-0.034402647
20.5	-0.034368393
20.6	-0.034334139
20.7	-0.034299886
20.8	-0.034265632
20.9	-0.034231378
21	-0.034197124
21.1	-0.03416287
21.2	-0.034128616
21.3	-0.034094363
21.4	-0.034060109
21.5	-0.034025855
21.6	-0.033991601
21.7	-0.033957347
21.8	-0.033923093
21.9	-0.033888839
22	-0.033854586
22.1	-0.033820332
22.2	-0.033786078
22.3	-0.033751824
22.4	-0.03371757
22.5	-0.033683316
22.6	-0.033649063
22.7	-0.033614809
22.8	-0.033580555
22.9	-0.033546301
23	-0.033512047
23.1	-0.033477793
23.2	-0.033443539
23.3	-0.033409286
23.4	-0.033375032
23.5	-0.033340778
23.6	-0.033306524
23.7	-0.03327227
23.8	-0.033238016
23.9	-0.033203763
24	-0.033169509
24.1	-0.033135255
24.2	-0.033101001
24.3	-0.033066747
24.4	-0.033032493
24.5	-0.032998239
24.6	-0.032968656
24.7	-0.032946078
24.8	-0.0329235
24.9	-0.032900923
25	-0.032878345
25.1	-0.032855767
25.2	-0.032833189
25.3	-0.032810611
25.4	-0.032788033
25.5	-0.032765455
25.6	-0.032742878
25.7	-0.0327203
25.8	-0.032697722
25.9	-0.032675144
26	-0.032652566
26.1	-0.032629988
26.2	-0.032607411
26.3	-0.032584833
26.4	-0.032562255
26.5	-0.032539677
26.6	-0.032517099
26.7	-0.032494521
26.8	-0.032471943
26.9	-0.032449366
27	-0.032426788
27.1	-0.03240421
27.2	-0.032381632
27.3	-0.032359054
27.4	-0.032336476
27.5	-0.032313899
27.6	-0.032291321
27.7	-0.032268743
27.8	-0.032246165
27.9	-0.032223587
28	-0.032201009
28.1	-0.032178432
28.2	-0.032155854
28.3	-0.032133276
28.4	-0.032110698
28.5	-0.03208812
28.6	-0.032065542
28.7	-0.032042964
28.8	-0.032020387
28.9	-0.031997809
29	-0.031975231
29.1	-0.031952653
29.2	-0.031930075
29.3	-0.031907497
29.4	-0.03188492
29.5	-0.031862342
29.6	-0.031839764
29.7	-0.031817186
29.8	-0.031794608
29.9	-0.03177203
30	-0.031749453
30.1	-0.031726875
30.2	-0.031704297
30.3	-0.031681719
30.4	-0.031659141
30.5	-0.031636563
30.6	-0.031613985
30.7	-0.031591408
30.8	-0.03156883
30.9	-0.031546252
31	-0.031523674
31.1	-0.031501096
31.2	-0.031478518
31.3	-0.031455941
31.4	-0.031433363
31.5	-0.031410785
31.6	-0.031388207
31.7	-0.031365629
31.8	-0.031343051
31.9	-0.031320473
32	-0.031297896
32.1	-0.031275318
32.2	-0.03125274
32.3	-0.031230162
32.4	-0.031207584
32.5	-0.031185006
32.6	-0.031162429
32.7	-0.031139851
32.8	-0.031117273
32.9	-0.031094695
33	-0.031072117
33.1	-0.031049539
33.2	-0.031026962
33.3	-0.031004384
33.4	-0.030981806
33.5	-0.030959228
33.6	-0.03093665
33.7	-0.030914072
33.8	-0.030891494
33.9	-0.030868917
34	-0.030846339
34.1	-0.030823761
34.2	-0.030801183
34.3	-0.030778605
34.4	-0.030756027
34.5	-0.03073345
34.6	-0.030710872
34.7	-0.030688294
34.8	-0.030665716
34.9	-0.030643138
35	-0.03062056
35.1	-0.030597983
35.2	-0.030575405
35.3	-0.030552827
35.4	-0.030530249
35.5	-0.030507671
35.6	-0.030488244
35.7	-0.030473544
35.8	-0.030458844
35.9	-0.030444144
36	-0.030429444
36.1	-0.030414744
36.2	-0.030400044
36.3	-0.030385344
36.4	-0.030370644
36.5	-0.030355944
36.6	-0.030341244
36.7	-0.030326544
36.8	-0.030311844
36.9	-0.030297144
37	-0.030282444
37.1	-0.030267744
37.2	-0.030253044
37.3	-0.030238344
37.4	-0.030223644
37.5	-0.030208944
37.6	-0.030194244
37.7	-0.030179544
37.8	-0.030164844
37.9	-0.030150144
38	-0.030135443
38.1	-0.030120743
38.2	-0.030106043
38.3	-0.030091343
38.4	-0.030076643
38.5	-0.030061943
38.6	-0.030047243
38.7	-0.030032543
38.8	-0.030017843
38.9	-0.030003143
39	-0.029988443
39.1	-0.029973743
39.2	-0.029959043
39.3	-0.029944343
39.4	-0.029929643
39.5	-0.029914943
39.6	-0.029900243
39.7	-0.029885543
39.8	-0.029870843
39.9	-0.029856143
40	-0.029841443
40.1	-0.029826743
40.2	-0.029812043
40.3	-0.029797343
40.4	-0.029782643
40.5	-0.029767943
40.6	-0.029753242
40.7	-0.029738542
40.8	-0.029723842
40.9	-0.029709142
41	-0.029694442
41.1	-0.029679742
41.2	-0.029665042
41.3	-0.029650342
41.4	-0.029635642
41.5	-0.029620942
41.6	-0.029606242
41.7	-0.029591542
41.8	-0.029576842
41.9	-0.029562142
42	-0.029547442
42.1	-0.029532742
42.2	-0.029518042
42.3	-0.029503342
42.4	-0.029488642
42.5	-0.029473942
42.6	-0.029459242
42.7	-0.029444542
42.8	-0.029429842
42.9	-0.029415142
43	-0.029400442
43.1	-0.029385742
43.2	-0.029371041
43.3	-0.029356341
43.4	-0.029341641
43.5	-0.029326941
43.6	-0.029312241
43.7	-0.029297541
43.8	-0.029282841
43.9	-0.029268141
44	-0.029253441
44.1	-0.029238741
44.2	-0.029224041
44.3	-0.029209341
44.4	-0.029194641
44.5	-0.029179941
44.6	-0.029165241
44.7	-0.029150541
44.8	-0.029135841
44.9	-0.029121141
45	-0.029106441
45.1	-0.029091741
45.2	-0.029077041
45.3	-0.029062341
45.4	-0.029047641
45.5	-0.029032941
45.6	-0.029018241
45.7	-0.029003541
45.8	-0.02898884
45.9	-0.02897414
46	-0.02895944
46.1	-0.02894474
46.2	-0.02893004
46.3	-0.02891534
46.4	-0.02890064
46.5	-0.02888594
46.6	-0.028873171
46.7	-0.028863297
46.8	-0.028853423
46.9	-0.028843548
47	-0.028833674
47.1	-0.0288238
47.2	-0.028813926
47.3	-0.028804052
47.4	-0.028794178
47.5	-0.028784304
47.6	-0.02877443
47.7	-0.028764556
47.8	-0.028754682
47.9	-0.028744808
48	-0.028734934
48.1	-0.02872506
48.2	-0.028715186
48.3	-0.028705312
48.4	-0.028695438
48.5	-0.028685564
48.6	-0.02867569
48.7	-0.028665816
48.8	-0.028655942
48.9	-0.028646068
49	-0.028636194
49.1	-0.02862632
49.2	-0.028616446
49.3	-0.028606572
49.4	-0.028596698
49.5	-0.028586824
49.6	-0.02857695
49.7	-0.028567076
49.8	-0.028557201
49.9	-0.028547327
50	-0.028537453
50.1	-0.028527579
50.2	-0.028517705
50.3	-0.028507831
50.4	-0.028497957
50.5	-0.028488083
50.6	-0.028478209
50.7	-0.028468335
50.8	-0.028458461
50.9	-0.028448587
51	-0.028438713
51.1	-0.028428839
51.2	-0.028418965
51.3	-0.028409091
51.4	-0.028399217
51.5	-0.028389343
51.6	-0.028379469
51.7	-0.028369595
51.8	-0.028359721
51.9	-0.028349847
52	-0.028339973
52.1	-0.028330099
52.2	-0.028320225
52.3	-0.028310351
52.4	-0.028300477
52.5	-0.028290603
52.6	-0.028280729
52.7	-0.028270855
52.8	-0.02826098
52.9	-0.028251106
53	-0.028241232
53.1	-0.028231358
53.2	-0.028221484
53.3	-0.02821161
53.4	-0.028201736
53.5	-0.028191862
53.6	-0.028181988
53.7	-0.028172114
53.8	-0.02816224
53.9	-0.028152366
54	-0.028142492
54.1	-0.028132618
54.2	-0.028122744
54.3	-0.02811287
54.4	-0.028102996
54.5	-0.028093122
54.6	-0.028083248
54.7	-0.028073374
54.8	-0.0280635
54.9	-0.028053626
55	-0.028043752
55.1	-0.028033878
55.2	-0.028024004
55.3	-0.02801413
55.4	-0.028004256
55.5	-0.027994382
55.6	-0.027984508
55.7	-0.027974633
55.8	-0.027964759
55.9	-0.027954885
56	-0.027945011
56.1	-0.027935137
56.2	-0.027925263
56.3	-0.027915389
56.4	-0.027905515
56.5	-0.027895641
56.6	-0.027885767
56.7	-0.027875893
56.8	-0.027866019
56.9	-0.027856145
57	-0.027846271
57.1	-0.027836397
57.2	-0.027826523
57.3	-0.027816649
57.4	-0.027806775
57.5	-0.027796901
57.6	-0.027788257
57.7	-0.027781459
57.8	-0.02777466
57.9	-0.027767862
58	-0.027761064
58.1	-0.027754266
58.2	-0.027747467
58.3	-0.027740669
58.4	-0.027733871
58.5	-0.027727072
58.6	-0.027720274
58.7	-0.027713476
58.8	-0.027706677
58.9	-0.027699879
59	-0.027693081
59.1	-0.027686282
59.2	-0.027679484
59.3	-0.027672686
59.4	-0.027665887
59.5	-0.027659089
59.6	-0.027652291
59.7	-0.027645492
59.8	-0.027638694
59.9	-0.027631896
60	-0.027625097
60.1	-0.027618299
60.2	-0.027611501
60.3	-0.027604702
60.4	-0.027597904
60.5	-0.027591106
60.6	-0.027584307
60.7	-0.027577509
60.8	-0.027570711
60.9	-0.027563912
61	-0.027557114
61.1	-0.027550316
61.2	-0.027543517
61.3	-0.027536719
61.4	-0.027529921
61.5	-0.027523122
61.6	-0.027516324
61.7	-0.027509526
61.8	-0.027502728
61.9	-0.027495929
62	-0.027489131
62.1	-0.027482333
62.2	-0.027475534
62.3	-0.027468736
62.4	-0.027461938
62.5	-0.027455139
62.6	-0.027448341
62.7	-0.027441543
62.8	-0.027434744
62.9	-0.027427946
63	-0.027421148
63.1	-0.027414349
63.2	-0.027407551
63.3	-0.027400753
63.4	-0.027393954
63.5	-0.027387156
63.6	-0.027380358
63.7	-0.027373559
63.8	-0.027366761
63.9	-0.027359963
64	-0.027353164
64.1	-0.027346366
64.2	-0.027339568
64.3	-0.027332769
64.4	-0.027325971
64.5	-0.027319173
64.6	-0.027312374
64.7	-0.027305576
64.8	-0.027298778
64.9	-0.027291979
65	-0.027285181
65.1	-0.027278383
65.2	-0.027271585
65.3	-0.027264786
65.4	-0.027257988
65.5	-0.02725119
65.6	-0.027244391
65.7	-0.027237593
65.8	-0.027230795
65.9	-0.027223996
66	-0.027217198
66.1	-0.0272104
66.2	-0.027203601
66.3	-0.027196803
66.4	-0.027190005
66.5	-0.027183206
66.6	-0.027176408
66.7	-0.02716961
66.8	-0.027162811
66.9	-0.027156013
67	-0.027149215
67.1	-0.027142416
67.2	-0.027135618
67.3	-0.02712882
67.4	-0.027122021
67.5	-0.027115223
67.6	-0.027108425
67.7	-0.027101626
67.8	-0.027094828
67.9	-0.02708803
68	-0.027081231
68.1	-0.027074433
68.2	-0.027067635
68.3	-0.027060836
68.4	-0.027054038
68.5	-0.02704724
68.6	-0.027041248
68.7	-0.027036467
68.8	-0.027031685
68.9	-0.027026904
69	-0.027022122
69.1	-0.027017341
69.2	-0.02701256
69.3	-0.027007778
69.4	-0.027002997
69.5	-0.026998215
69.6	-0.026993434
69.7	-0.026988652
69.8	-0.026983871
69.9	-0.026979089
70	-0.026974308
70.1	-0.026969527
70.2	-0.026964745
70.3	-0.026959964
70.4	-0.026955182
70.5	-0.026950401
70.6	-0.026945619
70.7	-0.026940838
70.8	-0.026936056
70.9	-0.026931275
71	-0.026926494
71.1	-0.026921712
71.2	-0.026916931
71.3	-0.026912149
71.4	-0.026907368
71.5	-0.026902586
71.6	-0.026897805
71.7	-0.026893023
71.8	-0.026888242
71.9	-0.026883461
72	-0.026878679
72.1	-0.026873898
72.2	-0.026869116
72.3	-0.026864335
72.4	-0.026859553
72.5	-0.026854772
72.6	-0.02684999
72.7	-0.026845209
72.8	-0.026840428
72.9	-0.026835646
73	-0.026830865
73.1	-0.026826083
73.2	-0.026821302
73.3	-0.02681652
73.4	-0.026811739
73.5	-0.026806957
73.6	-0.026802176
73.7	-0.026797395
73.8	-0.026792613
73.9	-0.026787832
74	-0.02678305
74.1	-0.026778269
74.2	-0.026773487
74.3	-0.026768706
74.4	-0.026763924
74.5	-0.026759143
74.6	-0.026754362
74.7	-0.02674958
74.8	-0.026744799
74.9	-0.026740017
75	-0.026735236
75.1	-0.026730454
75.2	-0.026725673
75.3	-0.026720891
75.4	-0.02671611
75.5	-0.026711329
75.6	-0.026706547
75.7	-0.026701766
75.8	-0.026696984
75.9	-0.026692203
76	-0.026687421
76.1	-0.02668264
76.2	-0.026677858
76.3	-0.026673077
76.4	-0.026668296
76.5	-0.026663514
76.6	-0.026658733
76.7	-0.026653951
76.8	-0.02664917
76.9	-0.026644388
77	-0.026639607
77.1	-0.026634825
77.2	-0.026630044
77.3	-0.026625263
77.4	-0.026620481
77.5	-0.0266157
77.6	-0.026610918
77.7	-0.026606137
77.8	-0.026601355
77.9	-0.026596574
78	-0.026591792
78.1	-0.026587011
78.2	-0.02658223
78.3	-0.026577448
78.4	-0.026572667
78.5	-0.026567885
78.6	-0.026563104
78.7	-0.026558322
78.8	-0.026553541
78.9	-0.026548759
79	-0.026543978
79.1	-0.026539197
79.2	-0.026534415
79.3	-0.026529634
79.4	-0.026524852
79.5	-0.026520071
79.6	-0.026515523
79.7	-0.026511333
79.8	-0.026507154
79.9	-0.026502985
80	-0.026498827
80.1	-0.026494679
80.2	-0.026490542
80.3	-0.026486416
80.4	-0.0264823
80.5	-0.026478195
80.6	-0.0264741
80.7	-0.026470016
80.8	-0.026465943
80.9	-0.02646188
81	-0.026457827
81.1	-0.026453786
81.2	-0.026449755
81.3	-0.026445734
81.4	-0.026441724
81.5	-0.026437725
81.6	-0.026433736
81.7	-0.026429757
81.8	-0.02642579
81.9	-0.026421833
82	-0.026417886
82.1	-0.02641395
82.2	-0.026410025
82.3	-0.02640611
82.4	-0.026402206
82.5	-0.026398312
82.6	-0.026394429
82.7	-0.026390557
82.8	-0.026386695
82.9	-0.026382844
83	-0.026379003
83.1	-0.026375173
83.2	-0.026371354
83.3	-0.026367545
83.4	-0.026363746
83.5	-0.026359959
83.6	-0.026356181
83.7	-0.026352415
83.8	-0.026348659
83.9	-0.026344913
84	-0.026341178
84.1	-0.026337454
84.2	-0.02633374
84.3	-0.026330037
84.4	-0.026326345
84.5	-0.026322663
84.6	-0.026318992
84.7	-0.026315331
84.8	-0.026311681
84.9	-0.026308041
85	-0.026304412
85.1	-0.026300793
85.2	-0.026297186
85.3	-0.026293588
85.4	-0.026290002
85.5	-0.026286425
85.6	-0.02628286
85.7	-0.026279305
85.8	-0.026275761
85.9	-0.026272227
86	-0.026268704
86.1	-0.026265191
86.2	-0.026261689
86.3	-0.026258197
86.4	-0.026254717
86.5	-0.026251246
86.6	-0.026247787
86.7	-0.026244337
86.8	-0.026240899
86.9	-0.026237471
87	-0.026234054
87.1	-0.026230647
87.2	-0.02622725
87.3	-0.026223865
87.4	-0.02622049
87.5	-0.026217125
87.6	-0.026213771
87.7	-0.026210428
87.8	-0.026207095
87.9	-0.026203773
88	-0.026200462
88.1	-0.026197161
88.2	-0.02619387
88.3	-0.02619059
88.4	-0.026187321
88.5	-0.026184063
88.6	-0.026180815
88.7	-0.026177577
88.8	-0.02617435
88.9	-0.026171134
89	-0.026167928
89.1	-0.026164733
89.2	-0.026161548
89.3	-0.026158374
89.4	-0.026155211
89.5	-0.026152058
89.6	-0.026148916
89.7	-0.026145784
89.8	-0.026142663
89.9	-0.026139553
90	-0.026136453
90.1	-0.026133363
90.2	-0.026130285
90.3	-0.026127216
90.4	-0.026124159
90.5	-0.026121112
90.6	-0.026118045
90.7	-0.026114942
90.8	-0.026111848
90.9	-0.026108763
91	-0.026105687
91.1	-0.026102621
91.2	-0.026099564
91.3	-0.026096516
91.4	-0.026093477
91.5	-0.026090447
91.6	-0.026087427
91.7	-0.026084416
91.8	-0.026081414
91.9	-0.026078421
92	-0.026075437
92.1	-0.026072463
92.2	-0.026069498
92.3	-0.026066542
92.4	-0.026063595
92.5	-0.026060657
92.6	-0.026057729
92.7	-0.026054809
92.8	-0.026051899
92.9	-0.026048999
93	-0.026046107
93.1	-0.026043225
93.2	-0.026040351
93.3	-0.026037487
93.4	-0.026034632
93.5	-0.026031787
93.6	-0.02602895
93.7	-0.026026123
93.8	-0.026023305
93.9	-0.026020496
94	-0.026017697
94.1	-0.026014906
94.2	-0.026012125
94.3	-0.026009353
94.4	-0.02600659
94.5	-0.026003836
94.6	-0.026001092
94.7	-0.025998357
94.8	-0.025995631
94.9	-0.025992914
95	-0.025990206
95.1	-0.025987508
95.2	-0.025984818
95.3	-0.025982138
95.4	-0.025979468
95.5	-0.025976806
95.6	-0.025974153
95.7	-0.02597151
95.8	-0.025968876
95.9	-0.025966251
96	-0.025963636
96.1	-0.025961029
96.2	-0.025958432
96.3	-0.025955844
96.4	-0.025953265
96.5	-0.025950695
96.6	-0.025948135
96.7	-0.025945583
96.8	-0.025943041
96.9	-0.025940508
97	-0.025937985
97.1	-0.02593547
97.2	-0.025932965
97.3	-0.025930469
97.4	-0.025927982
97.5	-0.025925504
97.6	-0.025923036
97.7	-0.025920577
97.8	-0.025918126
97.9	-0.025915686
98	-0.025913254
98.1	-0.025910831
98.2	-0.025908418
98.3	-0.025906014
98.4	-0.025903619
98.5	-0.025901233
98.6	-0.025898857
98.7	-0.025896489
98.8	-0.025894131
98.9	-0.025891782
99	-0.025889443
99.1	-0.025887112
99.2	-0.025884791
99.3	-0.025882479
99.4	-0.025880176
99.5	-0.025877882
99.6	-0.025875598
99.7	-0.025873322
99.8	-0.025871056
99.9	-0.025868799
100	-0.025866552
100.1	-0.025864313
100.2	-0.025862084
100.3	-0.025859864
100.4	-0.025857653
100.5	-0.025855451
100.6	-0.025853258
100.7	-0.025851075
100.8	-0.025848901
100.9	-0.025846736
101	-0.02584458
101.1	-0.025842434
101.2	-0.025840296
101.3	-0.025838168
101.4	-0.025836049
101.5	-0.025833939
101.6	-0.025831789
101.7	-0.025829572
101.8	-0.025827362
101.9	-0.025825159
102	-0.025822963
102.1	-0.025820774
102.2	-0.025818592
102.3	-0.025816417
102.4	-0.025814249
102.5	-0.025812087
102.6	-0.025809933
102.7	-0.025807786
102.8	-0.025805645
102.9	-0.025803512
103	-0.025801385
103.1	-0.025799266
103.2	-0.025797153
103.3	-0.025795047
103.4	-0.025792949
103.5	-0.025790857
103.6	-0.025788772
103.7	-0.025786694
103.8	-0.025784623
103.9	-0.025782559
104	-0.025780502
104.1	-0.025778452
104.2	-0.025776409
104.3	-0.025774373
104.4	-0.025772344
104.5	-0.025770321
104.6	-0.025768306
104.7	-0.025766298
104.8	-0.025764296
104.9	-0.025762302
105	-0.025760315
105.1	-0.025758334
105.2	-0.02575636
105.3	-0.025754394
105.4	-0.025752434
105.5	-0.025750481
105.6	-0.025748536
105.7	-0.025746597
105.8	-0.025744665
105.9	-0.02574274
106	-0.025740822
106.1	-0.025738911
106.2	-0.025737007
106.3	-0.02573511
106.4	-0.02573322
106.5	-0.025731337
106.6	-0.02572946
106.7	-0.025727591
106.8	-0.025725729
106.9	-0.025723873
107	-0.025722025
107.1	-0.025720183
107.2	-0.025718349
107.3	-0.025716521
107.4	-0.025714701
107.5	-0.025712887
107.6	-0.02571108
107.7	-0.02570928
107.8	-0.025707488
107.9	-0.025705702
108	-0.025703923
108.1	-0.025702151
108.2	-0.025700386
108.3	-0.025698628
108.4	-0.025696877
108.5	-0.025695133
108.6	-0.025693395


==> Data/Hydromechanical/Displacement/dispmesh1B.dat <==
0	-0.062276449
0.1	-0.063158914
0.2	-0.06404138
0.3	-0.064923845
0.4	-0.065442271
0.5	-0.065414638
0.6	-0.065387005
0.7	-0.065359372
0.8	-0.06533174
0.9	-0.065304107
1	-0.065276474
1.1	-0.065248841
1.2	-0.065221209
1.3	-0.065178794
1.4	-0.065126523
1.5	-0.065074253
1.6	-0.065021983
1.7	-0.064969713
1.8	-0.064917443
1.9	-0.064865172
2	-0.064812902
2.1	-0.064760632
2.2	-0.064708362
2.3	-0.064656091
2.4	-0.064603821
2.5	-0.064551551
2.6	-0.064499281
2.7	-0.064447011
2.8	-0.06439474
2.9	-0.06434247
3	-0.0642902
3.1	-0.064233697
3.2	-0.064177195
3.3	-0.064120692
3.4	-0.06406419
3.5	-0.064007687
3.6	-0.063951184
3.7	-0.063894682
3.8	-0.063838179
3.9	-0.063781677
4	-0.063725174
4.1	-0.063668671
4.2	-0.063612169
4.3	-0.063555666
4.4	-0.063499164
4.5	-0.063442661
4.6	-0.063386158
4.7	-0.063329656
4.8	-0.063273153
4.9	-0.063216651
5	-0.063160148
5.1	-0.063103645
5.2	-0.063047143
5.3	-0.06299064
5.4	-0.062934138
5.5	-0.062877635
5.6	-0.062821132
5.7	-0.06276463
5.8	-0.062708127
5.9	-0.062651625
6	-0.062595122
6.1	-0.062538619
6.2	-0.062482117
6.3	-0.062425614
6.4	-0.062369112
6.5	-0.062312609
6.6	-0.06226526
6.7	-0.0622202
6.8	-0.06217514
6.9	-0.06213008
7	-0.06208502
7.1	-0.062039959
7.2	-0.061994899
7.3	-0.061949839
7.4	-0.061904779
7.5	-0.061859719
7.6	-0.061814658
7.7	-0.061769598
7.8	-0.061724538
7.9	-0.061679478
8	-0.061634418
8.1	-0.061589357
8.2	-0.061544297
8.3	-0.061499237
8.4	-0.061454177
8.5	-0.061409117
8.6	-0.061364056
8.7	-0.061318996
8.8	-0.061273936
8.9	-0.061228876
9	-0.061183816
9.1	-0.061138755
9.2	-0.061093695
9.3	-0.061048635
9.4	-0.061003575
9.5	-0.060958515
9.6	-0.060913454
9.7	-0.060868394
9.8	-0.060823334
9.9	-0.060778274
10	-0.060733214
10.1	-0.060688153
10.2	-0.060643093
10.3	-0.060598033
10.4	-0.060552973
10.5	-0.060507913
10.6	-0.060462852
10.7	-0.060417792
10.8	-0.060372732
10.9	-0.060327672
11	-0.060282612
11.1	-0.060237551
11.2	-0.060192491
11.3	-0.060147431
11.4	-0.060102371
11.5	-0.060057311
11.6	-0.06001225
11.7	-0.05996719
11.8	-0.05992213
11.9	-0.05987707
12	-0.05983201
12.1	-0.059786949
12.2	-0.059741889
12.3	-0.059696829
12.4	-0.059651769
12.5	-0.059606709
12.6	-0.059561648
12.7	-0.059516588
12.8	-0.059471528
12.9	-0.059426468
13	-0.059381408
13.1	-0.059336347
13.2	-0.059291287
13.3	-0.059246227
13.4	-0.059201167
13.5	-0.059156107
13.6	-0.059116994
13.7	-0.059086802
13.8	-0.05905661
13.9	-0.059026418
14	-0.058996226
14.1	-0.058966034
14.2	-0.058935842
14.3	-0.05890565
14.4	-0.058875458
14.5	-0.058845266
14.6	-0.058815074
14.7	-0.058784882
14.8	-0.05875469
14.9	-0.058724498
15	-0.058694306
15.1	-0.058664114
15.2	-0.058633922
15.3	-0.05860373
15.4	-0.058573537
15.5	-0.058543345
15.6	-0.058513153
15.7	-0.058482961
15.8	-0.058452769
15.9	-0.058422577
16	-0.058392385
16.1	-0.058362193
16.2	-0.058332001
16.3	-0.058301809
16.4	-0.058271617
16.5	-0.058241425
16.6	-0.058211233
16.7	-0.058181041
16.8	-0.058150849
16.9	-0.058120657
17	-0.058090465
17.1	-0.058060273
17.2	-0.058030081
17.3	-0.057999889
17.4	-0.057969697
17.5	-0.057939505
17.6	-0.057909313
17.7	-0.057879121
17.8	-0.057848929
17.9	-0.057818737
18	-0.057788545
18.1	-0.057758353
18.2	-0.057728161
18.3	-0.057697969
18.4	-0.057667777
18.5	-0.057637585
18.6	-0.057607393
18.7	-0.057577201
18.8	-0.057547009
18.9	-0.057516817
19	-0.057486625
19.1	-0.057456433
19.2	-0.057426241
19.3	-0.057396049
19.4	-0.057365857
19.5	-0.057335665
19.6	-0.057305473
19.7	-0.057275281
19.8	-0.057245089
19.9	-0.057214897
20	-0.057184705
20.1	-0.057154513
20.2	-0.057124321
20.3	-0.057094129
20.4	-0.057063937
20.5	-0.057033745
20.6	-0.057003553
20.7	-0.056973361
20.8	-0.056943169
20.9	-0.056912977
21	-0.056882785
21.1	-0.056852593
21.2	-0.056822401
21.3	-0.056792209
21.4	-0.056762017
21.5	-0.056731825
21.6	-0.056701633
21.7	-0.056671441
21.8	-0.056641249
21.9	-0.056611057
22	-0.056580865
22.1	-0.056550673
22.2	-0.056520481
22.3	-0.056490289
22.4	-0.056460097
22.5	-0.056429905
22.6	-0.056399713
22.7	-0.056369521
22.8	-0.056339329
22.9	-0.056309137
23	-0.056278945
23.1	-0.056248753
23.2	-0.056218561
23.3	-0.056188369
23.4	-0.056158177
23.5	-0.056127985
23.6	-0.056097793
23.7	-0.056067601
23.8	-0.056037409
23.9	-0.056007217
24	-0.055977025
24.1	-0.055946833
24.2	-0.055916641
24.3	-0.055886449
24.4	-0.055856257
24.5	-0.055826065
24.6	-0.055799437
24.7	-0.055778155
24.8	-0.055756873
24.9	-0.055735591
25	-0.05571431
25.1	-0.055693028
25.2	-0.055671746
25.3	-0.055650464
25.4	-0.055629182
25.5	-0.055607901
25.6	-0.055586619
25.7	-0.055565337
25.8	-0.055544055
25.9	-0.055522774
26	-0.055501492
26.1	-0.05548021
26.2	-0.055458928
26.3	-0.055437646
26.4	-0.055416365
26.5	-0.055395083
26.6	-0.055373801
26.7	-0.055352519
26.8	-0.055331237
26.9	-0.055309956
27	-0.055288674
27.1	-0.055267392
27.2	-0.05524611
27.3	-0.055224829
27.4	-0.055203547
27.5	-0.055182265
27.6	-0.055160983
27.7	-0.055139701
27.8	-0.05511842
27.9	-0.055097138
28	-0.055075856
28.1	-0.055054574
28.2	-0.055033293
28.3	-0.055012011
28.4	-0.054990729
28.5	-0.054969447
28.6	-0.054948165
28.7	-0.054926884
28.8	-0.054905602
28.9	-0.05488432
29	-0.054863038
29.1	-0.054841756
29.2	-0.054820475
29.3	-0.054799193
29.4	-0.054777911
29.5	-0.054756629
29.6	-0.054735348
29.7	-0.054714066
29.8	-0.054692784
29.9	-0.054671502
30	-0.05465022
30.1	-0.054628939
30.2	-0.054607657
30.3	-0.054586375
30.4	-0.054565093
30.5	-0.054543811
30.6	-0.05452253
30.7	-0.054501248
30.8	-0.054479966
30.9	-0.054458684
31	-0.054437403
31.1	-0.054416121
31.2	-0.054394839
31.3	-0.054373557
31.4	-0.054352275
31.5	-0.054330994
31.6	-0.054309712
31.7	-0.05428843
31.8	-0.054267148
31.9	-0.054245866
32	-0.054224585
32.1	-0.054203303
32.2	-0.054182021
32.3	-0.054160739
32.4	-0.054139458
32.5	-0.054118176
32.6	-0.054096894
32.7	-0.054075612
32.8	-0.05405433
32.9	-0.054033049
33	-0.054011767
33.1	-0.053990485
33.2	-0.053969203
33.3	-0.053947922
33.4	-0.05392664
33.5	-0.053905358
33.6	-0.053884076
33.7	-0.053862794
33.8	-0.053841513
33.9	-0.053820231
34	-0.053798949
34.1	-0.053777667
34.2	-0.053756385
34.3	-0.053735104
34.4	-0.053713822
34.5	-0.05369254
34.6	-0.053671258
34.7	-0.053649977
34.8	-0.053628695
34.9	-0.053607413
35	-0.053586131
35.1	-0.053564849
35.2	-0.053543568
35.3	-0.053522286
35.4	-0.053501004
35.5	-0.053479722
35.6	-0.053461169
35.7	-0.05344671
35.8	-0.053432251
35.9	-0.053417792
36	-0.053403333
36.1	-0.053388873
36.2	-0.053374414
36.3	-0.053359955
36.4	-0.053345496
36.5	-0.053331037
36.6	-0.053316577
36.7	-0.053302118
36.8	-0.053287659
36.9	-0.0532732
37	-0.053258741
37.1	-0.053244281
37.2	-0.053229822
37.3	-0.053215363
37.4	-0.053200904
37.5	-0.053186445
37.6	-0.053171985
37.7	-0.053157526
37.8	-0.053143067
37.9	-0.053128608
38	-0.053114149
38.1	-0.053099689
38.2	-0.05308523
38.3	-0.053070771
38.4	-0.053056312
38.5	-0.053041852
38.6	-0.053027393
38.7	-0.053012934
38.8	-0.052998475
38.9	-0.052984016
39	-0.052969556
39.1	-0.052955097
39.2	-0.052940638
39.3	-0.052926179
39.4	-0.05291172
39.5	-0.05289726
39.6	-0.052882801
39.7	-0.052868342
39.8	-0.052853883
39.9	-0.052839424
40	-0.052824964
40.1	-0.052810505
40.2	-0.052796046
40.3	-0.052781587
40.4	-0.052767128
40.5	-0.052752668
40.6	-0.052738209
40.7	-0.05272375
40.8	-0.052709291
40.9	-0.052694832
41	-0.052680372
41.1	-0.052665913
41.2	-0.052651454
41.3	-0.052636995
41.4	-0.052622535
41.5	-0.052608076
41.6	-0.052593617
41.7	-0.052579158
41.8	-0.052564699
41.9	-0.052550239
42	-0.05253578
42.1	-0.052521321
42.2	-0.052506862
42.3	-0.052492403
42.4	-0.052477943
42.5	-0.052463484
42.6	-0.052449025
42.7	-0.052434566
42.8	-0.052420107
42.9	-0.052405647
43	-0.052391188
43.1	-0.052376729
43.2	-0.05236227
43.3	-0.052347811
43.4	-0.052333351
43.5	-0.052318892
43.6	-0.052304433
43.7	-0.052289974
43.8	-0.052275514
43.9	-0.052261055
44	-0.052246596
44.1	-0.052232137
44.2	-0.052217678
44.3	-0.052203218
44.4	-0.052188759
44.5	-0.0521743
44.6	-0.052159841
44.7	-0.052145382
44.8	-0.052130922
44.9	-0.052116463
45	-0.052102004
45.1	-0.052087545
45.2	-0.052073086
45.3	-0.052058626
45.4	-0.052044167
45.5	-0.052029708
45.6	-0.052015249
45.7	-0.05200079
45.8	-0.05198633
45.9	-0.051971871
46	-0.051957412
46.1	-0.051942953
46.2	-0.051928494
46.3	-0.051914034
46.4	-0.051899575
46.5	-0.051885116
46.6	-0.051872426
46.7	-0.051862391
46.8	-0.051852355
46.9	-0.051842319
47	-0.051832284
47.1	-0.051822248
47.2	-0.051812213
47.3	-0.051802177
47.4	-0.051792141
47.5	-0.051782106
47.6	-0.05177207
47.7	-0.051762035
47.8	-0.051751999
47.9	-0.051741963
48	-0.051731928
48.1	-0.051721892
48.2	-0.051711857
48.3	-0.051701821
48.4	-0.051691785
48.5	-0.05168175
48.6	-0.051671714
48.7	-0.051661679
48.8	-0.051651643
48.9	-0.051641607
49	-0.051631572
49.1	-0.051621536
49.2	-0.0516115
49.3	-0.051601465
49.4	-0.051591429
49.5	-0.051581394
49.6	-0.051571358
49.7	-0.051561322
49.8	-0.051551287
49.9	-0.051541251
50	-0.051531216
50.1	-0.05152118
50.2	-0.051511144
50.3	-0.051501109
50.4	-0.051491073
50.5	-0.051481038
50.6	-0.051471002
50.7	-0.051460966
50.8	-0.051450931
50.9	-0.051440895
51	-0.05143086
51.1	-0.051420824
51.2	-0.051410788
51.3	-0.051400753
51.4	-0.051390717
51.5	-0.051380682
51.6	-0.051370646
51.7	-0.05136061
51.8	-0.051350575
51.9	-0.051340539
52	-0.051330504
52.1	-0.051320468
52.2	-0.051310432
52.3	-0.051300397
52.4	-0.051290361
52.5	-0.051280326
52.6	-0.05127029
52.7	-0.051260254
52.8	-0.051250219
52.9	-0.051240183
53	-0.051230148
53.1	-0.051220112
53.2	-0.051210076
53.3	-0.051200041
53.4	-0.051190005
53.5	-0.05117997
53.6	-0.051169934
53.7	-0.051159898
53.8	-0.051149863
53.9	-0.051139827
54	-0.051129792
54.1	-0.051119756
54.2	-0.05110972
54.3	-0.051099685
54.4	-0.051089649
54.5	-0.051079614
54.6	-0.051069578
54.7	-0.051059542
54.8	-0.051049507
54.9	-0.051039471
55	-0.051029436
55.1	-0.0510194
55.2	-0.051009364
55.3	-0.050999329
55.4	-0.050989293
55.5	-0.050979258
55.6	-0.050969222
55.7	-0.050959186
55.8	-0.050949151
55.9	-0.050939115
56	-0.05092908
56.1	-0.050919044
56.2	-0.050909008
56.3	-0.050898973
56.4	-0.050888937
56.5	-0.050878902
56.6	-0.050868866
56.7	-0.05085883
56.8	-0.050848795
56.9	-0.050838759
57	-0.050828724
57.1	-0.050818688
57.2	-0.050808652
57.3	-0.050798617
57.4	-0.050788581
57.5	-0.050778546
57.6	-0.050769702
57.7	-0.050762647
57.8	-0.050755592
57.9	-0.050748537
58	-0.050741482
58.1	-0.050734427
58.2	-0.050727372
58.3	-0.050720317
58.4	-0.050713261
58.5	-0.050706206
58.6	-0.050699151
58.7	-0.050692096
58.8	-0.050685041
58.9	-0.050677986
59	-0.050670931
59.1	-0.050663876
59.2	-0.050656821
59.3	-0.050649766
59.4	-0.050642711
59.5	-0.050635655
59.6	-0.0506286
59.7	-0.050621545
59.8	-0.05061449
59.9	-0.050607435
60	-0.05060038
60.1	-0.050593325
60.2	-0.05058627
60.3	-0.050579215
60.4	-0.05057216
60.5	-0.050565105
60.6	-0.050558049
60.7	-0.050550994
60.8	-0.050543939
60.9	-0.050536884
61	-0.050529829
61.1	-0.050522774
61.2	-0.050515719
61.3	-0.050508664
61.4	-0.050501609
61.5	-0.050494554
61.6	-0.050487499
61.7	-0.050480443
61.8	-0.050473388
61.9	-0.050466333
62	-0.050459278
62.1	-0.050452223
62.2	-0.050445168
62.3	-0.050438113
62.4	-0.050431058
62.5	-0.050424003
62.6	-0.050416948
62.7	-0.050409892
62.8	-0.050402837
62.9	-0.050395782
63	-0.050388727
63.1	-0.050381672
63.2	-0.050374617
63.3	-0.050367562
63.4	-0.050360507
63.5	-0.050353452
63.6	-0.050346397
63.7	-0.050339342
63.8	-0.050332286
63.9	-0.050325231
64	-0.050318176
64.1	-0.050311121
64.2	-0.050304066
64.3	-0.050297011
64.4	-0.050289956
64.5	-0.050282901
64.6	-0.050275846
64.7	-0.050268791
64.8	-0.050261736
64.9	-0.05025468
65	-0.050247625
65.1	-0.05024057
65.2	-0.050233515
65.3	-0.05022646
65.4	-0.050219405
65.5	-0.05021235
65.6	-0.050205295
65.7	-0.05019824
65.8	-0.050191185
65.9	-0.05018413
66	-0.050177074
66.1	-0.050170019
66.2	-0.050162964
66.3	-0.050155909
66.4	-0.050148854
66.5	-0.050141799
66.6	-0.050134744
66.7	-0.050127689
66.8	-0.050120634
66.9	-0.050113579
67	-0.050106524
67.1	-0.050099468
67.2	-0.050092413
67.3	-0.050085358
67.4	-0.050078303
67.5	-0.050071248
67.6	-0.050064193
67.7	-0.050057138
67.8	-0.050050083
67.9	-0.050043028
68	-0.050035973
68.1	-0.050028918
68.2	-0.050021862
68.3	-0.050014807
68.4	-0.050007752
68.5	-0.050000697
68.6	-0.04999445
68.7	-0.049989416
68.8	-0.049984382
68.9	-0.049979349
69	-0.049974315
69.1	-0.049969281
69.2	-0.049964247
69.3	-0.049959213
69.4	-0.049954179
69.5	-0.049949145
69.6	-0.049944111
69.7	-0.049939077
69.8	-0.049934043
69.9	-0.049929009
70	-0.049923975
70.1	-0.049918941
70.2	-0.049913907
70.3	-0.049908873
70.4	-0.049903839
70.5	-0.049898805
70.6	-0.049893771
70.7	-0.049888737
70.8	-0.049883703
70.9	-0.049878669
71	-0.049873635
71.1	-0.049868601
71.2	-0.049863567
71.3	-0.049858533
71.4	-0.049853499
71.5	-0.049848465
71.6	-0.049843431
71.7	-0.049838397
71.8	-0.049833363
71.9	-0.049828329
72	-0.049823295
72.1	-0.049818261
72.2	-0.049813227
72.3	-0.049808193
72.4	-0.049803159
72.5	-0.049798125
72.6	-0.049793091
72.7	-0.049788057
72.8	-0.049783023
72.9	-0.049777989
73	-0.049772955
73.1	-0.049767921
73.2	-0.049762887
73.3	-0.049757853
73.4	-0.049752819
73.5	-0.049747785
73.6	-0.049742751
73.7	-0.049737717
73.8	-0.049732683
73.9	-0.049727649
74	-0.049722615
74.1	-0.049717581
74.2	-0.049712547
74.3	-0.049707513
74.4	-0.049702479
74.5	-0.049697445
74.6	-0.049692411
74.7	-0.049687377
74.8	-0.049682343
74.9	-0.049677309
75	-0.049672275
75.1	-0.049667241
75.2	-0.049662207
75.3	-0.049657173
75.4	-0.049652139
75.5	-0.049647105
75.6	-0.049642071
75.7	-0.049637037
75.8	-0.049632003
75.9	-0.049626969
76	-0.049621935
76.1	-0.049616901
76.2	-0.049611867
76.3	-0.049606833
76.4	-0.049601799
76.5	-0.049596765
76.6	-0.049591731
76.7	-0.049586697
76.8	-0.049581663
76.9	-0.049576629
77	-0.049571595
77.1	-0.049566561
77.2	-0.049561527
77.3	-0.049556493
77.4	-0.049551459
77.5	-0.049546425
77.6	-0.049541391
77.7	-0.049536357
77.8	-0.049531323
77.9	-0.049526289
78	-0.049521255
78.1	-0.049516221
78.2	-0.049511187
78.3	-0.049506153
78.4	-0.049501119
78.5	-0.049496085
78.6	-0.049491051
78.7	-0.049486017
78.8	-0.049480983
78.9	-0.049475949
79	-0.049470915
79.1	-0.049465881
79.2	-0.049460847
79.3	-0.049455813
79.4	-0.049450779
79.5	-0.049445745
79.6	-0.049440952
79.7	-0.049436527
79.8	-0.049432113
79.9	-0.04942771
80	-0.049423318
80.1	-0.049418937
80.2	-0.049414567
80.3	-0.049410208
80.4	-0.04940586
80.5	-0.049401522
80.6	-0.049397196
80.7	-0.04939288
80.8	-0.049388575
80.9	-0.049384281
81	-0.049379998
81.1	-0.049375726
81.2	-0.049371465
81.3	-0.049367215
81.4	-0.049362975
81.5	-0.049358747
81.6	-0.049354529
81.7	-0.049350323
81.8	-0.049346127
81.9	-0.049341942
82	-0.049337768
82.1	-0.049333605
82.2	-0.049329453
82.3	-0.049325311
82.4	-0.049321181
82.5	-0.049317062
82.6	-0.049312953
82.7	-0.049308855
82.8	-0.049304769
82.9	-0.049300693
83	-0.049296628
83.1	-0.049292574
83.2	-0.04928853
83.3	-0.049284498
83.4	-0.049280477
83.5	-0.049276466
83.6	-0.049272467
83.7	-0.049268478
83.8	-0.0492645
83.9	-0.049260533
84	-0.049256578
84.1	-0.049252632
84.2	-0.049248698
84.3	-0.049244775
84.4	-0.049240863
84.5	-0.049236961
84.6	-0.049233071
84.7	-0.049229191
84.8	-0.049225322
84.9	-0.049221464
85	-0.049217617
85.1	-0.049213781
85.2	-0.049209956
85.3	-0.049206142
85.4	-0.049202338
85.5	-0.049198546
85.6	-0.049194764
85.7	-0.049190994
85.8	-0.049187234
85.9	-0.049183485
86	-0.049179747
86.1	-0.04917602
86.2	-0.049172304
86.3	-0.049168599
86.4	-0.049164904
86.5	-0.049161221
86.6	-0.049157548
86.7	-0.049153887
86.8	-0.049150236
86.9	-0.049146596
87	-0.049142967
87.1	-0.049139349
87.2	-0.049135742
87.3	-0.049132145
87.4	-0.04912856
87.5	-0.049124986
87.6	-0.049121422
87.7	-0.049117869
87.8	-0.049114328
87.9	-0.049110797
88	-0.049107277
88.1	-0.049103768
88.2	-0.04910027
88.3	-0.049096782
88.4	-0.049093306
88.5	-0.04908984
88.6	-0.049086386
88.7	-0.049082942
88.8	-0.049079509
88.9	-0.049076088
89	-0.049072677
89.1	-0.049069277
89.2	-0.049065887
89.3	-0.049062509
89.4	-0.049059142
89.5	-0.049055785
89.6	-0.04905244
89.7	-0.049049105
89.8	-0.049045781
89.9	-0.049042468
90	-0.049039166
90.1	-0.049035875
90.2	-0.049032595
90.3	-0.049029326
90.4	-0.049026068
90.5	-0.04902282
90.6	-0.049019554
90.7	-0.049016254
90.8	-0.049012963
90.9	-0.049009682
91	-0.04900641
91.1	-0.049003148
91.2	-0.048999895
91.3	-0.048996652
91.4	-0.048993419
91.5	-0.048990195
91.6	-0.048986981
91.7	-0.048983776
91.8	-0.048980581
91.9	-0.048977396
92	-0.04897422
92.1	-0.048971053
92.2	-0.048967896
92.3	-0.048964749
92.4	-0.048961611
92.5	-0.048958483
92.6	-0.048955364
92.7	-0.048952255
92.8	-0.048949156
92.9	-0.048946066
93	-0.048942985
93.1	-0.048939915
93.2	-0.048936853
93.3	-0.048933802
93.4	-0.048930759
93.5	-0.048927727
93.6	-0.048924704
93.7	-0.048921691
93.8	-0.048918687
93.9	-0.048915692
94	-0.048912708
94.1	-0.048909732
94.2	-0.048906767
94.3	-0.048903811
94.4	-0.048900864
94.5	-0.048897927
94.6	-0.048895
94.7	-0.048892082
94.8	-0.048889174
94.9	-0.048886275
95	-0.048883386
95.1	-0.048880507
95.2	-0.048877637
95.3	-0.048874776
95.4	-0.048871926
95.5	-0.048869084
95.6	-0.048866253
95.7	-0.04886343
95.8	-0.048860618
95.9	-0.048857815
96	-0.048855021
96.1	-0.048852237
96.2	-0.048849463
96.3	-0.048846698
96.4	-0.048843943
96.5	-0.048841198
96.6	-0.048838462
96.7	-0.048835735
96.8	-0.048833018
96.9	-0.048830311
97	-0.048827613
97.1	-0.048824925
97.2	-0.048822246
97.3	-0.048819577
97.4	-0.048816917
97.5	-0.048814267
97.6	-0.048811627
97.7	-0.048808996
97.8	-0.048806375
97.9	-0.048803763
98	-0.048801161
98.1	-0.048798568
98.2	-0.048795985
98.3	-0.048793412
98.4	-0.048790848
98.5	-0.048788293
98.6	-0.048785749
98.7	-0.048783213
98.8	-0.048780688
98.9	-0.048778172
99	-0.048775665
99.1	-0.048773168
99.2	-0.048770681
99.3	-0.048768203
99.4	-0.048765735
99.5	-0.048763276
99.6	-0.048760827
99.7	-0.048758387
99.8	-0.048755957
99.9	-0.048753537
100	-0.048751126
100.1	-0.048748724
100.2	-0.048746333
100.3	-0.04874395
100.4	-0.048741578
100.5	-0.048739215
100.6	-0.048736861
100.7	-0.048734517
100.8	-0.048732183
100.9	-0.048729858
101	-0.048727543
101.1	-0.048725237
101.2	-0.048722941
101.3	-0.048720655
101.4	-0.048718378
101.5	-0.04871611
101.6	-0.048713803
101.7	-0.048711429
101.8	-0.048709063
101.9	-0.048706704
102	-0.048704353
102.1	-0.048702009
102.2	-0.048699672
102.3	-0.048697342
102.4	-0.04869502
102.5	-0.048692705
102.6	-0.048690398
102.7	-0.048688098
102.8	-0.048685805
102.9	-0.048683519
103	-0.048681241
103.1	-0.04867897
103.2	-0.048676706
103.3	-0.04867445
103.4	-0.048672201
103.5	-0.04866996
103.6	-0.048667725
103.7	-0.048665498
103.8	-0.048663279
103.9	-0.048661066
104	-0.048658861
104.1	-0.048656664
104.2	-0.048654473
104.3	-0.04865229
104.4	-0.048650115
104.5	-0.048647946
104.6	-0.048645785
104.7	-0.048643632
104.8	-0.048641485
104.9	-0.048639346
105	-0.048637215
105.1	-0.04863509
105.2	-0.048632973
105.3	-0.048630863
105.4	-0.048628761
105.5	-0.048626666
105.6	-0.048624578
105.7	-0.048622498
105.8	-0.048620424
105.9	-0.048618359
106	-0.0486163
106.1	-0.048614249
106.2	-0.048612205
106.3	-0.048610169
106.4	-0.048608139
106.5	-0.048606118
106.6	-0.048604103
106.7	-0.048602096
106.8	-0.048600096
106.9	-0.048598103
107	-0.048596118
107.1	-0.04859414
107.2	-0.04859217
107.3	-0.048590206
107.4	-0.048588251
107.5	-0.048586302
107.6	-0.048584361
107.7	-0.048582427
107.8	-0.0485805
107.9	-0.048578581
108	-0.048576669
108.1	-0.048574764
108.2	-0.048572867
108.3	-0.048570977
108.4	-0.048569094
108.5	-0.048567219
108.6	-0.048565351


==> Data/Hydromechanical/Displacement/dispmesh1C.dat <==
0	-0.092197023
0.1	-0.093502534
0.2	-0.094808045
0.3	-0.096113556
0.4	-0.096886294
0.5	-0.096859872
0.6	-0.09683345
0.7	-0.096807028
0.8	-0.096780607
0.9	-0.096754185
1	-0.096727763
1.1	-0.096701341
1.2	-0.096674919
1.3	-0.096643163
1.4	-0.096607852
1.5	-0.09657254
1.6	-0.096537228
1.7	-0.096501916
1.8	-0.096466604
1.9	-0.096431292
2	-0.09639598
2.1	-0.096360669
2.2	-0.096325357
2.3	-0.096290045
2.4	-0.096254733
2.5	-0.096219421
2.6	-0.096184109
2.7	-0.096148797
2.8	-0.096113485
2.9	-0.096078174
3	-0.096042862
3.1	-0.096001772
3.2	-0.095960683
3.3	-0.095919594
3.4	-0.095878504
3.5	-0.095837415
3.6	-0.095796326
3.7	-0.095755236
3.8	-0.095714147
3.9	-0.095673058
4	-0.095631968
4.1	-0.095590879
4.2	-0.09554979
4.3	-0.0955087
4.4	-0.095467611
4.5	-0.095426522
4.6	-0.095385432
4.7	-0.095344343
4.8	-0.095303254
4.9	-0.095262164
5	-0.095221075
5.1	-0.095179986
5.2	-0.095138896
5.3	-0.095097807
5.4	-0.095056718
5.5	-0.095015629
5.6	-0.094974539
5.7	-0.09493345
5.8	-0.094892361
5.9	-0.094851271
6	-0.094810182
6.1	-0.094769093
6.2	-0.094728003
6.3	-0.094686914
6.4	-0.094645825
6.5	-0.094604735
6.6	-0.09456466
6.7	-0.094524838
6.8	-0.094485017
6.9	-0.094445195
7	-0.094405373
7.1	-0.094365552
7.2	-0.09432573
7.3	-0.094285908
7.4	-0.094246087
7.5	-0.094206265
7.6	-0.094166443
7.7	-0.094126622
7.8	-0.0940868
7.9	-0.094046979
8	-0.094007157
8.1	-0.093967335
8.2	-0.093927514
8.3	-0.093887692
8.4	-0.09384787
8.5	-0.093808049
8.6	-0.093768227
8.7	-0.093728405
8.8	-0.093688584
8.9	-0.093648762
9	-0.09360894
9.1	-0.093569119
9.2	-0.093529297
9.3	-0.093489475
9.4	-0.093449654
9.5	-0.093409832
9.6	-0.09337001
9.7	-0.093330189
9.8	-0.093290367
9.9	-0.093250545
10	-0.093210724
10.1	-0.093170902
10.2	-0.09313108
10.3	-0.093091259
10.4	-0.093051437
10.5	-0.093011615
10.6	-0.092971794
10.7	-0.092931972
10.8	-0.092892151
10.9	-0.092852329
11	-0.092812507
11.1	-0.092772686
11.2	-0.092732864
11.3	-0.092693042
11.4	-0.092653221
11.5	-0.092613399
11.6	-0.092573577
11.7	-0.092533756
11.8	-0.092493934
11.9	-0.092454112
12	-0.092414291
12.1	-0.092374469
12.2	-0.092334647
12.3	-0.092294826
12.4	-0.092255004
12.5	-0.092215182
12.6	-0.092175361
12.7	-0.092135539
12.8	-0.092095717
12.9	-0.092055896
13	-0.092016074
13.1	-0.091976252
13.2	-0.091936431
13.3	-0.091896609
13.4	-0.091856788
13.5	-0.091816966
13.6	-0.091780061
13.7	-0.09174753
13.8	-0.091715
13.9	-0.09168247
14	-0.091649939
14.1	-0.091617409
14.2	-0.091584879
14.3	-0.091552348
14.4	-0.091519818
14.5	-0.091487287
14.6	-0.091454757
14.7	-0.091422227
14.8	-0.091389696
14.9	-0.091357166
15	-0.091324636
15.1	-0.091292105
15.2	-0.091259575
15.3	-0.091227044
15.4	-0.091194514
15.5	-0.091161984
15.6	-0.091129453
15.7	-0.091096923
15.8	-0.091064393
15.9	-0.091031862
16	-0.090999332
16.1	-0.090966801
16.2	-0.090934271
16.3	-0.090901741
16.4	-0.09086921
16.5	-0.09083668
16.6	-0.09080415
16.7	-0.090771619
16.8	-0.090739089
16.9	-0.090706559
17	-0.090674028
17.1	-0.090641498
17.2	-0.090608967
17.3	-0.090576437
17.4	-0.090543907
17.5	-0.090511376
17.6	-0.090478846
17.7	-0.090446316
17.8	-0.090413785
17.9	-0.090381255
18	-0.090348724
18.1	-0.090316194
18.2	-0.090283664
18.3	-0.090251133
18.4	-0.090218603
18.5	-0.090186073
18.6	-0.090153542
18.7	-0.090121012
18.8	-0.090088481
18.9	-0.090055951
19	-0.090023421
19.1	-0.08999089
19.2	-0.08995836
19.3	-0.08992583
19.4	-0.089893299
19.5	-0.089860769
19.6	-0.089828239
19.7	-0.089795708
19.8	-0.089763178
19.9	-0.089730647
20	-0.089698117
20.1	-0.089665587
20.2	-0.089633056
20.3	-0.089600526
20.4	-0.089567996
20.5	-0.089535465
20.6	-0.089502935
20.7	-0.089470404
20.8	-0.089437874
20.9	-0.089405344
21	-0.089372813
21.1	-0.089340283
21.2	-0.089307753
21.3	-0.089275222
21.4	-0.089242692
21.5	-0.089210161
21.6	-0.089177631
21.7	-0.089145101
21.8	-0.08911257
21.9	-0.08908004
22	-0.08904751
22.1	-0.089014979
22.2	-0.088982449
22.3	-0.088949919
22.4	-0.088917388
22.5	-0.088884858
22.6	-0.088852327
22.7	-0.088819797
22.8	-0.088787267
22.9	-0.088754736
23	-0.088722206
23.1	-0.088689676
23.2	-0.088657145
23.3	-0.088624615
23.4	-0.088592084
23.5	-0.088559554
23.6	-0.088527024
23.7	-0.088494493
23.8	-0.088461963
23.9	-0.088429433
24	-0.088396902
24.1	-0.088364372
24.2	-0.088331842
24.3	-0.088299311
24.4	-0.088266781
24.5	-0.08823425
24.6	-0.088204255
24.7	-0.088178062
24.8	-0.088151869
24.9	-0.088125676
25	-0.088099483
25.1	-0.08807329
25.2	-0.088047097
25.3	-0.088020904
25.4	-0.087994711
25.5	-0.087968518
25.6	-0.087942325
25.7	-0.087916132
25.8	-0.087889939
25.9	-0.087863746
26	-0.087837553
26.1	-0.08781136
26.2	-0.087785167
26.3	-0.087758974
26.4	-0.087732781
26.5	-0.087706588
26.6	-0.087680395
26.7	-0.087654202
26.8	-0.087628009
26.9	-0.087601816
27	-0.087575623
27.1	-0.08754943
27.2	-0.087523237
27.3	-0.087497044
27.4	-0.087470851
27.5	-0.087444658
27.6	-0.087418465
27.7	-0.087392272
27.8	-0.087366079
27.9	-0.087339886
28	-0.087313693
28.1	-0.0872875
28.2	-0.087261307
28.3	-0.087235114
28.4	-0.087208921
28.5	-0.087182728
28.6	-0.087156535
28.7	-0.087130342
28.8	-0.087104149
28.9	-0.087077956
29	-0.087051763
29.1	-0.08702557
29.2	-0.086999377
29.3	-0.086973184
29.4	-0.086946991
29.5	-0.086920798
29.6	-0.086894605
29.7	-0.086868412
29.8	-0.086842219
29.9	-0.086816026
30	-0.086789833
30.1	-0.08676364
30.2	-0.086737447
30.3	-0.086711254
30.4	-0.086685061
30.5	-0.086658868
30.6	-0.086632675
30.7	-0.086606483
30.8	-0.08658029
30.9	-0.086554097
31	-0.086527904
31.1	-0.086501711
31.2	-0.086475518
31.3	-0.086449325
31.4	-0.086423132
31.5	-0.086396939
31.6	-0.086370746
31.7	-0.086344553
31.8	-0.08631836
31.9	-0.086292167
32	-0.086265974
32.1	-0.086239781
32.2	-0.086213588
32.3	-0.086187395
32.4	-0.086161202
32.5	-0.086135009
32.6	-0.086108816
32.7	-0.086082623
32.8	-0.08605643
32.9	-0.086030237
33	-0.086004044
33.1	-0.085977851
33.2	-0.085951658
33.3	-0.085925465
33.4	-0.085899272
33.5	-0.085873079
33.6	-0.085846886
33.7	-0.085820693
33.8	-0.0857945
33.9	-0.085768307
34	-0.085742114
34.1	-0.085715921
34.2	-0.085689728
34.3	-0.085663535
34.4	-0.085637342
34.5	-0.085611149
34.6	-0.085584956
34.7	-0.085558763
34.8	-0.08553257
34.9	-0.085506377
35	-0.085480184
35.1	-0.085453991
35.2	-0.085427798
35.3	-0.085401605
35.4	-0.085375412
35.5	-0.085349219
35.6	-0.08532565
35.7	-0.085306016
35.8	-0.085286382
35.9	-0.085266748
36	-0.085247114
36.1	-0.085227481
36.2	-0.085207847
36.3	-0.085188213
36.4	-0.085168579
36.5	-0.085148945
36.6	-0.085129311
36.7	-0.085109678
36.8	-0.085090044
36.9	-0.08507041
37	-0.085050776
37.1	-0.085031142
37.2	-0.085011509
37.3	-0.084991875
37.4	-0.084972241
37.5	-0.084952607
37.6	-0.084932973
37.7	-0.08491334
37.8	-0.084893706
37.9	-0.084874072
38	-0.084854438
38.1	-0.084834804
38.2	-0.084815171
38.3	-0.084795537
38.4	-0.084775903
38.5	-0.084756269
38.6	-0.084736635
38.7	-0.084717001
38.8	-0.084697368
38.9	-0.084677734
39	-0.0846581
39.1	-0.084638466
39.2	-0.084618832
39.3	-0.084599199
39.4	-0.084579565
39.5	-0.084559931
39.6	-0.084540297
39.7	-0.084520663
39.8	-0.08450103
39.9	-0.084481396
40	-0.084461762
40.1	-0.084442128
40.2	-0.084422494
40.3	-0.084402861
40.4	-0.084383227
40.5	-0.084363593
40.6	-0.084343959
40.7	-0.084324325
40.8	-0.084304691
40.9	-0.084285058
41	-0.084265424
41.1	-0.08424579
41.2	-0.084226156
41.3	-0.084206522
41.4	-0.084186889
41.5	-0.084167255
41.6	-0.084147621
41.7	-0.084127987
41.8	-0.084108353
41.9	-0.08408872
42	-0.084069086
42.1	-0.084049452
42.2	-0.084029818
42.3	-0.084010184
42.4	-0.08399055
42.5	-0.083970917
42.6	-0.083951283
42.7	-0.083931649
42.8	-0.083912015
42.9	-0.083892381
43	-0.083872748
43.1	-0.083853114
43.2	-0.08383348
43.3	-0.083813846
43.4	-0.083794212
43.5	-0.083774579
43.6	-0.083754945
43.7	-0.083735311
43.8	-0.083715677
43.9	-0.083696043
44	-0.08367641
44.1	-0.083656776
44.2	-0.083637142
44.3	-0.083617508
44.4	-0.083597874
44.5	-0.08357824
44.6	-0.083558607
44.7	-0.083538973
44.8	-0.083519339
44.9	-0.083499705
45	-0.083480071
45.1	-0.083460438
45.2	-0.083440804
45.3	-0.08342117
45.4	-0.083401536
45.5	-0.083381902
45.6	-0.083362269
45.7	-0.083342635
45.8	-0.083323001
45.9	-0.083303367
46	-0.083283733
46.1	-0.0832641
46.2	-0.083244466
46.3	-0.083224832
46.4	-0.083205198
46.5	-0.083185564
46.6	-0.083167993
46.7	-0.083153514
46.8	-0.083139036
46.9	-0.083124557
47	-0.083110079
47.1	-0.0830956
47.2	-0.083081122
47.3	-0.083066644
47.4	-0.083052165
47.5	-0.083037687
47.6	-0.083023208
47.7	-0.08300873
47.8	-0.082994252
47.9	-0.082979773
48	-0.082965295
48.1	-0.082950816
48.2	-0.082936338
48.3	-0.082921859
48.4	-0.082907381
48.5	-0.082892903
48.6	-0.082878424
48.7	-0.082863946
48.8	-0.082849467
48.9	-0.082834989
49	-0.08282051
49.1	-0.082806032
49.2	-0.082791554
49.3	-0.082777075
49.4	-0.082762597
49.5	-0.082748118
49.6	-0.08273364
49.7	-0.082719161
49.8	-0.082704683
49.9	-0.082690205
50	-0.082675726
50.1	-0.082661248
50.2	-0.082646769
50.3	-0.082632291
50.4	-0.082617812
50.5	-0.082603334
50.6	-0.082588856
50.7	-0.082574377
50.8	-0.082559899
50.9	-0.08254542
51	-0.082530942
51.1	-0.082516463
51.2	-0.082501985
51.3	-0.082487507
51.4	-0.082473028
51.5	-0.08245855
51.6	-0.082444071
51.7	-0.082429593
51.8	-0.082415115
51.9	-0.082400636
52	-0.082386158
52.1	-0.082371679
52.2	-0.082357201
52.3	-0.082342722
52.4	-0.082328244
52.5	-0.082313766
52.6	-0.082299287
52.7	-0.082284809
52.8	-0.08227033
52.9	-0.082255852
53	-0.082241373
53.1	-0.082226895
53.2	-0.082212417
53.3	-0.082197938
53.4	-0.08218346
53.5	-0.082168981
53.6	-0.082154503
53.7	-0.082140024
53.8	-0.082125546
53.9	-0.082111068
54	-0.082096589
54.1	-0.082082111
54.2	-0.082067632
54.3	-0.082053154
54.4	-0.082038675
54.5	-0.082024197
54.6	-0.082009719
54.7	-0.08199524
54.8	-0.081980762
54.9	-0.081966283
55	-0.081951805
55.1	-0.081937326
55.2	-0.081922848
55.3	-0.08190837
55.4	-0.081893891
55.5	-0.081879413
55.6	-0.081864934
55.7	-0.081850456
55.8	-0.081835978
55.9	-0.081821499
56	-0.081807021
56.1	-0.081792542
56.2	-0.081778064
56.3	-0.081763585
56.4	-0.081749107
56.5	-0.081734629
56.6	-0.08172015
56.7	-0.081705672
56.8	-0.081691193
56.9	-0.081676715
57	-0.081662236
57.1	-0.081647758
57.2	-0.08163328
57.3	-0.081618801
57.4	-0.081604323
57.5	-0.081589844
57.6	-0.081576914
57.7	-0.081566306
57.8	-0.081555697
57.9	-0.081545089
58	-0.081534481
58.1	-0.081523873
58.2	-0.081513264
58.3	-0.081502656
58.4	-0.081492048
58.5	-0.08148144
58.6	-0.081470831
58.7	-0.081460223
58.8	-0.081449615
58.9	-0.081439007
59	-0.081428398
59.1	-0.08141779
59.2	-0.081407182
59.3	-0.081396574
59.4	-0.081385965
59.5	-0.081375357
59.6	-0.081364749
59.7	-0.081354141
59.8	-0.081343532
59.9	-0.081332924
60	-0.081322316
60.1	-0.081311708
60.2	-0.081301099
60.3	-0.081290491
60.4	-0.081279883
60.5	-0.081269275
60.6	-0.081258666
60.7	-0.081248058
60.8	-0.08123745
60.9	-0.081226842
61	-0.081216233
61.1	-0.081205625
61.2	-0.081195017
61.3	-0.081184409
61.4	-0.0811738
61.5	-0.081163192
61.6	-0.081152584
61.7	-0.081141976
61.8	-0.081131367
61.9	-0.081120759
62	-0.081110151
62.1	-0.081099543
62.2	-0.081088934
62.3	-0.081078326
62.4	-0.081067718
62.5	-0.08105711
62.6	-0.081046501
62.7	-0.081035893
62.8	-0.081025285
62.9	-0.081014677
63	-0.081004068
63.1	-0.08099346
63.2	-0.080982852
63.3	-0.080972244
63.4	-0.080961635
63.5	-0.080951027
63.6	-0.080940419
63.7	-0.080929811
63.8	-0.080919202
63.9	-0.080908594
64	-0.080897986
64.1	-0.080887378
64.2	-0.080876769
64.3	-0.080866161
64.4	-0.080855553
64.5	-0.080844945
64.6	-0.080834336
64.7	-0.080823728
64.8	-0.08081312
64.9	-0.080802512
65	-0.080791903
65.1	-0.080781295
65.2	-0.080770687
65.3	-0.080760079
65.4	-0.08074947
65.5	-0.080738862
65.6	-0.080728254
65.7	-0.080717646
65.8	-0.080707037
65.9	-0.080696429
66	-0.080685821
66.1	-0.080675213
66.2	-0.080664604
66.3	-0.080653996
66.4	-0.080643388
66.5	-0.08063278
66.6	-0.080622171
66.7	-0.080611563
66.8	-0.080600955
66.9	-0.080590347
67	-0.080579738
67.1	-0.08056913
67.2	-0.080558522
67.3	-0.080547914
67.4	-0.080537306
67.5	-0.080526697
67.6	-0.080516089
67.7	-0.080505481
67.8	-0.080494873
67.9	-0.080484264
68	-0.080473656
68.1	-0.080463048
68.2	-0.08045244
68.3	-0.080441831
68.4	-0.080431223
68.5	-0.080420615
68.6	-0.080411145
68.7	-0.080403383
68.8	-0.080395621
68.9	-0.080387859
69	-0.080380097
69.1	-0.080372335
69.2	-0.080364573
69.3	-0.080356811
69.4	-0.080349049
69.5	-0.080341287
69.6	-0.080333525
69.7	-0.080325763
69.8	-0.080318001
69.9	-0.080310239
70	-0.080302477
70.1	-0.080294715
70.2	-0.080286953
70.3	-0.080279191
70.4	-0.080271429
70.5	-0.080263667
70.6	-0.080255905
70.7	-0.080248143
70.8	-0.080240381
70.9	-0.080232619
71	-0.080224857
71.1	-0.080217095
71.2	-0.080209333
71.3	-0.080201571
71.4	-0.080193809
71.5	-0.080186047
71.6	-0.080178285
71.7	-0.080170523
71.8	-0.080162761
71.9	-0.080154999
72	-0.080147237
72.1	-0.080139475
72.2	-0.080131713
72.3	-0.080123951
72.4	-0.080116189
72.5	-0.080108427
72.6	-0.080100665
72.7	-0.080092903
72.8	-0.080085141
72.9	-0.080077379
73	-0.080069617
73.1	-0.080061855
73.2	-0.080054093
73.3	-0.080046331
73.4	-0.080038569
73.5	-0.080030807
73.6	-0.080023045
73.7	-0.080015283
73.8	-0.080007521
73.9	-0.079999759
74	-0.079991997
74.1	-0.079984235
74.2	-0.079976473
74.3	-0.07996871
74.4	-0.079960948
74.5	-0.079953186
74.6	-0.079945424
74.7	-0.079937662
74.8	-0.0799299
74.9	-0.079922138
75	-0.079914376
75.1	-0.079906614
75.2	-0.079898852
75.3	-0.07989109
75.4	-0.079883328
75.5	-0.079875566
75.6	-0.079867804
75.7	-0.079860042
75.8	-0.07985228
75.9	-0.079844518
76	-0.079836756
76.1	-0.079828994
76.2	-0.079821232
76.3	-0.07981347
76.4	-0.079805708
76.5	-0.079797946
76.6	-0.079790184
76.7	-0.079782422
76.8	-0.07977466
76.9	-0.079766898
77	-0.079759136
77.1	-0.079751374
77.2	-0.079743612
77.3	-0.07973585
77.4	-0.079728088
77.5	-0.079720326
77.6	-0.079712564
77.7	-0.079704802
77.8	-0.07969704
77.9	-0.079689278
78	-0.079681516
78.1	-0.079673754
78.2	-0.079665992
78.3	-0.07965823
78.4	-0.079650468
78.5	-0.079642706
78.6	-0.079634944
78.7	-0.079627182
78.8	-0.07961942
78.9	-0.079611658
79	-0.079603896
79.1	-0.079596134
79.2	-0.079588372
79.3	-0.07958061
79.4	-0.079572848
79.5	-0.079565086
79.6	-0.079557679
79.7	-0.079550817
79.8	-0.079543971
79.9	-0.079537141
80	-0.079530326
80.1	-0.079523528
80.2	-0.079516747
80.3	-0.079509981
80.4	-0.079503231
80.5	-0.079496497
80.6	-0.07948978
80.7	-0.079483078
80.8	-0.079476393
80.9	-0.079469724
81	-0.079463071
81.1	-0.079456434
81.2	-0.079449813
81.3	-0.079443208
81.4	-0.079436619
81.5	-0.079430046
81.6	-0.07942349
81.7	-0.079416949
81.8	-0.079410425
81.9	-0.079403916
82	-0.079397424
82.1	-0.079390948
82.2	-0.079384488
82.3	-0.079378044
82.4	-0.079371616
82.5	-0.079365204
82.6	-0.079358809
82.7	-0.079352429
82.8	-0.079346066
82.9	-0.079339718
83	-0.079333387
83.1	-0.079327072
83.2	-0.079320773
83.3	-0.07931449
83.4	-0.079308223
83.5	-0.079301972
83.6	-0.079295737
83.7	-0.079289519
83.8	-0.079283316
83.9	-0.07927713
84	-0.079270959
84.1	-0.079264805
84.2	-0.079258667
84.3	-0.079252545
84.4	-0.079246439
84.5	-0.079240349
84.6	-0.079234275
84.7	-0.079228218
84.8	-0.079222176
84.9	-0.07921615
85	-0.079210141
85.1	-0.079204148
85.2	-0.07919817
85.3	-0.079192209
85.4	-0.079186264
85.5	-0.079180335
85.6	-0.079174423
85.7	-0.079168526
85.8	-0.079162645
85.9	-0.079156781
86	-0.079150932
86.1	-0.0791451
86.2	-0.079139283
86.3	-0.079133483
86.4	-0.079127699
86.5	-0.079121931
86.6	-0.079116179
86.7	-0.079110443
86.8	-0.079104724
86.9	-0.07909902
87	-0.079093332
87.1	-0.079087661
87.2	-0.079082006
87.3	-0.079076366
87.4	-0.079070743
87.5	-0.079065136
87.6	-0.079059545
87.7	-0.07905397
87.8	-0.079048411
87.9	-0.079042869
88	-0.079037342
88.1	-0.079031832
88.2	-0.079026337
88.3	-0.079020859
88.4	-0.079015397
88.5	-0.079009951
88.6	-0.07900452
88.7	-0.078999107
88.8	-0.078993709
88.9	-0.078988327
89	-0.078982961
89.1	-0.078977612
89.2	-0.078972278
89.3	-0.078966961
89.4	-0.07896166
89.5	-0.078956374
89.6	-0.078951105
89.7	-0.078945852
89.8	-0.078940615
89.9	-0.078935394
90	-0.07893019
90.1	-0.078925001
90.2	-0.078919829
90.3	-0.078914672
90.4	-0.078909532
90.5	-0.078904407
90.6	-0.078899262
90.7	-0.078894076
90.8	-0.078888905
90.9	-0.078883748
91	-0.078878605
91.1	-0.078873477
91.2	-0.078868363
91.3	-0.078863264
91.4	-0.078858179
91.5	-0.078853109
91.6	-0.078848052
91.7	-0.078843011
91.8	-0.078837983
91.9	-0.078832971
92	-0.078827972
92.1	-0.078822988
92.2	-0.078818018
92.3	-0.078813063
92.4	-0.078808123
92.5	-0.078803196
92.6	-0.078798284
92.7	-0.078793387
92.8	-0.078788504
92.9	-0.078783635
93	-0.078778781
93.1	-0.078773941
93.2	-0.078769115
93.3	-0.078764304
93.4	-0.078759508
93.5	-0.078754725
93.6	-0.078749958
93.7	-0.078745204
93.8	-0.078740465
93.9	-0.078735741
94	-0.078731031
94.1	-0.078726335
94.2	-0.078721654
94.3	-0.078716987
94.4	-0.078712334
94.5	-0.078707696
94.6	-0.078703073
94.7	-0.078698463
94.8	-0.078693869
94.9	-0.078689288
95	-0.078684722
95.1	-0.078680171
95.2	-0.078675634
95.3	-0.078671111
95.4	-0.078666603
95.5	-0.078662109
95.6	-0.078657629
95.7	-0.078653164
95.8	-0.078648714
95.9	-0.078644277
96	-0.078639855
96.1	-0.078635448
96.2	-0.078631055
96.3	-0.078626677
96.4	-0.078622312
96.5	-0.078617963
96.6	-0.078613627
96.7	-0.078609307
96.8	-0.078605
96.9	-0.078600708
97	-0.07859643
97.1	-0.078592167
97.2	-0.078587918
97.3	-0.078583684
97.4	-0.078579464
97.5	-0.078575258
97.6	-0.078571067
97.7	-0.07856689
97.8	-0.078562728
97.9	-0.07855858
98	-0.078554447
98.1	-0.078550328
98.2	-0.078546223
98.3	-0.078542133
98.4	-0.078538057
98.5	-0.078533996
98.6	-0.078529949
98.7	-0.078525916
98.8	-0.078521898
98.9	-0.078517894
99	-0.078513905
99.1	-0.07850993
99.2	-0.078505969
99.3	-0.078502023
99.4	-0.078498092
99.5	-0.078494174
99.6	-0.078490272
99.7	-0.078486383
99.8	-0.078482509
99.9	-0.07847865
100	-0.078474805
100.1	-0.078470974
100.2	-0.078467157
100.3	-0.078463356
100.4	-0.078459568
100.5	-0.078455795
100.6	-0.078452036
100.7	-0.078448292
100.8	-0.078444562
100.9	-0.078440847
101	-0.078437146
101.1	-0.078433459
101.2	-0.078429787
101.3	-0.078426129
101.4	-0.078422486
101.5	-0.078418857
101.6	-0.078415174
101.7	-0.0784114
101.8	-0.078407638
101.9	-0.078403887
102	-0.078400147
102.1	-0.078396419
102.2	-0.078392702
102.3	-0.078388996
102.4	-0.078385301
102.5	-0.078381618
102.6	-0.078377946
102.7	-0.078374286
102.8	-0.078370637
102.9	-0.078366999
103	-0.078363372
103.1	-0.078359757
103.2	-0.078356153
103.3	-0.07835256
103.4	-0.078348979
103.5	-0.078345409
103.6	-0.07834185
103.7	-0.078338303
103.8	-0.078334767
103.9	-0.078331242
104	-0.078327728
104.1	-0.078324226
104.2	-0.078320735
104.3	-0.078317256
104.4	-0.078313787
104.5	-0.07831033
104.6	-0.078306885
104.7	-0.078303451
104.8	-0.078300028
104.9	-0.078296616
105	-0.078293215
105.1	-0.078289826
105.2	-0.078286449
105.3	-0.078283082
105.4	-0.078279727
105.5	-0.078276383
105.6	-0.078273051
105.7	-0.078269729
105.8	-0.07826642
105.9	-0.078263121
106	-0.078259834
106.1	-0.078256558
106.2	-0.078253293
106.3	-0.07825004
106.4	-0.078246798
106.5	-0.078243567
106.6	-0.078240348
106.7	-0.07823714
106.8	-0.078233943
106.9	-0.078230757
107	-0.078227583
107.1	-0.07822442
107.2	-0.078221269
107.3	-0.078218129
107.4	-0.078215
107.5	-0.078211882
107.6	-0.078208776
107.7	-0.078205681
107.8	-0.078202597
107.9	-0.078199525
108	-0.078196464
108.1	-0.078193414
108.2	-0.078190376
108.3	-0.078187348
108.4	-0.078184333
108.5	-0.078181328
108.6	-0.078178335


==> Data/Hydromechanical/Displacement/dispmesh1D.dat <==
0	-0.069997055
0.1	-0.071013933
0.2	-0.07203081
0.3	-0.073047687
0.4	-0.073660256
0.5	-0.07366636
0.6	-0.073672465
0.7	-0.07367857
0.8	-0.073684674
0.9	-0.073690779
1	-0.073696883
1.1	-0.073702988
1.2	-0.073709093
1.3	-0.073711604
1.4	-0.073711719
1.5	-0.073711834
1.6	-0.07371195
1.7	-0.073712065
1.8	-0.07371218
1.9	-0.073712296
2	-0.073712411
2.1	-0.073712526
2.2	-0.073712642
2.3	-0.073712757
2.4	-0.073712872
2.5	-0.073712988
2.6	-0.073713103
2.7	-0.073713218
2.8	-0.073713334
2.9	-0.073713449
3	-0.073713564
3.1	-0.07370738
3.2	-0.073701197
3.3	-0.073695013
3.4	-0.073688829
3.5	-0.073682646
3.6	-0.073676462
3.7	-0.073670278
3.8	-0.073664094
3.9	-0.073657911
4	-0.073651727
4.1	-0.073645543
4.2	-0.07363936
4.3	-0.073633176
4.4	-0.073626992
4.5	-0.073620809
4.6	-0.073614625
4.7	-0.073608441
4.8	-0.073602257
4.9	-0.073596074
5	-0.07358989
5.1	-0.073583706
5.2	-0.073577523
5.3	-0.073571339
5.4	-0.073565155
5.5	-0.073558971
5.6	-0.073552788
5.7	-0.073546604
5.8	-0.07354042
5.9	-0.073534237
6	-0.073528053
6.1	-0.073521869
6.2	-0.073515685
6.3	-0.073509502
6.4	-0.073503318
6.5	-0.073497134
6.6	-0.073485877
6.7	-0.07347335
6.8	-0.073460824
6.9	-0.073448298
7	-0.073435772
7.1	-0.073423246
7.2	-0.073410719
7.3	-0.073398193
7.4	-0.073385667
7.5	-0.073373141
7.6	-0.073360615
7.7	-0.073348088
7.8	-0.073335562
7.9	-0.073323036
8	-0.07331051
8.1	-0.073297984
8.2	-0.073285458
8.3	-0.073272931
8.4	-0.073260405
8.5	-0.073247879
8.6	-0.073235353
8.7	-0.073222827
8.8	-0.0732103
8.9	-0.073197774
9	-0.073185248
9.1	-0.073172722
9.2	-0.073160196
9.3	-0.073147669
9.4	-0.073135143
9.5	-0.073122617
9.6	-0.073110091
9.7	-0.073097565
9.8	-0.073085038
9.9	-0.073072512
10	-0.073059986
10.1	-0.07304746
10.2	-0.073034934
10.3	-0.073022407
10.4	-0.073009881
10.5	-0.072997355
10.6	-0.072984829
10.7	-0.072972303
10.8	-0.072959776
10.9	-0.07294725
11	-0.072934724
11.1	-0.072922198
11.2	-0.072909672
11.3	-0.072897146
11.4	-0.072884619
11.5	-0.072872093
11.6	-0.072859567
11.7	-0.072847041
11.8	-0.072834515
11.9	-0.072821988
12	-0.072809462
12.1	-0.072796936
12.2	-0.07278441
12.3	-0.072771884
12.4	-0.072759357
12.5	-0.072746831
12.6	-0.072734305
12.7	-0.072721779
12.8	-0.072709253
12.9	-0.072696726
13	-0.0726842
13.1	-0.072671674
13.2	-0.072659148
13.3	-0.072646622
13.4	-0.072634095
13.5	-0.072621569
13.6	-0.072607916
13.7	-0.072592571
13.8	-0.072577226
13.9	-0.072561881
14	-0.072546537
14.1	-0.072531192
14.2	-0.072515847
14.3	-0.072500502
14.4	-0.072485158
14.5	-0.072469813
14.6	-0.072454468
14.7	-0.072439123
14.8	-0.072423779
14.9	-0.072408434
15	-0.072393089
15.1	-0.072377744
15.2	-0.0723624
15.3	-0.072347055
15.4	-0.07233171
15.5	-0.072316365
15.6	-0.072301021
15.7	-0.072285676
15.8	-0.072270331
15.9	-0.072254986
16	-0.072239642
16.1	-0.072224297
16.2	-0.072208952
16.3	-0.072193607
16.4	-0.072178263
16.5	-0.072162918
16.6	-0.072147573
16.7	-0.072132228
16.8	-0.072116884
16.9	-0.072101539
17	-0.072086194
17.1	-0.072070849
17.2	-0.072055505
17.3	-0.07204016
17.4	-0.072024815
17.5	-0.07200947
17.6	-0.071994126
17.7	-0.071978781
17.8	-0.071963436
17.9	-0.071948091
18	-0.071932747
18.1	-0.071917402
18.2	-0.071902057
18.3	-0.071886712
18.4	-0.071871368
18.5	-0.071856023
18.6	-0.071840678
18.7	-0.071825333
18.8	-0.071809989
18.9	-0.071794644
19	-0.071779299
19.1	-0.071763954
19.2	-0.07174861
19.3	-0.071733265
19.4	-0.07171792
19.5	-0.071702575
19.6	-0.071687231
19.7	-0.071671886
19.8	-0.071656541
19.9	-0.071641196
20	-0.071625852
20.1	-0.071610507
20.2	-0.071595162
20.3	-0.071579817
20.4	-0.071564473
20.5	-0.071549128
20.6	-0.071533783
20.7	-0.071518438
20.8	-0.071503094
20.9	-0.071487749
21	-0.071472404
21.1	-0.071457059
21.2	-0.071441715
21.3	-0.07142637
21.4	-0.071411025
21.5	-0.07139568
21.6	-0.071380336
21.7	-0.071364991
21.8	-0.071349646
21.9	-0.071334301
22	-0.071318957
22.1	-0.071303612
22.2	-0.071288267
22.3	-0.071272922
22.4	-0.071257578
22.5	-0.071242233
22.6	-0.071226888
22.7	-0.071211543
22.8	-0.071196199
22.9	-0.071180854
23	-0.071165509
23.1	-0.071150164
23.2	-0.07113482
23.3	-0.071119475
23.4	-0.07110413
23.5	-0.071088785
23.6	-0.071073441
23.7	-0.071058096
23.8	-0.071042751
23.9	-0.071027407
24	-0.071012062
24.1	-0.070996717
24.2	-0.070981372
24.3	-0.070966028
24.4	-0.070950683
24.5	-0.070935338
24.6	-0.070920098
24.7	-0.070905015
24.8	-0.070889933
24.9	-0.07087485
25	-0.070859767
25.1	-0.070844685
25.2	-0.070829602
25.3	-0.07081452
25.4	-0.070799437
25.5	-0.070784354
25.6	-0.070769272
25.7	-0.070754189
25.8	-0.070739106
25.9	-0.070724024
26	-0.070708941
26.1	-0.070693858
26.2	-0.070678776
26.3	-0.070663693
26.4	-0.07064861
26.5	-0.070633528
26.6	-0.070618445
26.7	-0.070603362
26.8	-0.07058828
26.9	-0.070573197
27	-0.070558114
27.1	-0.070543032
27.2	-0.070527949
27.3	-0.070512867
27.4	-0.070497784
27.5	-0.070482701
27.6	-0.070467619
27.7	-0.070452536
27.8	-0.070437453
27.9	-0.070422371
28	-0.070407288
28.1	-0.070392205
28.2	-0.070377123
28.3	-0.07036204
28.4	-0.070346957
28.5	-0.070331875
28.6	-0.070316792
28.7	-0.070301709
28.8	-0.070286627
28.9	-0.070271544
29	-0.070256461
29.1	-0.070241379
29.2	-0.070226296
29.3	-0.070211213
29.4	-0.070196131
29.5	-0.070181048
29.6	-0.070165966
29.7	-0.070150883
29.8	-0.0701358
29.9	-0.070120718
30	-0.070105635
30.1	-0.070090552
30.2	-0.07007547
30.3	-0.070060387
30.4	-0.070045304
30.5	-0.070030222
30.6	-0.070015139
30.7	-0.070000056
30.8	-0.069984974
30.9	-0.069969891
31	-0.069954808
31.1	-0.069939726
31.2	-0.069924643
31.3	-0.06990956
31.4	-0.069894478
31.5	-0.069879395
31.6	-0.069864313
31.7	-0.06984923
31.8	-0.069834147
31.9	-0.069819065
32	-0.069803982
32.1	-0.069788899
32.2	-0.069773817
32.3	-0.069758734
32.4	-0.069743651
32.5	-0.069728569
32.6	-0.069713486
32.7	-0.069698403
32.8	-0.069683321
32.9	-0.069668238
33	-0.069653155
33.1	-0.069638073
33.2	-0.06962299
33.3	-0.069607907
33.4	-0.069592825
33.5	-0.069577742
33.6	-0.06956266
33.7	-0.069547577
33.8	-0.069532494
33.9	-0.069517412
34	-0.069502329
34.1	-0.069487246
34.2	-0.069472164
34.3	-0.069457081
34.4	-0.069441998
34.5	-0.069426916
34.6	-0.069411833
34.7	-0.06939675
34.8	-0.069381668
34.9	-0.069366585
35	-0.069351502
35.1	-0.06933642
35.2	-0.069321337
35.3	-0.069306254
35.4	-0.069291172
35.5	-0.069276089
35.6	-0.069261843
35.7	-0.069248852
35.8	-0.06923586
35.9	-0.069222869
36	-0.069209877
36.1	-0.069196886
36.2	-0.069183894
36.3	-0.069170903
36.4	-0.069157911
36.5	-0.06914492
36.6	-0.069131929
36.7	-0.069118937
36.8	-0.069105946
36.9	-0.069092954
37	-0.069079963
37.1	-0.069066971
37.2	-0.06905398
37.3	-0.069040989
37.4	-0.069027997
37.5	-0.069015006
37.6	-0.069002014
37.7	-0.068989023
37.8	-0.068976031
37.9	-0.06896304
38	-0.068950048
38.1	-0.068937057
38.2	-0.068924066
38.3	-0.068911074
38.4	-0.068898083
38.5	-0.068885091
38.6	-0.0688721
38.7	-0.068859108
38.8	-0.068846117
38.9	-0.068833125
39	-0.068820134
39.1	-0.068807143
39.2	-0.068794151
39.3	-0.06878116
39.4	-0.068768168
39.5	-0.068755177
39.6	-0.068742185
39.7	-0.068729194
39.8	-0.068716203
39.9	-0.068703211
40	-0.06869022
40.1	-0.068677228
40.2	-0.068664237
40.3	-0.068651245
40.4	-0.068638254
40.5	-0.068625262
40.6	-0.068612271
40.7	-0.06859928
40.8	-0.068586288
40.9	-0.068573297
41	-0.068560305
41.1	-0.068547314
41.2	-0.068534322
41.3	-0.068521331
41.4	-0.06850834
41.5	-0.068495348
41.6	-0.068482357
41.7	-0.068469365
41.8	-0.068456374
41.9	-0.068443382
42	-0.068430391
42.1	-0.068417399
42.2	-0.068404408
42.3	-0.068391417
42.4	-0.068378425
42.5	-0.068365434
42.6	-0.068352442
42.7	-0.068339451
42.8	-0.068326459
42.9	-0.068313468
43	-0.068300476
43.1	-0.068287485
43.2	-0.068274494
43.3	-0.068261502
43.4	-0.068248511
43.5	-0.068235519
43.6	-0.068222528
43.7	-0.068209536
43.8	-0.068196545
43.9	-0.068183554
44	-0.068170562
44.1	-0.068157571
44.2	-0.068144579
44.3	-0.068131588
44.4	-0.068118596
44.5	-0.068105605
44.6	-0.068092613
44.7	-0.068079622
44.8	-0.068066631
44.9	-0.068053639
45	-0.068040648
45.1	-0.068027656
45.2	-0.068014665
45.3	-0.068001673
45.4	-0.067988682
45.5	-0.067975691
45.6	-0.067962699
45.7	-0.067949708
45.8	-0.067936716
45.9	-0.067923725
46	-0.067910733
46.1	-0.067897742
46.2	-0.06788475
46.3	-0.067871759
46.4	-0.067858768
46.5	-0.067845776
46.6	-0.067833824
46.7	-0.067823431
46.8	-0.067813038
46.9	-0.067802645
47	-0.067792252
47.1	-0.067781859
47.2	-0.067771466
47.3	-0.067761073
47.4	-0.067750681
47.5	-0.067740288
47.6	-0.067729895
47.7	-0.067719502
47.8	-0.067709109
47.9	-0.067698716
48	-0.067688323
48.1	-0.06767793
48.2	-0.067667537
48.3	-0.067657144
48.4	-0.067646751
48.5	-0.067636358
48.6	-0.067625965
48.7	-0.067615572
48.8	-0.067605179
48.9	-0.067594786
49	-0.067584393
49.1	-0.067574
49.2	-0.067563608
49.3	-0.067553215
49.4	-0.067542822
49.5	-0.067532429
49.6	-0.067522036
49.7	-0.067511643
49.8	-0.06750125
49.9	-0.067490857
50	-0.067480464
50.1	-0.067470071
50.2	-0.067459678
50.3	-0.067449285
50.4	-0.067438892
50.5	-0.067428499
50.6	-0.067418106
50.7	-0.067407713
50.8	-0.06739732
50.9	-0.067386927
51	-0.067376535
51.1	-0.067366142
51.2	-0.067355749
51.3	-0.067345356
51.4	-0.067334963
51.5	-0.06732457
51.6	-0.067314177
51.7	-0.067303784
51.8	-0.067293391
51.9	-0.067282998
52	-0.067272605
52.1	-0.067262212
52.2	-0.067251819
52.3	-0.067241426
52.4	-0.067231033
52.5	-0.06722064
52.6	-0.067210247
52.7	-0.067199854
52.8	-0.067189461
52.9	-0.067179069
53	-0.067168676
53.1	-0.067158283
53.2	-0.06714789
53.3	-0.067137497
53.4	-0.067127104
53.5	-0.067116711
53.6	-0.067106318
53.7	-0.067095925
53.8	-0.067085532
53.9	-0.067075139
54	-0.067064746
54.1	-0.067054353
54.2	-0.06704396
54.3	-0.067033567
54.4	-0.067023174
54.5	-0.067012781
54.6	-0.067002388
54.7	-0.066991996
54.8	-0.066981603
54.9	-0.06697121
55	-0.066960817
55.1	-0.066950424
55.2	-0.066940031
55.3	-0.066929638
55.4	-0.066919245
55.5	-0.066908852
55.6	-0.066898459
55.7	-0.066888066
55.8	-0.066877673
55.9	-0.06686728
56	-0.066856887
56.1	-0.066846494
56.2	-0.066836101
56.3	-0.066825708
56.4	-0.066815315
56.5	-0.066804923
56.6	-0.06679453
56.7	-0.066784137
56.8	-0.066773744
56.9	-0.066763351
57	-0.066752958
57.1	-0.066742565
57.2	-0.066732172
57.3	-0.066721779
57.4	-0.066711386
57.5	-0.066700993
57.6	-0.066691553
57.7	-0.066683544
57.8	-0.066675534
57.9	-0.066667525
58	-0.066659515
58.1	-0.066651506
58.2	-0.066643496
58.3	-0.066635486
58.4	-0.066627477
58.5	-0.066619467
58.6	-0.066611458
58.7	-0.066603448
58.8	-0.066595438
58.9	-0.066587429
59	-0.066579419
59.1	-0.06657141
59.2	-0.0665634
59.3	-0.066555391
59.4	-0.066547381
59.5	-0.066539371
59.6	-0.066531362
59.7	-0.066523352
59.8	-0.066515343
59.9	-0.066507333
60	-0.066499323
60.1	-0.066491314
60.2	-0.066483304
60.3	-0.066475295
60.4	-0.066467285
60.5	-0.066459276
60.6	-0.066451266
60.7	-0.066443256
60.8	-0.066435247
60.9	-0.066427237
61	-0.066419228
61.1	-0.066411218
61.2	-0.066403208
61.3	-0.066395199
61.4	-0.066387189
61.5	-0.06637918
61.6	-0.06637117
61.7	-0.06636316
61.8	-0.066355151
61.9	-0.066347141
62	-0.066339132
62.1	-0.066331122
62.2	-0.066323113
62.3	-0.066315103
62.4	-0.066307093
62.5	-0.066299084
62.6	-0.066291074
62.7	-0.066283065
62.8	-0.066275055
62.9	-0.066267045
63	-0.066259036
63.1	-0.066251026
63.2	-0.066243017
63.3	-0.066235007
63.4	-0.066226998
63.5	-0.066218988
63.6	-0.066210978
63.7	-0.066202969
63.8	-0.066194959
63.9	-0.06618695
64	-0.06617894
64.1	-0.06617093
64.2	-0.066162921
64.3	-0.066154911
64.4	-0.066146902
64.5	-0.066138892
64.6	-0.066130882
64.7	-0.066122873
64.8	-0.066114863
64.9	-0.066106854
65	-0.066098844
65.1	-0.066090835
65.2	-0.066082825
65.3	-0.066074815
65.4	-0.066066806
65.5	-0.066058796
65.6	-0.066050787
65.7	-0.066042777
65.8	-0.066034767
65.9	-0.066026758
66	-0.066018748
66.1	-0.066010739
66.2	-0.066002729
66.3	-0.06599472
66.4	-0.06598671
66.5	-0.0659787
66.6	-0.065970691
66.7	-0.065962681
66.8	-0.065954672
66.9	-0.065946662
67	-0.065938652
67.1	-0.065930643
67.2	-0.065922633
67.3	-0.065914624
67.4	-0.065906614
67.5	-0.065898605
67.6	-0.065890595
67.7	-0.065882585
67.8	-0.065874576
67.9	-0.065866566
68	-0.065858557
68.1	-0.065850547
68.2	-0.065842537
68.3	-0.065834528
68.4	-0.065826518
68.5	-0.065818509
68.6	-0.065811285
68.7	-0.06580524
68.8	-0.065799194
68.9	-0.065793149
69	-0.065787104
69.1	-0.065781059
69.2	-0.065775014
69.3	-0.065768968
69.4	-0.065762923
69.5	-0.065756878
69.6	-0.065750833
69.7	-0.065744787
69.8	-0.065738742
69.9	-0.065732697
70	-0.065726652
70.1	-0.065720607
70.2	-0.065714561
70.3	-0.065708516
70.4	-0.065702471
70.5	-0.065696426
70.6	-0.06569038
70.7	-0.065684335
70.8	-0.06567829
70.9	-0.065672245
71	-0.0656662
71.1	-0.065660154
71.2	-0.065654109
71.3	-0.065648064
71.4	-0.065642019
71.5	-0.065635973
71.6	-0.065629928
71.7	-0.065623883
71.8	-0.065617838
71.9	-0.065611793
72	-0.065605747
72.1	-0.065599702
72.2	-0.065593657
72.3	-0.065587612
72.4	-0.065581566
72.5	-0.065575521
72.6	-0.065569476
72.7	-0.065563431
72.8	-0.065557386
72.9	-0.06555134
73	-0.065545295
73.1	-0.06553925
73.2	-0.065533205
73.3	-0.065527159
73.4	-0.065521114
73.5	-0.065515069
73.6	-0.065509024
73.7	-0.065502979
73.8	-0.065496933
73.9	-0.065490888
74	-0.065484843
74.1	-0.065478798
74.2	-0.065472752
74.3	-0.065466707
74.4	-0.065460662
74.5	-0.065454617
74.6	-0.065448572
74.7	-0.065442526
74.8	-0.065436481
74.9	-0.065430436
75	-0.065424391
75.1	-0.065418345
75.2	-0.0654123
75.3	-0.065406255
75.4	-0.06540021
75.5	-0.065394165
75.6	-0.065388119
75.7	-0.065382074
75.8	-0.065376029
75.9	-0.065369984
76	-0.065363938
76.1	-0.065357893
76.2	-0.065351848
76.3	-0.065345803
76.4	-0.065339758
76.5	-0.065333712
76.6	-0.065327667
76.7	-0.065321622
76.8	-0.065315577
76.9	-0.065309532
77	-0.065303486
77.1	-0.065297441
77.2	-0.065291396
77.3	-0.065285351
77.4	-0.065279305
77.5	-0.06527326
77.6	-0.065267215
77.7	-0.06526117
77.8	-0.065255125
77.9	-0.065249079
78	-0.065243034
78.1	-0.065236989
78.2	-0.065230944
78.3	-0.065224898
78.4	-0.065218853
78.5	-0.065212808
78.6	-0.065206763
78.7	-0.065200718
78.8	-0.065194672
78.9	-0.065188627
79	-0.065182582
79.1	-0.065176537
79.2	-0.065170491
79.3	-0.065164446
79.4	-0.065158401
79.5	-0.065152356
79.6	-0.065146573
79.7	-0.065141191
79.8	-0.065135821
79.9	-0.065130462
80	-0.065125116
80.1	-0.065119782
80.2	-0.065114459
80.3	-0.065109148
80.4	-0.065103849
80.5	-0.065098562
80.6	-0.065093287
80.7	-0.065088024
80.8	-0.065082772
80.9	-0.065077533
81	-0.065072305
81.1	-0.065067089
81.2	-0.065061885
81.3	-0.065056693
81.4	-0.065051513
81.5	-0.065046345
81.6	-0.065041188
81.7	-0.065036044
81.8	-0.065030911
81.9	-0.06502579
82	-0.065020681
82.1	-0.065015584
82.2	-0.065010498
82.3	-0.065005425
82.4	-0.065000363
82.5	-0.064995314
82.6	-0.064990276
82.7	-0.06498525
82.8	-0.064980236
82.9	-0.064975234
83	-0.064970243
83.1	-0.064965265
83.2	-0.064960298
83.3	-0.064955343
83.4	-0.0649504
83.5	-0.064945469
83.6	-0.06494055
83.7	-0.064935643
83.8	-0.064930747
83.9	-0.064925864
84	-0.064920992
84.1	-0.064916132
84.2	-0.064911284
84.3	-0.064906448
84.4	-0.064901624
84.5	-0.064896812
84.6	-0.064892011
84.7	-0.064887222
84.8	-0.064882446
84.9	-0.064877681
85	-0.064872928
85.1	-0.064868186
85.2	-0.064863457
85.3	-0.06485874
85.4	-0.064854034
85.5	-0.06484934
85.6	-0.064844658
85.7	-0.064839988
85.8	-0.06483533
85.9	-0.064830684
86	-0.06482605
86.1	-0.064821427
86.2	-0.064816816
86.3	-0.064812217
86.4	-0.064807631
86.5	-0.064803055
86.6	-0.064798492
86.7	-0.064793941
86.8	-0.064789401
86.9	-0.064784874
87	-0.064780358
87.1	-0.064775854
87.2	-0.064771362
87.3	-0.064766882
87.4	-0.064762414
87.5	-0.064757957
87.6	-0.064753513
87.7	-0.06474908
87.8	-0.064744659
87.9	-0.06474025
88	-0.064735853
88.1	-0.064731468
88.2	-0.064727095
88.3	-0.064722733
88.4	-0.064718383
88.5	-0.064714046
88.6	-0.06470972
88.7	-0.064705406
88.8	-0.064701104
88.9	-0.064696813
89	-0.064692535
89.1	-0.064688268
89.2	-0.064684013
89.3	-0.064679771
89.4	-0.06467554
89.5	-0.064671321
89.6	-0.064667113
89.7	-0.064662918
89.8	-0.064658734
89.9	-0.064654563
90	-0.064650403
90.1	-0.064646255
90.2	-0.064642119
90.3	-0.064637995
90.4	-0.064633882
90.5	-0.064629782
90.6	-0.064625672
90.7	-0.064621542
90.8	-0.064617422
90.9	-0.064613313
91	-0.064609215
91.1	-0.064605128
91.2	-0.064601052
91.3	-0.064596987
91.4	-0.064592933
91.5	-0.064588889
91.6	-0.064584857
91.7	-0.064580835
91.8	-0.064576825
91.9	-0.064572825
92	-0.064568836
92.1	-0.064564858
92.2	-0.064560891
92.3	-0.064556935
92.4	-0.06455299
92.5	-0.064549055
92.6	-0.064545132
92.7	-0.064541219
92.8	-0.064537318
92.9	-0.064533427
93	-0.064529547
93.1	-0.064525678
93.2	-0.06452182
93.3	-0.064517973
93.4	-0.064514137
93.5	-0.064510312
93.6	-0.064506497
93.7	-0.064502694
93.8	-0.064498901
93.9	-0.064495119
94	-0.064491348
94.1	-0.064487589
94.2	-0.06448384
94.3	-0.064480101
94.4	-0.064476374
94.5	-0.064472658
94.6	-0.064468953
94.7	-0.064465258
94.8	-0.064461574
94.9	-0.064457902
95	-0.06445424
95.1	-0.064450589
95.2	-0.064446949
95.3	-0.06444332
95.4	-0.064439702
95.5	-0.064436095
95.6	-0.064432498
95.7	-0.064428913
95.8	-0.064425338
95.9	-0.064421774
96	-0.064418222
96.1	-0.06441468
96.2	-0.064411149
96.3	-0.064407629
96.4	-0.06440412
96.5	-0.064400621
96.6	-0.064397134
96.7	-0.064393657
96.8	-0.064390192
96.9	-0.064386737
97	-0.064383294
97.1	-0.064379861
97.2	-0.064376439
97.3	-0.064373028
97.4	-0.064369628
97.5	-0.064366238
97.6	-0.06436286
97.7	-0.064359493
97.8	-0.064356136
97.9	-0.06435279
98	-0.064349456
98.1	-0.064346132
98.2	-0.064342819
98.3	-0.064339517
98.4	-0.064336226
98.5	-0.064332946
98.6	-0.064329676
98.7	-0.064326418
98.8	-0.06432317
98.9	-0.064319934
99	-0.064316708
99.1	-0.064313493
99.2	-0.064310289
99.3	-0.064307096
99.4	-0.064303914
99.5	-0.064300743
99.6	-0.064297583
99.7	-0.064294433
99.8	-0.064291295
99.9	-0.064288167
100	-0.064285051
100.1	-0.064281945
100.2	-0.06427885
100.3	-0.064275766
100.4	-0.064272693
100.5	-0.064269631
100.6	-0.064266579
100.7	-0.064263539
100.8	-0.06426051
100.9	-0.064257491
101	-0.064254483
101.1	-0.064251487
101.2	-0.064248501
101.3	-0.064245526
101.4	-0.064242562
101.5	-0.064239609
101.6	-0.06423662
101.7	-0.064233572
101.8	-0.064230533
101.9	-0.064227502
102	-0.06422448
102.1	-0.064221467
102.2	-0.064218463
102.3	-0.064215468
102.4	-0.064212481
102.5	-0.064209504
102.6	-0.064206535
102.7	-0.064203575
102.8	-0.064200623
102.9	-0.064197681
103	-0.064194747
103.1	-0.064191822
103.2	-0.064188906
103.3	-0.064185999
103.4	-0.064183101
103.5	-0.064180211
103.6	-0.064177331
103.7	-0.064174459
103.8	-0.064171595
103.9	-0.064168741
104	-0.064165896
104.1	-0.064163059
104.2	-0.064160231
104.3	-0.064157412
104.4	-0.064154602
104.5	-0.0641518
104.6	-0.064149007
104.7	-0.064146224
104.8	-0.064143449
104.9	-0.064140682
105	-0.064137925
105.1	-0.064135176
105.2	-0.064132437
105.3	-0.064129706
105.4	-0.064126984
105.5	-0.06412427
105.6	-0.064121566
105.7	-0.06411887
105.8	-0.064116183
105.9	-0.064113505
106	-0.064110836
106.1	-0.064108175
106.2	-0.064105524
106.3	-0.064102881
106.4	-0.064100247
106.5	-0.064097621
106.6	-0.064095005
106.7	-0.064092397
106.8	-0.064089799
106.9	-0.064087209
107	-0.064084627
107.1	-0.064082055
107.2	-0.064079492
107.3	-0.064076937
107.4	-0.064074391
107.5	-0.064071854
107.6	-0.064069326
107.7	-0.064066806
107.8	-0.064064295
107.9	-0.064061794
108	-0.064059301
108.1	-0.064056816
108.2	-0.064054341
108.3	-0.064051874
108.4	-0.064049416
108.5	-0.064046967
108.6	-0.064044527


==> Data/Hydromechanical/Displacement/dispmesh1E.dat <==
0	-0.020311522
0.1	-0.020600378
0.2	-0.020889235
0.3	-0.021178091
0.4	-0.021346443
0.5	-0.02133404
0.6	-0.021321637
0.7	-0.021309235
0.8	-0.021296832
0.9	-0.021284429
1	-0.021272026
1.1	-0.021259623
1.2	-0.02124722
1.3	-0.02123454
1.4	-0.021221676
1.5	-0.021208811
1.6	-0.021195947
1.7	-0.021183082
1.8	-0.021170218
1.9	-0.021157354
2	-0.021144489
2.1	-0.021131625
2.2	-0.021118761
2.3	-0.021105896
2.4	-0.021093032
2.5	-0.021080167
2.6	-0.021067303
2.7	-0.021054439
2.8	-0.021041574
2.9	-0.02102871
3	-0.021015846
3.1	-0.021003238
3.2	-0.020990631
3.3	-0.020978024
3.4	-0.020965417
3.5	-0.02095281
3.6	-0.020940203
3.7	-0.020927596
3.8	-0.020914989
3.9	-0.020902382
4	-0.020889775
4.1	-0.020877168
4.2	-0.020864561
4.3	-0.020851953
4.4	-0.020839346
4.5	-0.020826739
4.6	-0.020814132
4.7	-0.020801525
4.8	-0.020788918
4.9	-0.020776311
5	-0.020763704
5.1	-0.020751097
5.2	-0.02073849
5.3	-0.020725883
5.4	-0.020713275
5.5	-0.020700668
5.6	-0.020688061
5.7	-0.020675454
5.8	-0.020662847
5.9	-0.02065024
6	-0.020637633
6.1	-0.020625026
6.2	-0.020612419
6.3	-0.020599812
6.4	-0.020587205
6.5	-0.020574597
6.6	-0.020561256
6.7	-0.02054773
6.8	-0.020534205
6.9	-0.020520679
7	-0.020507154
7.1	-0.020493628
7.2	-0.020480103
7.3	-0.020466577
7.4	-0.020453052
7.5	-0.020439526
7.6	-0.020426001
7.7	-0.020412475
7.8	-0.02039895
7.9	-0.020385424
8	-0.020371899
8.1	-0.020358373
8.2	-0.020344848
8.3	-0.020331322
8.4	-0.020317797
8.5	-0.020304271
8.6	-0.020290746
8.7	-0.02027722
8.8	-0.020263695
8.9	-0.020250169
9	-0.020236644
9.1	-0.020223118
9.2	-0.020209593
9.3	-0.020196067
9.4	-0.020182542
9.5	-0.020169017
9.6	-0.020155491
9.7	-0.020141966
9.8	-0.02012844
9.9	-0.020114915
10	-0.020101389
10.1	-0.020087864
10.2	-0.020074338
10.3	-0.020060813
10.4	-0.020047287
10.5	-0.020033762
10.6	-0.020020236
10.7	-0.020006711
10.8	-0.019993185
10.9	-0.01997966
11	-0.019966134
11.1	-0.019952609
11.2	-0.019939083
11.3	-0.019925558
11.4	-0.019912032
11.5	-0.019898507
11.6	-0.019884981
11.7	-0.019871456
11.8	-0.01985793
11.9	-0.019844405
12	-0.019830879
12.1	-0.019817354
12.2	-0.019803828
12.3	-0.019790303
12.4	-0.019776777
12.5	-0.019763252
12.6	-0.019749726
12.7	-0.019736201
12.8	-0.019722675
12.9	-0.01970915
13	-0.019695624
13.1	-0.019682099
13.2	-0.019668573
13.3	-0.019655048
13.4	-0.019641522
13.5	-0.019627997
13.6	-0.01961437
13.7	-0.019600589
13.8	-0.019586809
13.9	-0.019573029
14	-0.019559249
14.1	-0.019545469
14.2	-0.019531689
14.3	-0.019517909
14.4	-0.019504128
14.5	-0.019490348
14.6	-0.019476568
14.7	-0.019462788
14.8	-0.019449008
14.9	-0.019435228
15	-0.019421447
15.1	-0.019407667
15.2	-0.019393887
15.3	-0.019380107
15.4	-0.019366327
15.5	-0.019352547
15.6	-0.019338767
15.7	-0.019324986
15.8	-0.019311206
15.9	-0.019297426
16	-0.019283646
16.1	-0.019269866
16.2	-0.019256086
16.3	-0.019242305
16.4	-0.019228525
16.5	-0.019214745
16.6	-0.019200965
16.7	-0.019187185
16.8	-0.019173405
16.9	-0.019159625
17	-0.019145844
17.1	-0.019132064
17.2	-0.019118284
17.3	-0.019104504
17.4	-0.019090724
17.5	-0.019076944
17.6	-0.019063163
17.7	-0.019049383
17.8	-0.019035603
17.9	-0.019021823
18	-0.019008043
18.1	-0.018994263
18.2	-0.018980483
18.3	-0.018966702
18.4	-0.018952922
18.5	-0.018939142
18.6	-0.018925362
18.7	-0.018911582
18.8	-0.018897802
18.9	-0.018884021
19	-0.018870241
19.1	-0.018856461
19.2	-0.018842681
19.3	-0.018828901
19.4	-0.018815121
19.5	-0.018801341
19.6	-0.01878756
19.7	-0.01877378
19.8	-0.01876
19.9	-0.01874622
20	-0.01873244
20.1	-0.01871866
20.2	-0.018704879
20.3	-0.018691099
20.4	-0.018677319
20.5	-0.018663539
20.6	-0.018649759
20.7	-0.018635979
20.8	-0.018622199
20.9	-0.018608418
21	-0.018594638
21.1	-0.018580858
21.2	-0.018567078
21.3	-0.018553298
21.4	-0.018539518
21.5	-0.018525737
21.6	-0.018511957
21.7	-0.018498177
21.8	-0.018484397
21.9	-0.018470617
22	-0.018456837
22.1	-0.018443057
22.2	-0.018429276
22.3	-0.018415496
22.4	-0.018401716
22.5	-0.018387936
22.6	-0.018374156
22.7	-0.018360376
22.8	-0.018346595
22.9	-0.018332815
23	-0.018319035
23.1	-0.018305255
23.2	-0.018291475
23.3	-0.018277695
23.4	-0.018263915
23.5	-0.018250134
23.6	-0.018236354
23.7	-0.018222574
23.8	-0.018208794
23.9	-0.018195014
24	-0.018181234
24.1	-0.018167453
24.2	-0.018153673
24.3	-0.018139893
24.4	-0.018126113
24.5	-0.018112333
24.6	-0.018098903
24.7	-0.018085998
24.8	-0.018073094
24.9	-0.018060189
25	-0.018047284
25.1	-0.01803438
25.2	-0.018021475
25.3	-0.01800857
25.4	-0.017995666
25.5	-0.017982761
25.6	-0.017969856
25.7	-0.017956952
25.8	-0.017944047
25.9	-0.017931142
26	-0.017918238
26.1	-0.017905333
26.2	-0.017892428
26.3	-0.017879524
26.4	-0.017866619
26.5	-0.017853714
26.6	-0.01784081
26.7	-0.017827905
26.8	-0.017815
26.9	-0.017802096
27	-0.017789191
27.1	-0.017776286
27.2	-0.017763382
27.3	-0.017750477
27.4	-0.017737572
27.5	-0.017724668
27.6	-0.017711763
27.7	-0.017698858
27.8	-0.017685954
27.9	-0.017673049
28	-0.017660144
28.1	-0.01764724
28.2	-0.017634335
28.3	-0.01762143
28.4	-0.017608526
28.5	-0.017595621
28.6	-0.017582716
28.7	-0.017569812
28.8	-0.017556907
28.9	-0.017544002
29	-0.017531098
29.1	-0.017518193
29.2	-0.017505288
29.3	-0.017492384
29.4	-0.017479479
29.5	-0.017466574
29.6	-0.01745367
29.7	-0.017440765
29.8	-0.01742786
29.9	-0.017414956
30	-0.017402051
30.1	-0.017389146
30.2	-0.017376242
30.3	-0.017363337
30.4	-0.017350432
30.5	-0.017337528
30.6	-0.017324623
30.7	-0.017311718
30.8	-0.017298814
30.9	-0.017285909
31	-0.017273004
31.1	-0.0172601
31.2	-0.017247195
31.3	-0.01723429
31.4	-0.017221386
31.5	-0.017208481
31.6	-0.017195576
31.7	-0.017182672
31.8	-0.017169767
31.9	-0.017156862
32	-0.017143958
32.1	-0.017131053
32.2	-0.017118148
32.3	-0.017105244
32.4	-0.017092339
32.5	-0.017079434
32.6	-0.01706653
32.7	-0.017053625
32.8	-0.01704072
32.9	-0.017027816
33	-0.017014911
33.1	-0.017002006
33.2	-0.016989102
33.3	-0.016976197
33.4	-0.016963292
33.5	-0.016950388
33.6	-0.016937483
33.7	-0.016924578
33.8	-0.016911674
33.9	-0.016898769
34	-0.016885864
34.1	-0.01687296
34.2	-0.016860055
34.3	-0.01684715
34.4	-0.016834246
34.5	-0.016821341
34.6	-0.016808436
34.7	-0.016795532
34.8	-0.016782627
34.9	-0.016769722
35	-0.016756818
35.1	-0.016743913
35.2	-0.016731008
35.3	-0.016718104
35.4	-0.016705199
35.5	-0.016692294
35.6	-0.016680139
35.7	-0.016669109
35.8	-0.016658078
35.9	-0.016647048
36	-0.016636017
36.1	-0.016624986
36.2	-0.016613956
36.3	-0.016602925
36.4	-0.016591894
36.5	-0.016580864
36.6	-0.016569833
36.7	-0.016558802
36.8	-0.016547772
36.9	-0.016536741
37	-0.01652571
37.1	-0.01651468
37.2	-0.016503649
37.3	-0.016492619
37.4	-0.016481588
37.5	-0.016470557
37.6	-0.016459527
37.7	-0.016448496
37.8	-0.016437465
37.9	-0.016426435
38	-0.016415404
38.1	-0.016404373
38.2	-0.016393343
38.3	-0.016382312
38.4	-0.016371282
38.5	-0.016360251
38.6	-0.01634922
38.7	-0.01633819
38.8	-0.016327159
38.9	-0.016316128
39	-0.016305098
39.1	-0.016294067
39.2	-0.016283036
39.3	-0.016272006
39.4	-0.016260975
39.5	-0.016249944
39.6	-0.016238914
39.7	-0.016227883
39.8	-0.016216853
39.9	-0.016205822
40	-0.016194791
40.1	-0.016183761
40.2	-0.01617273
40.3	-0.016161699
40.4	-0.016150669
40.5	-0.016139638
40.6	-0.016128607
40.7	-0.016117577
40.8	-0.016106546
40.9	-0.016095516
41	-0.016084485
41.1	-0.016073454
41.2	-0.016062424
41.3	-0.016051393
41.4	-0.016040362
41.5	-0.016029332
41.6	-0.016018301
41.7	-0.01600727
41.8	-0.01599624
41.9	-0.015985209
42	-0.015974178
42.1	-0.015963148
42.2	-0.015952117
42.3	-0.015941087
42.4	-0.015930056
42.5	-0.015919025
42.6	-0.015907995
42.7	-0.015896964
42.8	-0.015885933
42.9	-0.015874903
43	-0.015863872
43.1	-0.015852841
43.2	-0.015841811
43.3	-0.01583078
43.4	-0.01581975
43.5	-0.015808719
43.6	-0.015797688
43.7	-0.015786658
43.8	-0.015775627
43.9	-0.015764596
44	-0.015753566
44.1	-0.015742535
44.2	-0.015731504
44.3	-0.015720474
44.4	-0.015709443
44.5	-0.015698412
44.6	-0.015687382
44.7	-0.015676351
44.8	-0.015665321
44.9	-0.01565429
45	-0.015643259
45.1	-0.015632229
45.2	-0.015621198
45.3	-0.015610167
45.4	-0.015599137
45.5	-0.015588106
45.6	-0.015577075
45.7	-0.015566045
45.8	-0.015555014
45.9	-0.015543983
46	-0.015532953
46.1	-0.015521922
46.2	-0.015510892
46.3	-0.015499861
46.4	-0.01548883
46.5	-0.0154778
46.6	-0.015467656
46.7	-0.015458842
46.8	-0.015450029
46.9	-0.015441215
47	-0.015432401
47.1	-0.015423588
47.2	-0.015414774
47.3	-0.015405961
47.4	-0.015397147
47.5	-0.015388333
47.6	-0.01537952
47.7	-0.015370706
47.8	-0.015361893
47.9	-0.015353079
48	-0.015344265
48.1	-0.015335452
48.2	-0.015326638
48.3	-0.015317825
48.4	-0.015309011
48.5	-0.015300197
48.6	-0.015291384
48.7	-0.01528257
48.8	-0.015273757
48.9	-0.015264943
49	-0.015256129
49.1	-0.015247316
49.2	-0.015238502
49.3	-0.015229689
49.4	-0.015220875
49.5	-0.015212061
49.6	-0.015203248
49.7	-0.015194434
49.8	-0.015185621
49.9	-0.015176807
50	-0.015167993
50.1	-0.01515918
50.2	-0.015150366
50.3	-0.015141553
50.4	-0.015132739
50.5	-0.015123925
50.6	-0.015115112
50.7	-0.015106298
50.8	-0.015097485
50.9	-0.015088671
51	-0.015079857
51.1	-0.015071044
51.2	-0.01506223
51.3	-0.015053417
51.4	-0.015044603
51.5	-0.015035789
51.6	-0.015026976
51.7	-0.015018162
51.8	-0.015009349
51.9	-0.015000535
52	-0.014991721
52.1	-0.014982908
52.2	-0.014974094
52.3	-0.014965281
52.4	-0.014956467
52.5	-0.014947653
52.6	-0.01493884
52.7	-0.014930026
52.8	-0.014921213
52.9	-0.014912399
53	-0.014903585
53.1	-0.014894772
53.2	-0.014885958
53.3	-0.014877145
53.4	-0.014868331
53.5	-0.014859517
53.6	-0.014850704
53.7	-0.01484189
53.8	-0.014833077
53.9	-0.014824263
54	-0.014815449
54.1	-0.014806636
54.2	-0.014797822
54.3	-0.014789009
54.4	-0.014780195
54.5	-0.014771381
54.6	-0.014762568
54.7	-0.014753754
54.8	-0.014744941
54.9	-0.014736127
55	-0.014727313
55.1	-0.0147185
55.2	-0.014709686
55.3	-0.014700873
55.4	-0.014692059
55.5	-0.014683245
55.6	-0.014674432
55.7	-0.014665618
55.8	-0.014656805
55.9	-0.014647991
56	-0.014639177
56.1	-0.014630364
56.2	-0.01462155
56.3	-0.014612737
56.4	-0.014603923
56.5	-0.014595109
56.6	-0.014586296
56.7	-0.014577482
56.8	-0.014568669
56.9	-0.014559855
57	-0.014551041
57.1	-0.014542228
57.2	-0.014533414
57.3	-0.014524601
57.4	-0.014515787
57.5	-0.014506973
57.6	-0.014498966
57.7	-0.01449217
57.8	-0.014485373
57.9	-0.014478576
58	-0.014471779
58.1	-0.014464982
58.2	-0.014458186
58.3	-0.014451389
58.4	-0.014444592
58.5	-0.014437795
58.6	-0.014430998
58.7	-0.014424202
58.8	-0.014417405
58.9	-0.014410608
59	-0.014403811
59.1	-0.014397014
59.2	-0.014390217
59.3	-0.014383421
59.4	-0.014376624
59.5	-0.014369827
59.6	-0.01436303
59.7	-0.014356233
59.8	-0.014349437
59.9	-0.01434264
60	-0.014335843
60.1	-0.014329046
60.2	-0.014322249
60.3	-0.014315453
60.4	-0.014308656
60.5	-0.014301859
60.6	-0.014295062
60.7	-0.014288265
60.8	-0.014281468
60.9	-0.014274672
61	-0.014267875
61.1	-0.014261078
61.2	-0.014254281
61.3	-0.014247484
61.4	-0.014240688
61.5	-0.014233891
61.6	-0.014227094
61.7	-0.014220297
61.8	-0.0142135
61.9	-0.014206704
62	-0.014199907
62.1	-0.01419311
62.2	-0.014186313
62.3	-0.014179516
62.4	-0.01417272
62.5	-0.014165923
62.6	-0.014159126
62.7	-0.014152329
62.8	-0.014145532
62.9	-0.014138735
63	-0.014131939
63.1	-0.014125142
63.2	-0.014118345
63.3	-0.014111548
63.4	-0.014104751
63.5	-0.014097955
63.6	-0.014091158
63.7	-0.014084361
63.8	-0.014077564
63.9	-0.014070767
64	-0.014063971
64.1	-0.014057174
64.2	-0.014050377
64.3	-0.01404358
64.4	-0.014036783
64.5	-0.014029987
64.6	-0.01402319
64.7	-0.014016393
64.8	-0.014009596
64.9	-0.014002799
65	-0.013996002
65.1	-0.013989206
65.2	-0.013982409
65.3	-0.013975612
65.4	-0.013968815
65.5	-0.013962018
65.6	-0.013955222
65.7	-0.013948425
65.8	-0.013941628
65.9	-0.013934831
66	-0.013928034
66.1	-0.013921238
66.2	-0.013914441
66.3	-0.013907644
66.4	-0.013900847
66.5	-0.01389405
66.6	-0.013887254
66.7	-0.013880457
66.8	-0.01387366
66.9	-0.013866863
67	-0.013860066
67.1	-0.013853269
67.2	-0.013846473
67.3	-0.013839676
67.4	-0.013832879
67.5	-0.013826082
67.6	-0.013819285
67.7	-0.013812489
67.8	-0.013805692
67.9	-0.013798895
68	-0.013792098
68.1	-0.013785301
68.2	-0.013778505
68.3	-0.013771708
68.4	-0.013764911
68.5	-0.013758114
68.6	-0.013751982
68.7	-0.013746848
68.8	-0.013741713
68.9	-0.013736579
69	-0.013731445
69.1	-0.01372631
69.2	-0.013721176
69.3	-0.013716041
69.4	-0.013710907
69.5	-0.013705772
69.6	-0.013700638
69.7	-0.013695503
69.8	-0.013690369
69.9	-0.013685235
70	-0.0136801
70.1	-0.013674966
70.2	-0.013669831
70.3	-0.013664697
70.4	-0.013659562
70.5	-0.013654428
70.6	-0.013649293
70.7	-0.013644159
70.8	-0.013639025
70.9	-0.01363389
71	-0.013628756
71.1	-0.013623621
71.2	-0.013618487
71.3	-0.013613352
71.4	-0.013608218
71.5	-0.013603083
71.6	-0.013597949
71.7	-0.013592815
71.8	-0.01358768
71.9	-0.013582546
72	-0.013577411
72.1	-0.013572277
72.2	-0.013567142
72.3	-0.013562008
72.4	-0.013556873
72.5	-0.013551739
72.6	-0.013546605
72.7	-0.01354147
72.8	-0.013536336
72.9	-0.013531201
73	-0.013526067
73.1	-0.013520932
73.2	-0.013515798
73.3	-0.013510664
73.4	-0.013505529
73.5	-0.013500395
73.6	-0.01349526
73.7	-0.013490126
73.8	-0.013484991
73.9	-0.013479857
74	-0.013474722
74.1	-0.013469588
74.2	-0.013464454
74.3	-0.013459319
74.4	-0.013454185
74.5	-0.01344905
74.6	-0.013443916
74.7	-0.013438781
74.8	-0.013433647
74.9	-0.013428512
75	-0.013423378
75.1	-0.013418244
75.2	-0.013413109
75.3	-0.013407975
75.4	-0.01340284
75.5	-0.013397706
75.6	-0.013392571
75.7	-0.013387437
75.8	-0.013382302
75.9	-0.013377168
76	-0.013372034
76.1	-0.013366899
76.2	-0.013361765
76.3	-0.01335663
76.4	-0.013351496
76.5	-0.013346361
76.6	-0.013341227
76.7	-0.013336093
76.8	-0.013330958
76.9	-0.013325824
77	-0.013320689
77.1	-0.013315555
77.2	-0.01331042
77.3	-0.013305286
77.4	-0.013300151
77.5	-0.013295017
77.6	-0.013289883
77.7	-0.013284748
77.8	-0.013279614
77.9	-0.013274479
78	-0.013269345
78.1	-0.01326421
78.2	-0.013259076
78.3	-0.013253941
78.4	-0.013248807
78.5	-0.013243673
78.6	-0.013238538
78.7	-0.013233404
78.8	-0.013228269
78.9	-0.013223135
79	-0.013218
79.1	-0.013212866
79.2	-0.013207731
79.3	-0.013202597
79.4	-0.013197463
79.5	-0.013192328
79.6	-0.013187416
79.7	-0.013182843
79.8	-0.013178281
79.9	-0.013173728
80	-0.013169186
80.1	-0.013164654
80.2	-0.013160131
80.3	-0.013155619
80.4	-0.013151117
80.5	-0.013146625
80.6	-0.013142143
80.7	-0.013137671
80.8	-0.013133209
80.9	-0.013128757
81	-0.013124315
81.1	-0.013119883
81.2	-0.013115462
81.3	-0.01311105
81.4	-0.013106648
81.5	-0.013102257
81.6	-0.013097875
81.7	-0.013093504
81.8	-0.013089143
81.9	-0.013084791
82	-0.01308045
82.1	-0.013076119
82.2	-0.013071797
82.3	-0.013067486
82.4	-0.013063185
82.5	-0.013058894
82.6	-0.013054613
82.7	-0.013050342
82.8	-0.013046081
82.9	-0.01304183
83	-0.01303759
83.1	-0.013033359
83.2	-0.013029138
83.3	-0.013024928
83.4	-0.013020727
83.5	-0.013016537
83.6	-0.013012356
83.7	-0.013008186
83.8	-0.013004025
83.9	-0.012999875
84	-0.012995735
84.1	-0.012991605
84.2	-0.012987484
84.3	-0.012983374
84.4	-0.012979274
84.5	-0.012975184
84.6	-0.012971104
84.7	-0.012967034
84.8	-0.012962975
84.9	-0.012958925
85	-0.012954885
85.1	-0.012950855
85.2	-0.012946836
85.3	-0.012942826
85.4	-0.012938827
85.5	-0.012934837
85.6	-0.012930858
85.7	-0.012926888
85.8	-0.012922929
85.9	-0.01291898
86	-0.012915041
86.1	-0.012911111
86.2	-0.012907192
86.3	-0.012903283
86.4	-0.012899384
86.5	-0.012895495
86.6	-0.012891616
86.7	-0.012887748
86.8	-0.012883889
86.9	-0.01288004
87	-0.012876201
87.1	-0.012872373
87.2	-0.012868554
87.3	-0.012864746
87.4	-0.012860947
87.5	-0.012857159
87.6	-0.01285338
87.7	-0.012849612
87.8	-0.012845854
87.9	-0.012842106
88	-0.012838367
88.1	-0.012834639
88.2	-0.012830921
88.3	-0.012827213
88.4	-0.012823515
88.5	-0.012819827
88.6	-0.012816149
88.7	-0.012812482
88.8	-0.012808824
88.9	-0.012805176
89	-0.012801539
89.1	-0.012797911
89.2	-0.012794293
89.3	-0.012790686
89.4	-0.012787089
89.5	-0.012783501
89.6	-0.012779924
89.7	-0.012776357
89.8	-0.012772799
89.9	-0.012769252
90	-0.012765715
90.1	-0.012762188
90.2	-0.012758671
90.3	-0.012755164
90.4	-0.012751667
90.5	-0.01274818
90.6	-0.012744686
90.7	-0.012741174
90.8	-0.012737671
90.9	-0.012734178
91	-0.012730694
91.1	-0.012727219
91.2	-0.012723754
91.3	-0.012720297
91.4	-0.01271685
91.5	-0.012713413
91.6	-0.012709984
91.7	-0.012706565
91.8	-0.012703155
91.9	-0.012699754
92	-0.012696362
92.1	-0.01269298
92.2	-0.012689607
92.3	-0.012686243
92.4	-0.012682888
92.5	-0.012679543
92.6	-0.012676207
92.7	-0.01267288
92.8	-0.012669562
92.9	-0.012666254
93	-0.012662955
93.1	-0.012659665
93.2	-0.012656384
93.3	-0.012653113
93.4	-0.012649851
93.5	-0.012646598
93.6	-0.012643354
93.7	-0.01264012
93.8	-0.012636895
93.9	-0.012633679
94	-0.012630472
94.1	-0.012627275
94.2	-0.012624087
94.3	-0.012620908
94.4	-0.012617738
94.5	-0.012614578
94.6	-0.012611427
94.7	-0.012608285
94.8	-0.012605152
94.9	-0.012602029
95	-0.012598914
95.1	-0.012595809
95.2	-0.012592714
95.3	-0.012589627
95.4	-0.01258655
95.5	-0.012583482
95.6	-0.012580423
95.7	-0.012577374
95.8	-0.012574334
95.9	-0.012571303
96	-0.012568281
96.1	-0.012565269
96.2	-0.012562265
96.3	-0.012559271
96.4	-0.012556287
96.5	-0.012553311
96.6	-0.012550345
96.7	-0.012547388
96.8	-0.01254444
96.9	-0.012541502
97	-0.012538572
97.1	-0.012535652
97.2	-0.012532742
97.3	-0.01252984
97.4	-0.012526948
97.5	-0.012524065
97.6	-0.012521191
97.7	-0.012518327
97.8	-0.012515471
97.9	-0.012512625
98	-0.012509789
98.1	-0.012506961
98.2	-0.012504143
98.3	-0.012501334
98.4	-0.012498534
98.5	-0.012495743
98.6	-0.012492962
98.7	-0.01249019
98.8	-0.012487427
98.9	-0.012484674
99	-0.012481929
99.1	-0.012479194
99.2	-0.012476468
99.3	-0.012473752
99.4	-0.012471044
99.5	-0.012468346
99.6	-0.012465658
99.7	-0.012462978
99.8	-0.012460308
99.9	-0.012457646
100	-0.012454995
100.1	-0.012452352
100.2	-0.012449719
100.3	-0.012447095
100.4	-0.01244448
100.5	-0.012441874
100.6	-0.012439278
100.7	-0.012436691
100.8	-0.012434113
100.9	-0.012431544
101	-0.012428985
101.1	-0.012426435
101.2	-0.012423894
101.3	-0.012421362
101.4	-0.01241884
101.5	-0.012416326
101.6	-0.012413784
101.7	-0.01241119
101.8	-0.012408604
101.9	-0.012406026
102	-0.012403455
102.1	-0.012400892
102.2	-0.012398336
102.3	-0.012395787
102.4	-0.012393246
102.5	-0.012390713
102.6	-0.012388187
102.7	-0.012385668
102.8	-0.012383157
102.9	-0.012380654
103	-0.012378157
103.1	-0.012375669
103.2	-0.012373188
103.3	-0.012370714
103.4	-0.012368248
103.5	-0.012365789
103.6	-0.012363338
103.7	-0.012360894
103.8	-0.012358458
103.9	-0.012356029
104	-0.012353608
104.1	-0.012351194
104.2	-0.012348788
104.3	-0.012346389
104.4	-0.012343998
104.5	-0.012341614
104.6	-0.012339237
104.7	-0.012336868
104.8	-0.012334507
104.9	-0.012332153
105	-0.012329806
105.1	-0.012327467
105.2	-0.012325136
105.3	-0.012322812
105.4	-0.012320495
105.5	-0.012318186
105.6	-0.012315885
105.7	-0.012313591
105.8	-0.012311304
105.9	-0.012309025
106	-0.012306753
106.1	-0.012304489
106.2	-0.012302232
106.3	-0.012299983
106.4	-0.012297741
106.5	-0.012295507
106.6	-0.01229328
106.7	-0.012291061
106.8	-0.012288849
106.9	-0.012286645
107	-0.012284448
107.1	-0.012282259
107.2	-0.012280077
107.3	-0.012277902
107.4	-0.012275735
107.5	-0.012273576
107.6	-0.012271424
107.7	-0.012269279
107.8	-0.012267142
107.9	-0.012265013
108	-0.012262891
108.1	-0.012260776
108.2	-0.012258669
108.3	-0.01225657
108.4	-0.012254477
108.5	-0.012252393
108.6	-0.012250316


==> Data/Hydromechanical/Displacement/dispmesh2A.dat <==
0	-0.044967488
0.1	-0.044909119
0.2	-0.044850751
0.3	-0.044792383
0.4	-0.044734014
0.5	-0.044675646
0.6	-0.044617278
0.7	-0.044552535
0.8	-0.044466264
0.9	-0.044379993
1	-0.044293722
1.1	-0.044207451
1.2	-0.04412118
1.3	-0.044034909
1.4	-0.043948638
1.5	-0.043862366
1.6	-0.043776095
1.7	-0.043689824
1.8	-0.043600245
1.9	-0.043510048
2	-0.043419851
2.1	-0.043329654
2.2	-0.043239457
2.3	-0.04314926
2.4	-0.043059063
2.5	-0.042968866
2.6	-0.042878669
2.7	-0.042788472
2.8	-0.042698274
2.9	-0.042608077
3	-0.04251788
3.1	-0.042427683
3.2	-0.042337486
3.3	-0.042247289
3.4	-0.042157092
3.5	-0.042066895
3.6	-0.041976698
3.7	-0.041886501
3.8	-0.041797415
3.9	-0.041722851
4	-0.041648288
4.1	-0.041573724
4.2	-0.04149916
4.3	-0.041424596
4.4	-0.041350033
4.5	-0.041275469
4.6	-0.041200905
4.7	-0.041126341
4.8	-0.041051778
4.9	-0.040977214
5	-0.04090265
5.1	-0.040828086
5.2	-0.040753523
5.3	-0.040678959
5.4	-0.040604395
5.5	-0.040529831
5.6	-0.040455268
5.7	-0.040380704
5.8	-0.04030614
5.9	-0.040231576
6	-0.040157012
6.1	-0.040082449
6.2	-0.040007885
6.3	-0.039933321
6.4	-0.039858757
6.5	-0.039784194
6.6	-0.03970963
6.7	-0.039635066
6.8	-0.039560502
6.9	-0.039485939
7	-0.039411375
7.1	-0.039336811
7.2	-0.039262247
7.3	-0.039187684
7.4	-0.03911312
7.5	-0.039038556
7.6	-0.038963992
7.7	-0.038889429
7.8	-0.038814865
7.9	-0.038740301
8	-0.038679061
8.1	-0.038629735
8.2	-0.038580409
8.3	-0.038531083
8.4	-0.038481757
8.5	-0.038432431
8.6	-0.038383105
8.7	-0.03833378
8.8	-0.038284454
8.9	-0.038235128
9	-0.038185802
9.1	-0.038136476
9.2	-0.03808715
9.3	-0.038037824
9.4	-0.037988498
9.5	-0.037939172
9.6	-0.037889846
9.7	-0.03784052
9.8	-0.037791194
9.9	-0.037741868
10	-0.037692542
10.1	-0.037643216
10.2	-0.03759389
10.3	-0.037544564
10.4	-0.037495238
10.5	-0.037445912
10.6	-0.037396586
10.7	-0.03734726
10.8	-0.037297934
10.9	-0.037248609
11	-0.037199283
11.1	-0.037149957
11.2	-0.037100631
11.3	-0.037051305
11.4	-0.037001979
11.5	-0.036952653
11.6	-0.036903327
11.7	-0.036854001
11.8	-0.036804675
11.9	-0.036755349
12	-0.036706023
12.1	-0.036656697
12.2	-0.036607371
12.3	-0.036558045
12.4	-0.036508719
12.5	-0.036459393
12.6	-0.036410067
12.7	-0.036360741
12.8	-0.036311415
12.9	-0.036262089
13	-0.036212763
13.1	-0.036163437
13.2	-0.036114112
13.3	-0.036064786
13.4	-0.03601546
13.5	-0.035966134
13.6	-0.035916808
13.7	-0.035867482
13.8	-0.035818156
13.9	-0.03576883
14	-0.035719504
14.1	-0.035670178
14.2	-0.035620852
14.3	-0.035571526
14.4	-0.0355222
14.5	-0.035472874
14.6	-0.035423548
14.7	-0.035374222
14.8	-0.035324896
14.9	-0.03527557
15	-0.035226244
15.1	-0.035176918
15.2	-0.035127592
15.3	-0.035078266
15.4	-0.03502894
15.5	-0.034979615
15.6	-0.034930289
15.7	-0.034880963
15.8	-0.034831637
15.9	-0.034782311
16	-0.034732985
16.1	-0.034683659
16.2	-0.034634333
16.3	-0.034592118
16.4	-0.034558893
16.5	-0.034525668
16.6	-0.034492443
16.7	-0.034459218
16.8	-0.034425993
16.9	-0.034392768
17	-0.034359544
17.1	-0.034326319
17.2	-0.034293094
17.3	-0.034259869
17.4	-0.034226644
17.5	-0.034193419
17.6	-0.034160194
17.7	-0.034126969
17.8	-0.034093744
17.9	-0.034060519
18	-0.034027294
18.1	-0.033994069
18.2	-0.033960845
18.3	-0.03392762
18.4	-0.033894395
18.5	-0.03386117
18.6	-0.033827945
18.7	-0.03379472
18.8	-0.033761495
18.9	-0.03372827
19	-0.033695045
19.1	-0.03366182
19.2	-0.033628595
19.3	-0.03359537
19.4	-0.033562146
19.5	-0.033528921
19.6	-0.033495696
19.7	-0.033462471
19.8	-0.033429246
19.9	-0.033396021
20	-0.033362796
20.1	-0.033329571
20.2	-0.033296346
20.3	-0.033263121
20.4	-0.033229896
20.5	-0.033196671
20.6	-0.033163447
20.7	-0.033130222
20.8	-0.033096997
20.9	-0.033063772
21	-0.033030547
21.1	-0.032997322
21.2	-0.032964097
21.3	-0.032930872
21.4	-0.032897647
21.5	-0.032864422
21.6	-0.032831197
21.7	-0.032797972
21.8	-0.032764748
21.9	-0.032731523
22	-0.032698298
22.1	-0.032665073
22.2	-0.032631848
22.3	-0.032598623
22.4	-0.032565398
22.5	-0.032532173
22.6	-0.032498948
22.7	-0.032465723
22.8	-0.032432498
22.9	-0.032399273
23	-0.032366049
23.1	-0.032332824
23.2	-0.032299599
23.3	-0.032266374
23.4	-0.032233149
23.5	-0.032199924
23.6	-0.032166699
23.7	-0.032133474
23.8	-0.032100249
23.9	-0.032067024
24	-0.032033799
24.1	-0.032000574
24.2	-0.03196735
24.3	-0.031934125
24.4	-0.0319009
24.5	-0.031867675
24.6	-0.031838724
24.7	-0.031817528
24.8	-0.031796332
24.9	-0.031775135
25	-0.031753939
25.1	-0.031732743
25.2	-0.031711546
25.3	-0.03169035
25.4	-0.031669154
25.5	-0.031647957
25.6	-0.031626761
25.7	-0.031605565
25.8	-0.031584368
25.9	-0.031563172
26	-0.031541976
26.1	-0.031520779
26.2	-0.031499583
26.3	-0.031478387
26.4	-0.03145719
26.5	-0.031435994
26.6	-0.031414798
26.7	-0.031393601
26.8	-0.031372405
26.9	-0.031351208
27	-0.031330012
27.1	-0.031308816
27.2	-0.031287619
27.3	-0.031266423
27.4	-0.031245227
27.5	-0.03122403
27.6	-0.031202834
27.7	-0.031181638
27.8	-0.031160441
27.9	-0.031139245
28	-0.031118049
28.1	-0.031096852
28.2	-0.031075656
28.3	-0.03105446
28.4	-0.031033263
28.5	-0.031012067
28.6	-0.030990871
28.7	-0.030969674
28.8	-0.030948478
28.9	-0.030927281
29	-0.030906085
29.1	-0.030884889
29.2	-0.030863692
29.3	-0.030842496
29.4	-0.0308213
29.5	-0.030800103
29.6	-0.030778907
29.7	-0.030757711
29.8	-0.030736514
29.9	-0.030715318
30	-0.030694122
30.1	-0.030672925
30.2	-0.030651729
30.3	-0.030630533
30.4	-0.030609336
30.5	-0.03058814
30.6	-0.030566944
30.7	-0.030545747
30.8	-0.030524551
30.9	-0.030503355
31	-0.030482158
31.1	-0.030460962
31.2	-0.030439765
31.3	-0.030418569
31.4	-0.030397373
31.5	-0.030376176
31.6	-0.03035498
31.7	-0.030333784
31.8	-0.030312587
31.9	-0.030291391
32	-0.030270195
32.1	-0.030248998
32.2	-0.030227802
32.3	-0.030206606
32.4	-0.030185409
32.5	-0.030164213
32.6	-0.030143017
32.7	-0.03012182
32.8	-0.030100624
32.9	-0.030079428
33	-0.030058231
33.1	-0.030037035
33.2	-0.030015838
33.3	-0.029994642
33.4	-0.029973446
33.5	-0.029952249
33.6	-0.029931053
33.7	-0.029909857
33.8	-0.02988866
33.9	-0.029867464
34	-0.029846268
34.1	-0.029825071
34.2	-0.029803875
34.3	-0.029782679
34.4	-0.029761482
34.5	-0.029740286
34.6	-0.02971909
34.7	-0.029697893
34.8	-0.029676697
34.9	-0.029655501
35	-0.029634304
35.1	-0.029613108
35.2	-0.029591912
35.3	-0.029570715
35.4	-0.029549519
35.5	-0.029528322
35.6	-0.029509539
35.7	-0.029495134
35.8	-0.029480728
35.9	-0.029466323
36	-0.029451917
36.1	-0.029437511
36.2	-0.029423106
36.3	-0.0294087
36.4	-0.029394295
36.5	-0.029379889
36.6	-0.029365483
36.7	-0.029351078
36.8	-0.029336672
36.9	-0.029322267
37	-0.029307861
37.1	-0.029293456
37.2	-0.02927905
37.3	-0.029264644
37.4	-0.029250239
37.5	-0.029235833
37.6	-0.029221428
37.7	-0.029207022
37.8	-0.029192616
37.9	-0.029178211
38	-0.029163805
38.1	-0.0291494
38.2	-0.029134994
38.3	-0.029120589
38.4	-0.029106183
38.5	-0.029091777
38.6	-0.029077372
38.7	-0.029062966
38.8	-0.029048561
38.9	-0.029034155
39	-0.029019749
39.1	-0.029005344
39.2	-0.028990938
39.3	-0.028976533
39.4	-0.028962127
39.5	-0.028947721
39.6	-0.028933316
39.7	-0.02891891
39.8	-0.028904505
39.9	-0.028890099
40	-0.028875694
40.1	-0.028861288
40.2	-0.028846882
40.3	-0.028832477
40.4	-0.028818071
40.5	-0.028803666
40.6	-0.02878926
40.7	-0.028774854
40.8	-0.028760449
40.9	-0.028746043
41	-0.028731638
41.1	-0.028717232
41.2	-0.028702826
41.3	-0.028688421
41.4	-0.028674015
41.5	-0.02865961
41.6	-0.028645204
41.7	-0.028630799
41.8	-0.028616393
41.9	-0.028601987
42	-0.028587582
42.1	-0.028573176
42.2	-0.028558771
42.3	-0.028544365
42.4	-0.028529959
42.5	-0.028515554
42.6	-0.028501148
42.7	-0.028486743
42.8	-0.028472337
42.9	-0.028457931
43	-0.028443526
43.1	-0.02842912
43.2	-0.028414715
43.3	-0.028400309
43.4	-0.028385904
43.5	-0.028371498
43.6	-0.028357092
43.7	-0.028342687
43.8	-0.028328281
43.9	-0.028313876
44	-0.02829947
44.1	-0.028285064
44.2	-0.028270659
44.3	-0.028256253
44.4	-0.028241848
44.5	-0.028227442
44.6	-0.028213037
44.7	-0.028198631
44.8	-0.028184225
44.9	-0.02816982
45	-0.028155414
45.1	-0.028141009
45.2	-0.028126603
45.3	-0.028112197
45.4	-0.028097792
45.5	-0.028083386
45.6	-0.028068981
45.7	-0.028054575
45.8	-0.028040169
45.9	-0.028025764
46	-0.028011358
46.1	-0.027996953
46.2	-0.027982547
46.3	-0.027968142
46.4	-0.027953736
46.5	-0.02793933
46.6	-0.027926546
46.7	-0.027916702
46.8	-0.027906858
46.9	-0.027897014
47	-0.02788717
47.1	-0.027877326
47.2	-0.027867482
47.3	-0.027857638
47.4	-0.027847794
47.5	-0.02783795
47.6	-0.027828106
47.7	-0.027818262
47.8	-0.027808418
47.9	-0.027798575
48	-0.027788731
48.1	-0.027778887
48.2	-0.027769043
48.3	-0.027759199
48.4	-0.027749355
48.5	-0.027739511
48.6	-0.027729667
48.7	-0.027719823
48.8	-0.027709979
48.9	-0.027700135
49	-0.027690291
49.1	-0.027680447
49.2	-0.027670603
49.3	-0.027660759
49.4	-0.027650915
49.5	-0.027641071
49.6	-0.027631227
49.7	-0.027621383
49.8	-0.02761154
49.9	-0.027601696
50	-0.027591852
50.1	-0.027582008
50.2	-0.027572164
50.3	-0.02756232
50.4	-0.027552476
50.5	-0.027542632
50.6	-0.027532788
50.7	-0.027522944
50.8	-0.0275131
50.9	-0.027503256
51	-0.027493412
51.1	-0.027483568
51.2	-0.027473724
51.3	-0.02746388
51.4	-0.027454036
51.5	-0.027444192
51.6	-0.027434348
51.7	-0.027424505
51.8	-0.027414661
51.9	-0.027404817
52	-0.027394973
52.1	-0.027385129
52.2	-0.027375285
52.3	-0.027365441
52.4	-0.027355597
52.5	-0.027345753
52.6	-0.027335909
52.7	-0.027326065
52.8	-0.027316221
52.9	-0.027306377
53	-0.027296533
53.1	-0.027286689
53.2	-0.027276845
53.3	-0.027267001
53.4	-0.027257157
53.5	-0.027247313
53.6	-0.02723747
53.7	-0.027227626
53.8	-0.027217782
53.9	-0.027207938
54	-0.027198094
54.1	-0.02718825
54.2	-0.027178406
54.3	-0.027168562
54.4	-0.027158718
54.5	-0.027148874
54.6	-0.02713903
54.7	-0.027129186
54.8	-0.027119342
54.9	-0.027109498
55	-0.027099654
55.1	-0.02708981
55.2	-0.027079966
55.3	-0.027070122
55.4	-0.027060278
55.5	-0.027050435
55.6	-0.027040591
55.7	-0.027030747
55.8	-0.027020903
55.9	-0.027011059
56	-0.027001215
56.1	-0.026991371
56.2	-0.026981527
56.3	-0.026971683
56.4	-0.026961839
56.5	-0.026951995
56.6	-0.026942151
56.7	-0.026932307
56.8	-0.026922463
56.9	-0.026912619
57	-0.026902775
57.1	-0.026892931
57.2	-0.026883087
57.3	-0.026873243
57.4	-0.0268634
57.5	-0.026853556
57.6	-0.026844765
57.7	-0.026837887
57.8	-0.026831008
57.9	-0.026824129
58	-0.02681725
58.1	-0.026810371
58.2	-0.026803492
58.3	-0.026796614
58.4	-0.026789735
58.5	-0.026782856
58.6	-0.026775977
58.7	-0.026769098
58.8	-0.026762219
58.9	-0.026755341
59	-0.026748462
59.1	-0.026741583
59.2	-0.026734704
59.3	-0.026727825
59.4	-0.026720947
59.5	-0.026714068
59.6	-0.026707189
59.7	-0.02670031
59.8	-0.026693431
59.9	-0.026686552
60	-0.026679674
60.1	-0.026672795
60.2	-0.026665916
60.3	-0.026659037
60.4	-0.026652158
60.5	-0.026645279
60.6	-0.026638401
60.7	-0.026631522
60.8	-0.026624643
60.9	-0.026617764
61	-0.026610885
61.1	-0.026604007
61.2	-0.026597128
61.3	-0.026590249
61.4	-0.02658337
61.5	-0.026576491
61.6	-0.026569612
61.7	-0.026562734
61.8	-0.026555855
61.9	-0.026548976
62	-0.026542097
62.1	-0.026535218
62.2	-0.026528339
62.3	-0.026521461
62.4	-0.026514582
62.5	-0.026507703
62.6	-0.026500824
62.7	-0.026493945
62.8	-0.026487067
62.9	-0.026480188
63	-0.026473309
63.1	-0.02646643
63.2	-0.026459551
63.3	-0.026452672
63.4	-0.026445794
63.5	-0.026438915
63.6	-0.026432036
63.7	-0.026425157
63.8	-0.026418278
63.9	-0.026411399
64	-0.026404521
64.1	-0.026397642
64.2	-0.026390763
64.3	-0.026383884
64.4	-0.026377005
64.5	-0.026370127
64.6	-0.026363248
64.7	-0.026356369
64.8	-0.02634949
64.9	-0.026342611
65	-0.026335732
65.1	-0.026328854
65.2	-0.026321975
65.3	-0.026315096
65.4	-0.026308217
65.5	-0.026301338
65.6	-0.02629446
65.7	-0.026287581
65.8	-0.026280702
65.9	-0.026273823
66	-0.026266944
66.1	-0.026260065
66.2	-0.026253187
66.3	-0.026246308
66.4	-0.026239429
66.5	-0.02623255
66.6	-0.026225671
66.7	-0.026218792
66.8	-0.026211914
66.9	-0.026205035
67	-0.026198156
67.1	-0.026191277
67.2	-0.026184398
67.3	-0.02617752
67.4	-0.026170641
67.5	-0.026163762
67.6	-0.026156883
67.7	-0.026150004
67.8	-0.026143125
67.9	-0.026136247
68	-0.026129368
68.1	-0.026122489
68.2	-0.02611561
68.3	-0.026108731
68.4	-0.026101852
68.5	-0.026094974
68.6	-0.026088377
68.7	-0.026082304
68.8	-0.026076245
68.9	-0.0260702
69	-0.026064169
69.1	-0.026058153
69.2	-0.026052152
69.3	-0.026046165
69.4	-0.026040192
69.5	-0.026034234
69.6	-0.02602829
69.7	-0.02602236
69.8	-0.026016445
69.9	-0.026010544
70	-0.026004658
70.1	-0.025998786
70.2	-0.025992929
70.3	-0.025987086
70.4	-0.025981257
70.5	-0.025975443
70.6	-0.025969643
70.7	-0.025963858
70.8	-0.025958087
70.9	-0.025952331
71	-0.025946589
71.1	-0.025940861
71.2	-0.025935148
71.3	-0.025929449
71.4	-0.025923764
71.5	-0.025918094
71.6	-0.025912439
71.7	-0.025906797
71.8	-0.025901171
71.9	-0.025895558
72	-0.02588996
72.1	-0.025884377
72.2	-0.025878808
72.3	-0.025873253
72.4	-0.025867713
72.5	-0.025862187
72.6	-0.025856675
72.7	-0.025851178
72.8	-0.025845696
72.9	-0.025840228
73	-0.025834774
73.1	-0.025829334
73.2	-0.025823909
73.3	-0.025818499
73.4	-0.025813103
73.5	-0.025807721
73.6	-0.025802354
73.7	-0.025797001
73.8	-0.025791662
73.9	-0.025786338
74	-0.025781029
74.1	-0.025775734
74.2	-0.025770453
74.3	-0.025765186
74.4	-0.025759934
74.5	-0.025754697
74.6	-0.025749474
74.7	-0.025744265
74.8	-0.025739071
74.9	-0.025733891
75	-0.025728725
75.1	-0.025723574
75.2	-0.025718437
75.3	-0.025713315
75.4	-0.025708207
75.5	-0.025703114
75.6	-0.025698035
75.7	-0.02569297
75.8	-0.02568792
75.9	-0.025682885
76	-0.025677863
76.1	-0.025672856
76.2	-0.025667864
76.3	-0.025662886
76.4	-0.025657922
76.5	-0.025652973
76.6	-0.025648038
76.7	-0.025643118
76.8	-0.025638212
76.9	-0.02563332
77	-0.025628443
77.1	-0.02562358
77.2	-0.025618732
77.3	-0.025613898
77.4	-0.025609078
77.5	-0.025604273
77.6	-0.025599482
77.7	-0.025594706
77.8	-0.025589944
77.9	-0.025585197
78	-0.025580464
78.1	-0.025575745
78.2	-0.025571041
78.3	-0.025566351
78.4	-0.025561676
78.5	-0.025557015
78.6	-0.025552368
78.7	-0.025547736
78.8	-0.025543119
78.9	-0.025538515
79	-0.025533926
79.1	-0.025529352
79.2	-0.025524792
79.3	-0.025520246
79.4	-0.025515715
79.5	-0.025511198
79.6	-0.025506676
79.7	-0.025502131
79.8	-0.025497599
79.9	-0.025493081
80	-0.025488576
80.1	-0.025484084
80.2	-0.025479606
80.3	-0.025475142
80.4	-0.02547069
80.5	-0.025466252
80.6	-0.025461828
80.7	-0.025457417
80.8	-0.025453019
80.9	-0.025448635
81	-0.025444264
81.1	-0.025439906
81.2	-0.025435562
81.3	-0.025431231
81.4	-0.025426914
81.5	-0.02542261
81.6	-0.025418319
81.7	-0.025414042
81.8	-0.025409778
81.9	-0.025405528
82	-0.025401291
82.1	-0.025397067
82.2	-0.025392857
82.3	-0.02538866
82.4	-0.025384476
82.5	-0.025380306
82.6	-0.02537615
82.7	-0.025372006
82.8	-0.025367877
82.9	-0.02536376
83	-0.025359657
83.1	-0.025355567
83.2	-0.025351491
83.3	-0.025347428
83.4	-0.025343378
83.5	-0.025339342
83.6	-0.02533532
83.7	-0.02533131
83.8	-0.025327314
83.9	-0.025323332
84	-0.025319363
84.1	-0.025315407
84.2	-0.025311464
84.3	-0.025307535
84.4	-0.02530362
84.5	-0.025299718
84.6	-0.025295829
84.7	-0.025291953
84.8	-0.025288091
84.9	-0.025284243
85	-0.025280407
85.1	-0.025276586
85.2	-0.025272777
85.3	-0.025268982
85.4	-0.0252652
85.5	-0.025261432
85.6	-0.025257677
85.7	-0.025253936
85.8	-0.025250208
85.9	-0.025246493
86	-0.025242792
86.1	-0.025239104
86.2	-0.025235429
86.3	-0.025231768
86.4	-0.02522812
86.5	-0.025224486
86.6	-0.025220865
86.7	-0.025217257
86.8	-0.025213663
86.9	-0.025210082
87	-0.025206515
87.1	-0.025202961
87.2	-0.025199421
87.3	-0.025195893
87.4	-0.02519238
87.5	-0.025188879
87.6	-0.025185392
87.7	-0.025181918
87.8	-0.025178458
87.9	-0.025175011
88	-0.025171578
88.1	-0.025168158
88.2	-0.025164751
88.3	-0.025161358
88.4	-0.025157978
88.5	-0.025154612
88.6	-0.025151258
88.7	-0.025147919
88.8	-0.025144592
88.9	-0.025141279
89	-0.02513798
89.1	-0.025134694
89.2	-0.025131421
89.3	-0.025128162
89.4	-0.025124916
89.5	-0.025121683
89.6	-0.025118464
89.7	-0.025115258
89.8	-0.025112066
89.9	-0.025108887
90	-0.025105721
90.1	-0.025102569
90.2	-0.02509943
90.3	-0.025096305
90.4	-0.025093193
90.5	-0.025090094
90.6	-0.025086946
90.7	-0.025083694
90.8	-0.025080453
90.9	-0.025077222
91	-0.025074001
91.1	-0.02507079
91.2	-0.02506759
91.3	-0.025064399
91.4	-0.025061219
91.5	-0.025058049
91.6	-0.025054889
91.7	-0.025051739
91.8	-0.0250486
91.9	-0.02504547
92	-0.025042351
92.1	-0.025039242
92.2	-0.025036143
92.3	-0.025033055
92.4	-0.025029976
92.5	-0.025026908
92.6	-0.02502385
92.7	-0.025020802
92.8	-0.025017764
92.9	-0.025014736
93	-0.025011719
93.1	-0.025008712
93.2	-0.025005715
93.3	-0.025002728
93.4	-0.024999751
93.5	-0.024996784
93.6	-0.024993828
93.7	-0.024990882
93.8	-0.024987946
93.9	-0.02498502
94	-0.024982104
94.1	-0.024979199
94.2	-0.024976303
94.3	-0.024973418
94.4	-0.024970543
94.5	-0.024967679
94.6	-0.024964824
94.7	-0.02496198
94.8	-0.024959145
94.9	-0.024956321
95	-0.024953507
95.1	-0.024950704
95.2	-0.02494791
95.3	-0.024945127
95.4	-0.024942353
95.5	-0.02493959
95.6	-0.024936838
95.7	-0.024934095
95.8	-0.024931362
95.9	-0.02492864
96	-0.024925928
96.1	-0.024923226
96.2	-0.024920534
96.3	-0.024917853
96.4	-0.024915181
96.5	-0.02491252
96.6	-0.024909869
96.7	-0.024907228
96.8	-0.024904597
96.9	-0.024901977
97	-0.024899366
97.1	-0.024896766
97.2	-0.024894176
97.3	-0.024891596
97.4	-0.024889027
97.5	-0.024886467
97.6	-0.024883918
97.7	-0.024881379
97.8	-0.02487885
97.9	-0.024876331
98	-0.024873822
98.1	-0.024871324
98.2	-0.024868836
98.3	-0.024866358
98.4	-0.02486389
98.5	-0.024861432
98.6	-0.024858985
98.7	-0.024856547
98.8	-0.02485412
98.9	-0.024851703
99	-0.024849296
99.1	-0.0248469
99.2	-0.024844513
99.3	-0.024842137
99.4	-0.024839771
99.5	-0.024837415
99.6	-0.024835069
99.7	-0.024832733
99.8	-0.024830408
99.9	-0.024828093
100	-0.024825788
100.1	-0.024823493
100.2	-0.024821208
100.3	-0.024818933
100.4	-0.024816669
100.5	-0.024814415
100.6	-0.024812171
100.7	-0.024809937
100.8	-0.024807713
100.9	-0.0248055
101	-0.024803297
101.1	-0.024801103
101.2	-0.024798921
101.3	-0.024796748
101.4	-0.024794585
101.5	-0.024792433
101.6	-0.024790235
101.7	-0.024787944
101.8	-0.02478566
101.9	-0.024783383
102	-0.024781114
102.1	-0.024778852
102.2	-0.024776598
102.3	-0.024774351
102.4	-0.024772111
102.5	-0.024769878
102.6	-0.024767653
102.7	-0.024765435
102.8	-0.024763225
102.9	-0.024761021
103	-0.024758826
103.1	-0.024756637
103.2	-0.024754456
103.3	-0.024752282
103.4	-0.024750115
103.5	-0.024747956
103.6	-0.024745804
103.7	-0.02474366
103.8	-0.024741522
103.9	-0.024739393
104	-0.02473727
104.1	-0.024735155
104.2	-0.024733047
104.3	-0.024730946
104.4	-0.024728853
104.5	-0.024726767
104.6	-0.024724688
104.7	-0.024722617
104.8	-0.024720553
104.9	-0.024718496
105	-0.024716447
105.1	-0.024714405
105.2	-0.024712371
105.3	-0.024710343
105.4	-0.024708323
105.5	-0.024706311
105.6	-0.024704305
105.7	-0.024702307
105.8	-0.024700317
105.9	-0.024698333
106	-0.024696357
106.1	-0.024694389
106.2	-0.024692427
106.3	-0.024690473
106.4	-0.024688526
106.5	-0.024686587
106.6	-0.024684655
106.7	-0.02468273
106.8	-0.024680813
106.9	-0.024678903
107	-0.024677
107.1	-0.024675105
107.2	-0.024673217
107.3	-0.024671336
107.4	-0.024669463
107.5	-0.024667596
107.6	-0.024665738
107.7	-0.024663886
107.8	-0.024662042
107.9	-0.024660205
108	-0.024658376
108.1	-0.024656554
108.2	-0.024654739
108.3	-0.024652932
108.4	-0.024651131
108.5	-0.024649339
108.6	-0.024647553


==> Data/Hydromechanical/Displacement/dispmesh2B.dat <==
0	-0.065280101
0.1	-0.065273558
0.2	-0.065267015
0.3	-0.065260472
0.4	-0.065253929
0.5	-0.065247386
0.6	-0.065240843
0.7	-0.065226585
0.8	-0.065186272
0.9	-0.065145959
1	-0.065105645
1.1	-0.065065332
1.2	-0.065025018
1.3	-0.064984705
1.4	-0.064944391
1.5	-0.064904078
1.6	-0.064863765
1.7	-0.064823451
1.8	-0.064769058
1.9	-0.064712036
2	-0.064655013
2.1	-0.064597991
2.2	-0.064540968
2.3	-0.064483946
2.4	-0.064426924
2.5	-0.064369901
2.6	-0.064312879
2.7	-0.064255856
2.8	-0.064198834
2.9	-0.064141812
3	-0.064084789
3.1	-0.064027767
3.2	-0.063970744
3.3	-0.063913722
3.4	-0.0638567
3.5	-0.063799677
3.6	-0.063742655
3.7	-0.063685632
3.8	-0.06362872
3.9	-0.063573251
4	-0.063517782
4.1	-0.063462313
4.2	-0.063406844
4.3	-0.063351375
4.4	-0.063295906
4.5	-0.063240437
4.6	-0.063184968
4.7	-0.063129499
4.8	-0.06307403
4.9	-0.063018561
5	-0.062963092
5.1	-0.062907623
5.2	-0.062852154
5.3	-0.062796685
5.4	-0.062741216
5.5	-0.062685747
5.6	-0.062630278
5.7	-0.062574809
5.8	-0.06251934
5.9	-0.062463871
6	-0.062408402
6.1	-0.062352933
6.2	-0.062297464
6.3	-0.062241994
6.4	-0.062186525
6.5	-0.062131056
6.6	-0.062075587
6.7	-0.062020118
6.8	-0.061964649
6.9	-0.06190918
7	-0.061853711
7.1	-0.061798242
7.2	-0.061742773
7.3	-0.061687304
7.4	-0.061631835
7.5	-0.061576366
7.6	-0.061520897
7.7	-0.061465428
7.8	-0.061409959
7.9	-0.06135449
8	-0.061306546
8.1	-0.061265331
8.2	-0.061224116
8.3	-0.061182901
8.4	-0.061141685
8.5	-0.06110047
8.6	-0.061059255
8.7	-0.06101804
8.8	-0.060976825
8.9	-0.06093561
9	-0.060894395
9.1	-0.060853179
9.2	-0.060811964
9.3	-0.060770749
9.4	-0.060729534
9.5	-0.060688319
9.6	-0.060647104
9.7	-0.060605889
9.8	-0.060564673
9.9	-0.060523458
10	-0.060482243
10.1	-0.060441028
10.2	-0.060399813
10.3	-0.060358598
10.4	-0.060317382
10.5	-0.060276167
10.6	-0.060234952
10.7	-0.060193737
10.8	-0.060152522
10.9	-0.060111307
11	-0.060070092
11.1	-0.060028876
11.2	-0.059987661
11.3	-0.059946446
11.4	-0.059905231
11.5	-0.059864016
11.6	-0.059822801
11.7	-0.059781586
11.8	-0.05974037
11.9	-0.059699155
12	-0.05965794
12.1	-0.059616725
12.2	-0.05957551
12.3	-0.059534295
12.4	-0.05949308
12.5	-0.059451864
12.6	-0.059410649
12.7	-0.059369434
12.8	-0.059328219
12.9	-0.059287004
13	-0.059245789
13.1	-0.059204573
13.2	-0.059163358
13.3	-0.059122143
13.4	-0.059080928
13.5	-0.059039713
13.6	-0.058998498
13.7	-0.058957283
13.8	-0.058916067
13.9	-0.058874852
14	-0.058833637
14.1	-0.058792422
14.2	-0.058751207
14.3	-0.058709992
14.4	-0.058668777
14.5	-0.058627561
14.6	-0.058586346
14.7	-0.058545131
14.8	-0.058503916
14.9	-0.058462701
15	-0.058421486
15.1	-0.058380271
15.2	-0.058339055
15.3	-0.05829784
15.4	-0.058256625
15.5	-0.05821541
15.6	-0.058174195
15.7	-0.05813298
15.8	-0.058091765
15.9	-0.058050549
16	-0.058009334
16.1	-0.057968119
16.2	-0.057926904
16.3	-0.057890718
16.4	-0.057860891
16.5	-0.057831063
16.6	-0.057801236
16.7	-0.057771408
16.8	-0.057741581
16.9	-0.057711753
17	-0.057681926
17.1	-0.057652098
17.2	-0.057622271
17.3	-0.057592443
17.4	-0.057562616
17.5	-0.057532788
17.6	-0.05750296
17.7	-0.057473133
17.8	-0.057443305
17.9	-0.057413478
18	-0.05738365
18.1	-0.057353823
18.2	-0.057323995
18.3	-0.057294168
18.4	-0.05726434
18.5	-0.057234513
18.6	-0.057204685
18.7	-0.057174858
18.8	-0.05714503
18.9	-0.057115203
19	-0.057085375
19.1	-0.057055548
19.2	-0.05702572
19.3	-0.056995893
19.4	-0.056966065
19.5	-0.056936238
19.6	-0.05690641
19.7	-0.056876583
19.8	-0.056846755
19.9	-0.056816928
20	-0.0567871
20.1	-0.056757273
20.2	-0.056727445
20.3	-0.056697618
20.4	-0.05666779
20.5	-0.056637963
20.6	-0.056608135
20.7	-0.056578308
20.8	-0.05654848
20.9	-0.056518653
21	-0.056488825
21.1	-0.056458998
21.2	-0.05642917
21.3	-0.056399343
21.4	-0.056369515
21.5	-0.056339688
21.6	-0.05630986
21.7	-0.056280033
21.8	-0.056250205
21.9	-0.056220378
22	-0.05619055
22.1	-0.056160722
22.2	-0.056130895
22.3	-0.056101067
22.4	-0.05607124
22.5	-0.056041412
22.6	-0.056011585
22.7	-0.055981757
22.8	-0.05595193
22.9	-0.055922102
23	-0.055892275
23.1	-0.055862447
23.2	-0.05583262
23.3	-0.055802792
23.4	-0.055772965
23.5	-0.055743137
23.6	-0.05571331
23.7	-0.055683482
23.8	-0.055653655
23.9	-0.055623827
24	-0.055594
24.1	-0.055564172
24.2	-0.055534345
24.3	-0.055504517
24.4	-0.05547469
24.5	-0.055444862
24.6	-0.05541846
24.7	-0.055398271
24.8	-0.055378083
24.9	-0.055357894
25	-0.055337705
25.1	-0.055317517
25.2	-0.055297328
25.3	-0.055277139
25.4	-0.055256951
25.5	-0.055236762
25.6	-0.055216573
25.7	-0.055196385
25.8	-0.055176196
25.9	-0.055156007
26	-0.055135819
26.1	-0.05511563
26.2	-0.055095442
26.3	-0.055075253
26.4	-0.055055064
26.5	-0.055034876
26.6	-0.055014687
26.7	-0.054994498
26.8	-0.05497431
26.9	-0.054954121
27	-0.054933932
27.1	-0.054913744
27.2	-0.054893555
27.3	-0.054873366
27.4	-0.054853178
27.5	-0.054832989
27.6	-0.0548128
27.7	-0.054792612
27.8	-0.054772423
27.9	-0.054752234
28	-0.054732046
28.1	-0.054711857
28.2	-0.054691668
28.3	-0.05467148
28.4	-0.054651291
28.5	-0.054631102
28.6	-0.054610914
28.7	-0.054590725
28.8	-0.054570536
28.9	-0.054550348
29	-0.054530159
29.1	-0.05450997
29.2	-0.054489782
29.3	-0.054469593
29.4	-0.054449404
29.5	-0.054429216
29.6	-0.054409027
29.7	-0.054388838
29.8	-0.05436865
29.9	-0.054348461
30	-0.054328272
30.1	-0.054308084
30.2	-0.054287895
30.3	-0.054267706
30.4	-0.054247518
30.5	-0.054227329
30.6	-0.054207141
30.7	-0.054186952
30.8	-0.054166763
30.9	-0.054146575
31	-0.054126386
31.1	-0.054106197
31.2	-0.054086009
31.3	-0.05406582
31.4	-0.054045631
31.5	-0.054025443
31.6	-0.054005254
31.7	-0.053985065
31.8	-0.053964877
31.9	-0.053944688
32	-0.053924499
32.1	-0.053904311
32.2	-0.053884122
32.3	-0.053863933
32.4	-0.053843745
32.5	-0.053823556
32.6	-0.053803367
32.7	-0.053783179
32.8	-0.05376299
32.9	-0.053742801
33	-0.053722613
33.1	-0.053702424
33.2	-0.053682235
33.3	-0.053662047
33.4	-0.053641858
33.5	-0.053621669
33.6	-0.053601481
33.7	-0.053581292
33.8	-0.053561103
33.9	-0.053540915
34	-0.053520726
34.1	-0.053500537
34.2	-0.053480349
34.3	-0.05346016
34.4	-0.053439971
34.5	-0.053419783
34.6	-0.053399594
34.7	-0.053379405
34.8	-0.053359217
34.9	-0.053339028
35	-0.05331884
35.1	-0.053298651
35.2	-0.053278462
35.3	-0.053258274
35.4	-0.053238085
35.5	-0.053217896
35.6	-0.053199792
35.7	-0.053185469
35.8	-0.053171146
35.9	-0.053156823
36	-0.0531425
36.1	-0.053128177
36.2	-0.053113853
36.3	-0.05309953
36.4	-0.053085207
36.5	-0.053070884
36.6	-0.053056561
36.7	-0.053042238
36.8	-0.053027915
36.9	-0.053013592
37	-0.052999269
37.1	-0.052984946
37.2	-0.052970623
37.3	-0.0529563
37.4	-0.052941976
37.5	-0.052927653
37.6	-0.05291333
37.7	-0.052899007
37.8	-0.052884684
37.9	-0.052870361
38	-0.052856038
38.1	-0.052841715
38.2	-0.052827392
38.3	-0.052813069
38.4	-0.052798746
38.5	-0.052784422
38.6	-0.052770099
38.7	-0.052755776
38.8	-0.052741453
38.9	-0.05272713
39	-0.052712807
39.1	-0.052698484
39.2	-0.052684161
39.3	-0.052669838
39.4	-0.052655515
39.5	-0.052641192
39.6	-0.052626868
39.7	-0.052612545
39.8	-0.052598222
39.9	-0.052583899
40	-0.052569576
40.1	-0.052555253
40.2	-0.05254093
40.3	-0.052526607
40.4	-0.052512284
40.5	-0.052497961
40.6	-0.052483638
40.7	-0.052469315
40.8	-0.052454991
40.9	-0.052440668
41	-0.052426345
41.1	-0.052412022
41.2	-0.052397699
41.3	-0.052383376
41.4	-0.052369053
41.5	-0.05235473
41.6	-0.052340407
41.7	-0.052326084
41.8	-0.052311761
41.9	-0.052297437
42	-0.052283114
42.1	-0.052268791
42.2	-0.052254468
42.3	-0.052240145
42.4	-0.052225822
42.5	-0.052211499
42.6	-0.052197176
42.7	-0.052182853
42.8	-0.05216853
42.9	-0.052154207
43	-0.052139884
43.1	-0.05212556
43.2	-0.052111237
43.3	-0.052096914
43.4	-0.052082591
43.5	-0.052068268
43.6	-0.052053945
43.7	-0.052039622
43.8	-0.052025299
43.9	-0.052010976
44	-0.051996653
44.1	-0.05198233
44.2	-0.051968006
44.3	-0.051953683
44.4	-0.05193936
44.5	-0.051925037
44.6	-0.051910714
44.7	-0.051896391
44.8	-0.051882068
44.9	-0.051867745
45	-0.051853422
45.1	-0.051839099
45.2	-0.051824776
45.3	-0.051810452
45.4	-0.051796129
45.5	-0.051781806
45.6	-0.051767483
45.7	-0.05175316
45.8	-0.051738837
45.9	-0.051724514
46	-0.051710191
46.1	-0.051695868
46.2	-0.051681545
46.3	-0.051667222
46.4	-0.051652899
46.5	-0.051638575
46.6	-0.051625765
46.7	-0.0516157
46.8	-0.051605635
46.9	-0.05159557
47	-0.051585504
47.1	-0.051575439
47.2	-0.051565374
47.3	-0.051555309
47.4	-0.051545243
47.5	-0.051535178
47.6	-0.051525113
47.7	-0.051515048
47.8	-0.051504982
47.9	-0.051494917
48	-0.051484852
48.1	-0.051474787
48.2	-0.051464721
48.3	-0.051454656
48.4	-0.051444591
48.5	-0.051434526
48.6	-0.05142446
48.7	-0.051414395
48.8	-0.05140433
48.9	-0.051394265
49	-0.051384199
49.1	-0.051374134
49.2	-0.051364069
49.3	-0.051354004
49.4	-0.051343938
49.5	-0.051333873
49.6	-0.051323808
49.7	-0.051313743
49.8	-0.051303677
49.9	-0.051293612
50	-0.051283547
50.1	-0.051273482
50.2	-0.051263416
50.3	-0.051253351
50.4	-0.051243286
50.5	-0.051233221
50.6	-0.051223156
50.7	-0.05121309
50.8	-0.051203025
50.9	-0.05119296
51	-0.051182895
51.1	-0.051172829
51.2	-0.051162764
51.3	-0.051152699
51.4	-0.051142634
51.5	-0.051132568
51.6	-0.051122503
51.7	-0.051112438
51.8	-0.051102373
51.9	-0.051092307
52	-0.051082242
52.1	-0.051072177
52.2	-0.051062112
52.3	-0.051052046
52.4	-0.051041981
52.5	-0.051031916
52.6	-0.051021851
52.7	-0.051011785
52.8	-0.05100172
52.9	-0.050991655
53	-0.05098159
53.1	-0.050971524
53.2	-0.050961459
53.3	-0.050951394
53.4	-0.050941329
53.5	-0.050931263
53.6	-0.050921198
53.7	-0.050911133
53.8	-0.050901068
53.9	-0.050891002
54	-0.050880937
54.1	-0.050870872
54.2	-0.050860807
54.3	-0.050850741
54.4	-0.050840676
54.5	-0.050830611
54.6	-0.050820546
54.7	-0.05081048
54.8	-0.050800415
54.9	-0.05079035
55	-0.050780285
55.1	-0.050770219
55.2	-0.050760154
55.3	-0.050750089
55.4	-0.050740024
55.5	-0.050729958
55.6	-0.050719893
55.7	-0.050709828
55.8	-0.050699763
55.9	-0.050689697
56	-0.050679632
56.1	-0.050669567
56.2	-0.050659502
56.3	-0.050649436
56.4	-0.050639371
56.5	-0.050629306
56.6	-0.050619241
56.7	-0.050609175
56.8	-0.05059911
56.9	-0.050589045
57	-0.05057898
57.1	-0.050568914
57.2	-0.050558849
57.3	-0.050548784
57.4	-0.050538719
57.5	-0.050528653
57.6	-0.050519616
57.7	-0.050512444
57.8	-0.050505271
57.9	-0.050498099
58	-0.050490927
58.1	-0.050483754
58.2	-0.050476582
58.3	-0.050469409
58.4	-0.050462237
58.5	-0.050455065
58.6	-0.050447892
58.7	-0.05044072
58.8	-0.050433547
58.9	-0.050426375
59	-0.050419203
59.1	-0.05041203
59.2	-0.050404858
59.3	-0.050397685
59.4	-0.050390513
59.5	-0.050383341
59.6	-0.050376168
59.7	-0.050368996
59.8	-0.050361824
59.9	-0.050354651
60	-0.050347479
60.1	-0.050340306
60.2	-0.050333134
60.3	-0.050325962
60.4	-0.050318789
60.5	-0.050311617
60.6	-0.050304444
60.7	-0.050297272
60.8	-0.0502901
60.9	-0.050282927
61	-0.050275755
61.1	-0.050268582
61.2	-0.05026141
61.3	-0.050254238
61.4	-0.050247065
61.5	-0.050239893
61.6	-0.05023272
61.7	-0.050225548
61.8	-0.050218376
61.9	-0.050211203
62	-0.050204031
62.1	-0.050196859
62.2	-0.050189686
62.3	-0.050182514
62.4	-0.050175341
62.5	-0.050168169
62.6	-0.050160997
62.7	-0.050153824
62.8	-0.050146652
62.9	-0.050139479
63	-0.050132307
63.1	-0.050125135
63.2	-0.050117962
63.3	-0.05011079
63.4	-0.050103617
63.5	-0.050096445
63.6	-0.050089273
63.7	-0.0500821
63.8	-0.050074928
63.9	-0.050067755
64	-0.050060583
64.1	-0.050053411
64.2	-0.050046238
64.3	-0.050039066
64.4	-0.050031894
64.5	-0.050024721
64.6	-0.050017549
64.7	-0.050010376
64.8	-0.050003204
64.9	-0.049996032
65	-0.049988859
65.1	-0.049981687
65.2	-0.049974514
65.3	-0.049967342
65.4	-0.04996017
65.5	-0.049952997
65.6	-0.049945825
65.7	-0.049938652
65.8	-0.04993148
65.9	-0.049924308
66	-0.049917135
66.1	-0.049909963
66.2	-0.04990279
66.3	-0.049895618
66.4	-0.049888446
66.5	-0.049881273
66.6	-0.049874101
66.7	-0.049866929
66.8	-0.049859756
66.9	-0.049852584
67	-0.049845411
67.1	-0.049838239
67.2	-0.049831067
67.3	-0.049823894
67.4	-0.049816722
67.5	-0.049809549
67.6	-0.049802377
67.7	-0.049795205
67.8	-0.049788032
67.9	-0.04978086
68	-0.049773687
68.1	-0.049766515
68.2	-0.049759343
68.3	-0.04975217
68.4	-0.049744998
68.5	-0.049737825
68.6	-0.049730938
68.7	-0.049724576
68.8	-0.049718229
68.9	-0.049711896
69	-0.049705578
69.1	-0.049699275
69.2	-0.049692986
69.3	-0.049686711
69.4	-0.049680451
69.5	-0.049674206
69.6	-0.049667975
69.7	-0.049661758
69.8	-0.049655556
69.9	-0.049649369
70	-0.049643196
70.1	-0.049637037
70.2	-0.049630893
70.3	-0.049624764
70.4	-0.049618649
70.5	-0.049612549
70.6	-0.049606463
70.7	-0.049600392
70.8	-0.049594335
70.9	-0.049588293
71	-0.049582265
71.1	-0.049576252
71.2	-0.049570253
71.3	-0.049564269
71.4	-0.049558299
71.5	-0.049552344
71.6	-0.049546403
71.7	-0.049540477
71.8	-0.049534565
71.9	-0.049528668
72	-0.049522785
72.1	-0.049516917
72.2	-0.049511064
72.3	-0.049505225
72.4	-0.0494994
72.5	-0.04949359
72.6	-0.049487794
72.7	-0.049482013
72.8	-0.049476247
72.9	-0.049470495
73	-0.049464757
73.1	-0.049459034
73.2	-0.049453326
73.3	-0.049447632
73.4	-0.049441953
73.5	-0.049436288
73.6	-0.049430637
73.7	-0.049425002
73.8	-0.04941938
73.9	-0.049413773
74	-0.049408181
74.1	-0.049402603
74.2	-0.04939704
74.3	-0.049391491
74.4	-0.049385957
74.5	-0.049380437
74.6	-0.049374932
74.7	-0.049369441
74.8	-0.049363965
74.9	-0.049358503
75	-0.049353056
75.1	-0.049347624
75.2	-0.049342205
75.3	-0.049336802
75.4	-0.049331413
75.5	-0.049326038
75.6	-0.049320678
75.7	-0.049315332
75.8	-0.049310001
75.9	-0.049304685
76	-0.049299383
76.1	-0.049294095
76.2	-0.049288822
76.3	-0.049283564
76.4	-0.04927832
76.5	-0.04927309
76.6	-0.049267876
76.7	-0.049262675
76.8	-0.049257489
76.9	-0.049252318
77	-0.049247161
77.1	-0.049242019
77.2	-0.049236891
77.3	-0.049231778
77.4	-0.049226679
77.5	-0.049221594
77.6	-0.049216525
77.7	-0.049211469
77.8	-0.049206429
77.9	-0.049201402
78	-0.049196391
78.1	-0.049191394
78.2	-0.049186411
78.3	-0.049181443
78.4	-0.049176489
78.5	-0.04917155
78.6	-0.049166625
78.7	-0.049161715
78.8	-0.04915682
78.9	-0.049151939
79	-0.049147072
79.1	-0.04914222
79.2	-0.049137383
79.3	-0.04913256
79.4	-0.049127751
79.5	-0.049122957
79.6	-0.049118161
79.7	-0.049113351
79.8	-0.049108553
79.9	-0.04910377
80	-0.049099
80.1	-0.049094244
80.2	-0.049089502
80.3	-0.049084773
80.4	-0.049080058
80.5	-0.049075357
80.6	-0.049070669
80.7	-0.049065995
80.8	-0.049061335
80.9	-0.049056688
81	-0.049052056
81.1	-0.049047437
81.2	-0.049042831
81.3	-0.049038239
81.4	-0.049033661
81.5	-0.049029097
81.6	-0.049024546
81.7	-0.049020009
81.8	-0.049015486
81.9	-0.049010976
82	-0.04900648
82.1	-0.049001998
82.2	-0.04899753
82.3	-0.048993075
82.4	-0.048988634
82.5	-0.048984206
82.6	-0.048979793
82.7	-0.048975393
82.8	-0.048971006
82.9	-0.048966634
83	-0.048962275
83.1	-0.048957929
83.2	-0.048953598
83.3	-0.04894928
83.4	-0.048944976
83.5	-0.048940685
83.6	-0.048936408
83.7	-0.048932145
83.8	-0.048927896
83.9	-0.04892366
84	-0.048919438
84.1	-0.04891523
84.2	-0.048911035
84.3	-0.048906854
84.4	-0.048902687
84.5	-0.048898533
84.6	-0.048894393
84.7	-0.048890267
84.8	-0.048886155
84.9	-0.048882056
85	-0.048877971
85.1	-0.048873899
85.2	-0.048869842
85.3	-0.048865798
85.4	-0.048861767
85.5	-0.048857751
85.6	-0.048853748
85.7	-0.048849759
85.8	-0.048845783
85.9	-0.048841821
86	-0.048837873
86.1	-0.048833939
86.2	-0.048830018
86.3	-0.048826111
86.4	-0.048822217
86.5	-0.048818338
86.6	-0.048814472
86.7	-0.048810619
86.8	-0.048806781
86.9	-0.048802956
87	-0.048799145
87.1	-0.048795347
87.2	-0.048791563
87.3	-0.048787793
87.4	-0.048784037
87.5	-0.048780294
87.6	-0.048776565
87.7	-0.048772849
87.8	-0.048769148
87.9	-0.04876546
88	-0.048761785
88.1	-0.048758125
88.2	-0.048754478
88.3	-0.048750845
88.4	-0.048747225
88.5	-0.048743619
88.6	-0.048740027
88.7	-0.048736449
88.8	-0.048732884
88.9	-0.048729333
89	-0.048725796
89.1	-0.048722272
89.2	-0.048718762
89.3	-0.048715266
89.4	-0.048711783
89.5	-0.048708314
89.6	-0.048704859
89.7	-0.048701418
89.8	-0.04869799
89.9	-0.048694576
90	-0.048691175
90.1	-0.048687788
90.2	-0.048684415
90.3	-0.048681056
90.4	-0.04867771
90.5	-0.048674378
90.6	-0.048671
90.7	-0.048667523
90.8	-0.048664057
90.9	-0.048660601
91	-0.048657156
91.1	-0.048653722
91.2	-0.048650298
91.3	-0.048646884
91.4	-0.048643482
91.5	-0.04864009
91.6	-0.048636709
91.7	-0.048633338
91.8	-0.048629978
91.9	-0.048626628
92	-0.048623289
92.1	-0.048619961
92.2	-0.048616643
92.3	-0.048613336
92.4	-0.048610039
92.5	-0.048606754
92.6	-0.048603478
92.7	-0.048600214
92.8	-0.04859696
92.9	-0.048593716
93	-0.048590483
93.1	-0.048587261
93.2	-0.048584049
93.3	-0.048580848
93.4	-0.048577658
93.5	-0.048574478
93.6	-0.048571309
93.7	-0.04856815
93.8	-0.048565002
93.9	-0.048561865
94	-0.048558738
94.1	-0.048555622
94.2	-0.048552517
94.3	-0.048549422
94.4	-0.048546337
94.5	-0.048543264
94.6	-0.0485402
94.7	-0.048537148
94.8	-0.048534106
94.9	-0.048531075
95	-0.048528054
95.1	-0.048525044
95.2	-0.048522045
95.3	-0.048519056
95.4	-0.048516078
95.5	-0.04851311
95.6	-0.048510153
95.7	-0.048507206
95.8	-0.048504271
95.9	-0.048501345
96	-0.048498431
96.1	-0.048495527
96.2	-0.048492634
96.3	-0.048489751
96.4	-0.048486879
96.5	-0.048484017
96.6	-0.048481166
96.7	-0.048478326
96.8	-0.048475496
96.9	-0.048472677
97	-0.048469869
97.1	-0.048467071
97.2	-0.048464283
97.3	-0.048461507
97.4	-0.048458741
97.5	-0.048455985
97.6	-0.04845324
97.7	-0.048450506
97.8	-0.048447783
97.9	-0.04844507
98	-0.048442367
98.1	-0.048439675
98.2	-0.048436994
98.3	-0.048434324
98.4	-0.048431664
98.5	-0.048429014
98.6	-0.048426376
98.7	-0.048423747
98.8	-0.04842113
98.9	-0.048418523
99	-0.048415927
99.1	-0.048413341
99.2	-0.048410766
99.3	-0.048408201
99.4	-0.048405647
99.5	-0.048403104
99.6	-0.048400572
99.7	-0.048398049
99.8	-0.048395538
99.9	-0.048393037
100	-0.048390547
100.1	-0.048388067
100.2	-0.048385598
100.3	-0.04838314
100.4	-0.048380692
100.5	-0.048378255
100.6	-0.048375828
100.7	-0.048373412
100.8	-0.048371007
100.9	-0.048368612
101	-0.048366228
101.1	-0.048363855
101.2	-0.048361492
101.3	-0.04835914
101.4	-0.048356798
101.5	-0.048354467
101.6	-0.048352091
101.7	-0.048349622
101.8	-0.048347162
101.9	-0.048344709
102	-0.048342264
102.1	-0.048339827
102.2	-0.048337398
102.3	-0.048334976
102.4	-0.048332562
102.5	-0.048330156
102.6	-0.048327758
102.7	-0.048325367
102.8	-0.048322984
102.9	-0.048320609
103	-0.048318242
103.1	-0.048315883
103.2	-0.048313531
103.3	-0.048311187
103.4	-0.048308851
103.5	-0.048306523
103.6	-0.048304202
103.7	-0.048301889
103.8	-0.048299584
103.9	-0.048297287
104	-0.048294998
104.1	-0.048292716
104.2	-0.048290442
104.3	-0.048288176
104.4	-0.048285917
104.5	-0.048283667
104.6	-0.048281424
104.7	-0.048279189
104.8	-0.048276962
104.9	-0.048274742
105	-0.04827253
105.1	-0.048270326
105.2	-0.04826813
105.3	-0.048265942
105.4	-0.048263761
105.5	-0.048261588
105.6	-0.048259423
105.7	-0.048257266
105.8	-0.048255116
105.9	-0.048252974
106	-0.04825084
106.1	-0.048248714
106.2	-0.048246596
106.3	-0.048244485
106.4	-0.048242382
106.5	-0.048240287
106.6	-0.048238199
106.7	-0.04823612
106.8	-0.048234048
106.9	-0.048231984
107	-0.048229928
107.1	-0.048227879
107.2	-0.048225838
107.3	-0.048223805
107.4	-0.04822178
107.5	-0.048219763
107.6	-0.048217753
107.7	-0.048215751
107.8	-0.048213757
107.9	-0.048211771
108	-0.048209792
108.1	-0.048207821
108.2	-0.048205858
108.3	-0.048203903
108.4	-0.048201956
108.5	-0.048200016
108.6	-0.048198084


==> Data/Hydromechanical/Displacement/dispmesh2C.dat <==
0	-0.097199122
0.1	-0.097177505
0.2	-0.097155888
0.3	-0.097134271
0.4	-0.097112654
0.5	-0.097091038
0.6	-0.097069421
0.7	-0.097045737
0.8	-0.097015073
0.9	-0.096984409
1	-0.096953745
1.1	-0.096923081
1.2	-0.096892417
1.3	-0.096861753
1.4	-0.096831089
1.5	-0.096800425
1.6	-0.096769761
1.7	-0.096739097
1.8	-0.096701909
1.9	-0.096663502
2	-0.096625096
2.1	-0.096586689
2.2	-0.096548283
2.3	-0.096509876
2.4	-0.09647147
2.5	-0.096433063
2.6	-0.096394657
2.7	-0.09635625
2.8	-0.096317844
2.9	-0.096279437
3	-0.096241031
3.1	-0.096202625
3.2	-0.096164218
3.3	-0.096125812
3.4	-0.096087405
3.5	-0.096048999
3.6	-0.096010592
3.7	-0.095972186
3.8	-0.095933513
3.9	-0.09589136
4	-0.095849207
4.1	-0.095807055
4.2	-0.095764902
4.3	-0.095722749
4.4	-0.095680597
4.5	-0.095638444
4.6	-0.095596291
4.7	-0.095554138
4.8	-0.095511986
4.9	-0.095469833
5	-0.09542768
5.1	-0.095385528
5.2	-0.095343375
5.3	-0.095301222
5.4	-0.09525907
5.5	-0.095216917
5.6	-0.095174764
5.7	-0.095132611
5.8	-0.095090459
5.9	-0.095048306
6	-0.095006153
6.1	-0.094964001
6.2	-0.094921848
6.3	-0.094879695
6.4	-0.094837542
6.5	-0.09479539
6.6	-0.094753237
6.7	-0.094711084
6.8	-0.094668932
6.9	-0.094626779
7	-0.094584626
7.1	-0.094542473
7.2	-0.094500321
7.3	-0.094458168
7.4	-0.094416015
7.5	-0.094373863
7.6	-0.09433171
7.7	-0.094289557
7.8	-0.094247404
7.9	-0.094205252
8	-0.094165048
8.1	-0.094126588
8.2	-0.094088127
8.3	-0.094049667
8.4	-0.094011206
8.5	-0.093972746
8.6	-0.093934285
8.7	-0.093895825
8.8	-0.093857364
8.9	-0.093818904
9	-0.093780443
9.1	-0.093741983
9.2	-0.093703522
9.3	-0.093665062
9.4	-0.093626601
9.5	-0.093588141
9.6	-0.09354968
9.7	-0.09351122
9.8	-0.093472759
9.9	-0.093434299
10	-0.093395838
10.1	-0.093357378
10.2	-0.093318917
10.3	-0.093280457
10.4	-0.093241996
10.5	-0.093203536
10.6	-0.093165075
10.7	-0.093126615
10.8	-0.093088154
10.9	-0.093049694
11	-0.093011233
11.1	-0.092972773
11.2	-0.092934312
11.3	-0.092895852
11.4	-0.092857391
11.5	-0.09281893
11.6	-0.09278047
11.7	-0.092742009
11.8	-0.092703549
11.9	-0.092665088
12	-0.092626628
12.1	-0.092588167
12.2	-0.092549707
12.3	-0.092511246
12.4	-0.092472786
12.5	-0.092434325
12.6	-0.092395865
12.7	-0.092357404
12.8	-0.092318944
12.9	-0.092280483
13	-0.092242023
13.1	-0.092203562
13.2	-0.092165102
13.3	-0.092126641
13.4	-0.092088181
13.5	-0.09204972
13.6	-0.09201126
13.7	-0.091972799
13.8	-0.091934339
13.9	-0.091895878
14	-0.091857418
14.1	-0.091818957
14.2	-0.091780497
14.3	-0.091742036
14.4	-0.091703576
14.5	-0.091665115
14.6	-0.091626655
14.7	-0.091588194
14.8	-0.091549734
14.9	-0.091511273
15	-0.091472813
15.1	-0.091434352
15.2	-0.091395892
15.3	-0.091357431
15.4	-0.091318971
15.5	-0.09128051
15.6	-0.09124205
15.7	-0.091203589
15.8	-0.091165129
15.9	-0.091126668
16	-0.091088208
16.1	-0.091049747
16.2	-0.091011287
16.3	-0.090975496
16.4	-0.090943079
16.5	-0.090910663
16.6	-0.090878247
16.7	-0.090845831
16.8	-0.090813415
16.9	-0.090780999
17	-0.090748583
17.1	-0.090716166
17.2	-0.09068375
17.3	-0.090651334
17.4	-0.090618918
17.5	-0.090586502
17.6	-0.090554086
17.7	-0.090521669
17.8	-0.090489253
17.9	-0.090456837
18	-0.090424421
18.1	-0.090392005
18.2	-0.090359589
18.3	-0.090327173
18.4	-0.090294756
18.5	-0.09026234
18.6	-0.090229924
18.7	-0.090197508
18.8	-0.090165092
18.9	-0.090132676
19	-0.09010026
19.1	-0.090067843
19.2	-0.090035427
19.3	-0.090003011
19.4	-0.089970595
19.5	-0.089938179
19.6	-0.089905763
19.7	-0.089873346
19.8	-0.08984093
19.9	-0.089808514
20	-0.089776098
20.1	-0.089743682
20.2	-0.089711266
20.3	-0.08967885
20.4	-0.089646433
20.5	-0.089614017
20.6	-0.089581601
20.7	-0.089549185
20.8	-0.089516769
20.9	-0.089484353
21	-0.089451937
21.1	-0.08941952
21.2	-0.089387104
21.3	-0.089354688
21.4	-0.089322272
21.5	-0.089289856
21.6	-0.08925744
21.7	-0.089225023
21.8	-0.089192607
21.9	-0.089160191
22	-0.089127775
22.1	-0.089095359
22.2	-0.089062943
22.3	-0.089030527
22.4	-0.08899811
22.5	-0.088965694
22.6	-0.088933278
22.7	-0.088900862
22.8	-0.088868446
22.9	-0.08883603
23	-0.088803613
23.1	-0.088771197
23.2	-0.088738781
23.3	-0.088706365
23.4	-0.088673949
23.5	-0.088641533
23.6	-0.088609117
23.7	-0.0885767
23.8	-0.088544284
23.9	-0.088511868
24	-0.088479452
24.1	-0.088447036
24.2	-0.08841462
24.3	-0.088382204
24.4	-0.088349787
24.5	-0.088317371
24.6	-0.088287601
24.7	-0.088262629
24.8	-0.088237657
24.9	-0.088212685
25	-0.088187713
25.1	-0.088162741
25.2	-0.088137769
25.3	-0.088112797
25.4	-0.088087825
25.5	-0.088062853
25.6	-0.088037881
25.7	-0.088012909
25.8	-0.087987937
25.9	-0.087962965
26	-0.087937993
26.1	-0.087913022
26.2	-0.08788805
26.3	-0.087863078
26.4	-0.087838106
26.5	-0.087813134
26.6	-0.087788162
26.7	-0.08776319
26.8	-0.087738218
26.9	-0.087713246
27	-0.087688274
27.1	-0.087663302
27.2	-0.08763833
27.3	-0.087613358
27.4	-0.087588386
27.5	-0.087563415
27.6	-0.087538443
27.7	-0.087513471
27.8	-0.087488499
27.9	-0.087463527
28	-0.087438555
28.1	-0.087413583
28.2	-0.087388611
28.3	-0.087363639
28.4	-0.087338667
28.5	-0.087313695
28.6	-0.087288723
28.7	-0.087263751
28.8	-0.087238779
28.9	-0.087213807
29	-0.087188836
29.1	-0.087163864
29.2	-0.087138892
29.3	-0.08711392
29.4	-0.087088948
29.5	-0.087063976
29.6	-0.087039004
29.7	-0.087014032
29.8	-0.08698906
29.9	-0.086964088
30	-0.086939116
30.1	-0.086914144
30.2	-0.086889172
30.3	-0.0868642
30.4	-0.086839228
30.5	-0.086814257
30.6	-0.086789285
30.7	-0.086764313
30.8	-0.086739341
30.9	-0.086714369
31	-0.086689397
31.1	-0.086664425
31.2	-0.086639453
31.3	-0.086614481
31.4	-0.086589509
31.5	-0.086564537
31.6	-0.086539565
31.7	-0.086514593
31.8	-0.086489621
31.9	-0.08646465
32	-0.086439678
32.1	-0.086414706
32.2	-0.086389734
32.3	-0.086364762
32.4	-0.08633979
32.5	-0.086314818
32.6	-0.086289846
32.7	-0.086264874
32.8	-0.086239902
32.9	-0.08621493
33	-0.086189958
33.1	-0.086164986
33.2	-0.086140014
33.3	-0.086115042
33.4	-0.086090071
33.5	-0.086065099
33.6	-0.086040127
33.7	-0.086015155
33.8	-0.085990183
33.9	-0.085965211
34	-0.085940239
34.1	-0.085915267
34.2	-0.085890295
34.3	-0.085865323
34.4	-0.085840351
34.5	-0.085815379
34.6	-0.085790407
34.7	-0.085765435
34.8	-0.085740463
34.9	-0.085715492
35	-0.08569052
35.1	-0.085665548
35.2	-0.085640576
35.3	-0.085615604
35.4	-0.085590632
35.5	-0.08556566
35.6	-0.085542681
35.7	-0.085523317
35.8	-0.085503953
35.9	-0.085484589
36	-0.085465225
36.1	-0.085445861
36.2	-0.085426496
36.3	-0.085407132
36.4	-0.085387768
36.5	-0.085368404
36.6	-0.08534904
36.7	-0.085329676
36.8	-0.085310312
36.9	-0.085290948
37	-0.085271584
37.1	-0.08525222
37.2	-0.085232856
37.3	-0.085213492
37.4	-0.085194128
37.5	-0.085174763
37.6	-0.085155399
37.7	-0.085136035
37.8	-0.085116671
37.9	-0.085097307
38	-0.085077943
38.1	-0.085058579
38.2	-0.085039215
38.3	-0.085019851
38.4	-0.085000487
38.5	-0.084981123
38.6	-0.084961759
38.7	-0.084942395
38.8	-0.08492303
38.9	-0.084903666
39	-0.084884302
39.1	-0.084864938
39.2	-0.084845574
39.3	-0.08482621
39.4	-0.084806846
39.5	-0.084787482
39.6	-0.084768118
39.7	-0.084748754
39.8	-0.08472939
39.9	-0.084710026
40	-0.084690662
40.1	-0.084671297
40.2	-0.084651933
40.3	-0.084632569
40.4	-0.084613205
40.5	-0.084593841
40.6	-0.084574477
40.7	-0.084555113
40.8	-0.084535749
40.9	-0.084516385
41	-0.084497021
41.1	-0.084477657
41.2	-0.084458293
41.3	-0.084438929
41.4	-0.084419564
41.5	-0.0844002
41.6	-0.084380836
41.7	-0.084361472
41.8	-0.084342108
41.9	-0.084322744
42	-0.08430338
42.1	-0.084284016
42.2	-0.084264652
42.3	-0.084245288
42.4	-0.084225924
42.5	-0.08420656
42.6	-0.084187196
42.7	-0.084167831
42.8	-0.084148467
42.9	-0.084129103
43	-0.084109739
43.1	-0.084090375
43.2	-0.084071011
43.3	-0.084051647
43.4	-0.084032283
43.5	-0.084012919
43.6	-0.083993555
43.7	-0.083974191
43.8	-0.083954827
43.9	-0.083935463
44	-0.083916098
44.1	-0.083896734
44.2	-0.08387737
44.3	-0.083858006
44.4	-0.083838642
44.5	-0.083819278
44.6	-0.083799914
44.7	-0.08378055
44.8	-0.083761186
44.9	-0.083741822
45	-0.083722458
45.1	-0.083703094
45.2	-0.08368373
45.3	-0.083664366
45.4	-0.083645001
45.5	-0.083625637
45.6	-0.083606273
45.7	-0.083586909
45.8	-0.083567545
45.9	-0.083548181
46	-0.083528817
46.1	-0.083509453
46.2	-0.083490089
46.3	-0.083470725
46.4	-0.083451361
46.5	-0.083431997
46.6	-0.083414386
46.7	-0.083399958
46.8	-0.083385529
46.9	-0.0833711
47	-0.083356671
47.1	-0.083342242
47.2	-0.083327814
47.3	-0.083313385
47.4	-0.083298956
47.5	-0.083284527
47.6	-0.083270098
47.7	-0.08325567
47.8	-0.083241241
47.9	-0.083226812
48	-0.083212383
48.1	-0.083197954
48.2	-0.083183526
48.3	-0.083169097
48.4	-0.083154668
48.5	-0.083140239
48.6	-0.08312581
48.7	-0.083111382
48.8	-0.083096953
48.9	-0.083082524
49	-0.083068095
49.1	-0.083053666
49.2	-0.083039238
49.3	-0.083024809
49.4	-0.08301038
49.5	-0.082995951
49.6	-0.082981522
49.7	-0.082967094
49.8	-0.082952665
49.9	-0.082938236
50	-0.082923807
50.1	-0.082909378
50.2	-0.08289495
50.3	-0.082880521
50.4	-0.082866092
50.5	-0.082851663
50.6	-0.082837234
50.7	-0.082822805
50.8	-0.082808377
50.9	-0.082793948
51	-0.082779519
51.1	-0.08276509
51.2	-0.082750661
51.3	-0.082736233
51.4	-0.082721804
51.5	-0.082707375
51.6	-0.082692946
51.7	-0.082678517
51.8	-0.082664089
51.9	-0.08264966
52	-0.082635231
52.1	-0.082620802
52.2	-0.082606373
52.3	-0.082591945
52.4	-0.082577516
52.5	-0.082563087
52.6	-0.082548658
52.7	-0.082534229
52.8	-0.082519801
52.9	-0.082505372
53	-0.082490943
53.1	-0.082476514
53.2	-0.082462085
53.3	-0.082447657
53.4	-0.082433228
53.5	-0.082418799
53.6	-0.08240437
53.7	-0.082389941
53.8	-0.082375513
53.9	-0.082361084
54	-0.082346655
54.1	-0.082332226
54.2	-0.082317797
54.3	-0.082303369
54.4	-0.08228894
54.5	-0.082274511
54.6	-0.082260082
54.7	-0.082245653
54.8	-0.082231225
54.9	-0.082216796
55	-0.082202367
55.1	-0.082187938
55.2	-0.082173509
55.3	-0.082159081
55.4	-0.082144652
55.5	-0.082130223
55.6	-0.082115794
55.7	-0.082101365
55.8	-0.082086937
55.9	-0.082072508
56	-0.082058079
56.1	-0.08204365
56.2	-0.082029221
56.3	-0.082014793
56.4	-0.082000364
56.5	-0.081985935
56.6	-0.081971506
56.7	-0.081957077
56.8	-0.081942649
56.9	-0.08192822
57	-0.081913791
57.1	-0.081899362
57.2	-0.081884933
57.3	-0.081870505
57.4	-0.081856076
57.5	-0.081841647
57.6	-0.081828549
57.7	-0.081817866
57.8	-0.081807182
57.9	-0.081796499
58	-0.081785816
58.1	-0.081775132
58.2	-0.081764449
58.3	-0.081753766
58.4	-0.081743082
58.5	-0.081732399
58.6	-0.081721715
58.7	-0.081711032
58.8	-0.081700349
58.9	-0.081689665
59	-0.081678982
59.1	-0.081668298
59.2	-0.081657615
59.3	-0.081646932
59.4	-0.081636248
59.5	-0.081625565
59.6	-0.081614881
59.7	-0.081604198
59.8	-0.081593515
59.9	-0.081582831
60	-0.081572148
60.1	-0.081561465
60.2	-0.081550781
60.3	-0.081540098
60.4	-0.081529414
60.5	-0.081518731
60.6	-0.081508048
60.7	-0.081497364
60.8	-0.081486681
60.9	-0.081475997
61	-0.081465314
61.1	-0.081454631
61.2	-0.081443947
61.3	-0.081433264
61.4	-0.081422581
61.5	-0.081411897
61.6	-0.081401214
61.7	-0.08139053
61.8	-0.081379847
61.9	-0.081369164
62	-0.08135848
62.1	-0.081347797
62.2	-0.081337113
62.3	-0.08132643
62.4	-0.081315747
62.5	-0.081305063
62.6	-0.08129438
62.7	-0.081283697
62.8	-0.081273013
62.9	-0.08126233
63	-0.081251646
63.1	-0.081240963
63.2	-0.08123028
63.3	-0.081219596
63.4	-0.081208913
63.5	-0.081198229
63.6	-0.081187546
63.7	-0.081176863
63.8	-0.081166179
63.9	-0.081155496
64	-0.081144813
64.1	-0.081134129
64.2	-0.081123446
64.3	-0.081112762
64.4	-0.081102079
64.5	-0.081091396
64.6	-0.081080712
64.7	-0.081070029
64.8	-0.081059345
64.9	-0.081048662
65	-0.081037979
65.1	-0.081027295
65.2	-0.081016612
65.3	-0.081005929
65.4	-0.080995245
65.5	-0.080984562
65.6	-0.080973878
65.7	-0.080963195
65.8	-0.080952512
65.9	-0.080941828
66	-0.080931145
66.1	-0.080920461
66.2	-0.080909778
66.3	-0.080899095
66.4	-0.080888411
66.5	-0.080877728
66.6	-0.080867044
66.7	-0.080856361
66.8	-0.080845678
66.9	-0.080834994
67	-0.080824311
67.1	-0.080813628
67.2	-0.080802944
67.3	-0.080792261
67.4	-0.080781577
67.5	-0.080770894
67.6	-0.080760211
67.7	-0.080749527
67.8	-0.080738844
67.9	-0.08072816
68	-0.080717477
68.1	-0.080706794
68.2	-0.08069611
68.3	-0.080685427
68.4	-0.080674744
68.5	-0.08066406
68.6	-0.080653771
68.7	-0.080644211
68.8	-0.080634671
68.9	-0.080625151
69	-0.080615651
69.1	-0.080606172
69.2	-0.080596712
69.3	-0.080587273
69.4	-0.080577854
69.5	-0.080568454
69.6	-0.080559075
69.7	-0.080549716
69.8	-0.080540378
69.9	-0.080531059
70	-0.08052176
70.1	-0.080512482
70.2	-0.080503223
70.3	-0.080493985
70.4	-0.080484767
70.5	-0.080475569
70.6	-0.080466391
70.7	-0.080457233
70.8	-0.080448095
70.9	-0.080438977
71	-0.08042988
71.1	-0.080420803
71.2	-0.080411745
71.3	-0.080402708
71.4	-0.080393691
71.5	-0.080384694
71.6	-0.080375717
71.7	-0.08036676
71.8	-0.080357824
71.9	-0.080348907
72	-0.080340011
72.1	-0.080331135
72.2	-0.080322278
72.3	-0.080313442
72.4	-0.080304626
72.5	-0.08029583
72.6	-0.080287055
72.7	-0.080278299
72.8	-0.080269564
72.9	-0.080260848
73	-0.080252153
73.1	-0.080243478
73.2	-0.080234823
73.3	-0.080226188
73.4	-0.080217573
73.5	-0.080208978
73.6	-0.080200403
73.7	-0.080191849
73.8	-0.080183314
73.9	-0.0801748
74	-0.080166306
74.1	-0.080157832
74.2	-0.080149378
74.3	-0.080140944
74.4	-0.08013253
74.5	-0.080124137
74.6	-0.080115763
74.7	-0.08010741
74.8	-0.080099076
74.9	-0.080090763
75	-0.08008247
75.1	-0.080074197
75.2	-0.080065944
75.3	-0.080057712
75.4	-0.080049499
75.5	-0.080041306
75.6	-0.080033134
75.7	-0.080024982
75.8	-0.080016849
75.9	-0.080008737
76	-0.080000645
76.1	-0.079992574
76.2	-0.079984522
76.3	-0.07997649
76.4	-0.079968479
76.5	-0.079960487
76.6	-0.079952516
76.7	-0.079944565
76.8	-0.079936634
76.9	-0.079928723
77	-0.079920832
77.1	-0.079912961
77.2	-0.07990511
77.3	-0.07989728
77.4	-0.07988947
77.5	-0.079881679
77.6	-0.079873909
77.7	-0.079866159
77.8	-0.079858429
77.9	-0.079850719
78	-0.079843029
78.1	-0.07983536
78.2	-0.07982771
78.3	-0.079820081
78.4	-0.079812471
78.5	-0.079804882
78.6	-0.079797313
78.7	-0.079789764
78.8	-0.079782235
78.9	-0.079774727
79	-0.079767238
79.1	-0.079759769
79.2	-0.079752321
79.3	-0.079744893
79.4	-0.079737485
79.5	-0.079730096
79.6	-0.079722718
79.7	-0.079715342
79.8	-0.079707985
79.9	-0.079700647
80	-0.079693329
80.1	-0.079686031
80.2	-0.079678753
80.3	-0.079671493
80.4	-0.079664254
80.5	-0.079657034
80.6	-0.079649834
80.7	-0.079642653
80.8	-0.079635492
80.9	-0.079628351
81	-0.079621229
81.1	-0.079614126
81.2	-0.079607044
81.3	-0.079599981
81.4	-0.079592937
81.5	-0.079585913
81.6	-0.079578909
81.7	-0.079571924
81.8	-0.079564959
81.9	-0.079558013
82	-0.079551088
82.1	-0.079544181
82.2	-0.079537294
82.3	-0.079530427
82.4	-0.07952358
82.5	-0.079516752
82.6	-0.079509943
82.7	-0.079503155
82.8	-0.079496386
82.9	-0.079489636
83	-0.079482906
83.1	-0.079476196
83.2	-0.079469505
83.3	-0.079462834
83.4	-0.079456182
83.5	-0.07944955
83.6	-0.079442938
83.7	-0.079436345
83.8	-0.079429772
83.9	-0.079423218
84	-0.079416684
84.1	-0.07941017
84.2	-0.079403675
84.3	-0.0793972
84.4	-0.079390744
84.5	-0.079384308
84.6	-0.079377891
84.7	-0.079371495
84.8	-0.079365117
84.9	-0.07935876
85	-0.079352422
85.1	-0.079346103
85.2	-0.079339804
85.3	-0.079333525
85.4	-0.079327265
85.5	-0.079321025
85.6	-0.079314805
85.7	-0.079308604
85.8	-0.079302423
85.9	-0.079296261
86	-0.079290119
86.1	-0.079283996
86.2	-0.079277893
86.3	-0.07927181
86.4	-0.079265746
86.5	-0.079259702
86.6	-0.079253678
86.7	-0.079247673
86.8	-0.079241688
86.9	-0.079235722
87	-0.079229776
87.1	-0.079223849
87.2	-0.079217942
87.3	-0.079212055
87.4	-0.079206187
87.5	-0.079200339
87.6	-0.07919451
87.7	-0.079188701
87.8	-0.079182912
87.9	-0.079177142
88	-0.079171392
88.1	-0.079165661
88.2	-0.07915995
88.3	-0.079154259
88.4	-0.079148587
88.5	-0.079142935
88.6	-0.079137302
88.7	-0.079131689
88.8	-0.079126096
88.9	-0.079120522
89	-0.079114968
89.1	-0.079109433
89.2	-0.079103918
89.3	-0.079098423
89.4	-0.079092947
89.5	-0.079087491
89.6	-0.079082054
89.7	-0.079076637
89.8	-0.07907124
89.9	-0.079065862
90	-0.079060504
90.1	-0.079055165
90.2	-0.079049846
90.3	-0.079044546
90.4	-0.079039266
90.5	-0.079034006
90.6	-0.079028691
90.7	-0.079023256
90.8	-0.079017838
90.9	-0.079012435
91	-0.079007048
91.1	-0.079001677
91.2	-0.078996322
91.3	-0.078990983
91.4	-0.078985659
91.5	-0.078980351
91.6	-0.078975059
91.7	-0.078969782
91.8	-0.078964522
91.9	-0.078959277
92	-0.078954048
92.1	-0.078948834
92.2	-0.078943637
92.3	-0.078938455
92.4	-0.078933289
92.5	-0.078928139
92.6	-0.078923005
92.7	-0.078917886
92.8	-0.078912783
92.9	-0.078907696
93	-0.078902625
93.1	-0.078897569
93.2	-0.07889253
93.3	-0.078887506
93.4	-0.078882498
93.5	-0.078877505
93.6	-0.078872529
93.7	-0.078867568
93.8	-0.078862623
93.9	-0.078857694
94	-0.07885278
94.1	-0.078847883
94.2	-0.078843001
94.3	-0.078838135
94.4	-0.078833284
94.5	-0.07882845
94.6	-0.078823631
94.7	-0.078818828
94.8	-0.078814041
94.9	-0.078809269
95	-0.078804514
95.1	-0.078799774
95.2	-0.07879505
95.3	-0.078790341
95.4	-0.078785649
95.5	-0.078780972
95.6	-0.078776311
95.7	-0.078771666
95.8	-0.078767036
95.9	-0.078762423
96	-0.078757825
96.1	-0.078753243
96.2	-0.078748677
96.3	-0.078744126
96.4	-0.078739591
96.5	-0.078735072
96.6	-0.078730569
96.7	-0.078726082
96.8	-0.07872161
96.9	-0.078717154
97	-0.078712714
97.1	-0.07870829
97.2	-0.078703882
97.3	-0.078699489
97.4	-0.078695112
97.5	-0.078690751
97.6	-0.078686405
97.7	-0.078682076
97.8	-0.078677762
97.9	-0.078673464
98	-0.078669182
98.1	-0.078664915
98.2	-0.078660665
98.3	-0.07865643
98.4	-0.078652211
98.5	-0.078648007
98.6	-0.07864382
98.7	-0.078639648
98.8	-0.078635492
98.9	-0.078631352
99	-0.078627227
99.1	-0.078623119
99.2	-0.078619026
99.3	-0.078614949
99.4	-0.078610887
99.5	-0.078606842
99.6	-0.078602812
99.7	-0.078598798
99.8	-0.0785948
99.9	-0.078590817
100	-0.078586851
100.1	-0.0785829
100.2	-0.078578965
100.3	-0.078575045
100.4	-0.078571142
100.5	-0.078567254
100.6	-0.078563382
100.7	-0.078559526
100.8	-0.078555686
100.9	-0.078551861
101	-0.078548052
101.1	-0.078544259
101.2	-0.078540482
101.3	-0.07853672
101.4	-0.078532975
101.5	-0.078529245
101.6	-0.078525456
101.7	-0.078521544
101.8	-0.078517643
101.9	-0.078513755
102	-0.078509879
102.1	-0.078506015
102.2	-0.078502162
102.3	-0.078498322
102.4	-0.078494494
102.5	-0.078490677
102.6	-0.078486873
102.7	-0.07848308
102.8	-0.078479299
102.9	-0.078475531
103	-0.078471774
103.1	-0.078468029
103.2	-0.078464297
103.3	-0.078460576
103.4	-0.078456867
103.5	-0.07845317
103.6	-0.078449485
103.7	-0.078445812
103.8	-0.078442151
103.9	-0.078438502
104	-0.078434865
104.1	-0.078431239
104.2	-0.078427626
104.3	-0.078424025
104.4	-0.078420436
104.5	-0.078416858
104.6	-0.078413293
104.7	-0.078409739
104.8	-0.078406198
104.9	-0.078402668
105	-0.078399151
105.1	-0.078395645
105.2	-0.078392151
105.3	-0.078388669
105.4	-0.0783852
105.5	-0.078381742
105.6	-0.078378296
105.7	-0.078374862
105.8	-0.07837144
105.9	-0.07836803
106	-0.078364632
106.1	-0.078361246
106.2	-0.078357872
106.3	-0.078354509
106.4	-0.078351159
106.5	-0.078347821
106.6	-0.078344494
106.7	-0.07834118
106.8	-0.078337878
106.9	-0.078334587
107	-0.078331309
107.1	-0.078328042
107.2	-0.078324787
107.3	-0.078321545
107.4	-0.078318314
107.5	-0.078315095
107.6	-0.078311888
107.7	-0.078308694
107.8	-0.078305511
107.9	-0.07830234
108	-0.078299181
108.1	-0.078296034
108.2	-0.078292899
108.3	-0.078289775
108.4	-0.078286664
108.5	-0.078283565
108.6	-0.078280478


==> Data/Hydromechanical/Displacement/dispmesh2D.dat <==
0	-0.070829895
0.1	-0.070839716
0.2	-0.070849538
0.3	-0.070859359
0.4	-0.070869181
0.5	-0.070879002
0.6	-0.070888824
0.7	-0.070896908
0.8	-0.070899123
0.9	-0.070901339
1	-0.070903554
1.1	-0.07090577
1.2	-0.070907986
1.3	-0.070910201
1.4	-0.070912417
1.5	-0.070914632
1.6	-0.070916848
1.7	-0.070919063
1.8	-0.070916635
1.9	-0.070913339
2	-0.070910043
2.1	-0.070906747
2.2	-0.070903451
2.3	-0.070900155
2.4	-0.070896859
2.5	-0.070893563
2.6	-0.070890268
2.7	-0.070886972
2.8	-0.070883676
2.9	-0.07088038
3	-0.070877084
3.1	-0.070873788
3.2	-0.070870492
3.3	-0.070867196
3.4	-0.0708639
3.5	-0.070860604
3.6	-0.070857309
3.7	-0.070854013
3.8	-0.070850309
3.9	-0.070841274
4	-0.07083224
4.1	-0.070823205
4.2	-0.07081417
4.3	-0.070805136
4.4	-0.070796101
4.5	-0.070787067
4.6	-0.070778032
4.7	-0.070768997
4.8	-0.070759963
4.9	-0.070750928
5	-0.070741894
5.1	-0.070732859
5.2	-0.070723825
5.3	-0.07071479
5.4	-0.070705755
5.5	-0.070696721
5.6	-0.070687686
5.7	-0.070678652
5.8	-0.070669617
5.9	-0.070660582
6	-0.070651548
6.1	-0.070642513
6.2	-0.070633479
6.3	-0.070624444
6.4	-0.070615409
6.5	-0.070606375
6.6	-0.07059734
6.7	-0.070588306
6.8	-0.070579271
6.9	-0.070570236
7	-0.070561202
7.1	-0.070552167
7.2	-0.070543133
7.3	-0.070534098
7.4	-0.070525063
7.5	-0.070516029
7.6	-0.070506994
7.7	-0.07049796
7.8	-0.070488925
7.9	-0.07047989
8	-0.070468162
8.1	-0.070454025
8.2	-0.070439888
8.3	-0.070425751
8.4	-0.070411615
8.5	-0.070397478
8.6	-0.070383341
8.7	-0.070369204
8.8	-0.070355067
8.9	-0.07034093
9	-0.070326793
9.1	-0.070312656
9.2	-0.070298519
9.3	-0.070284382
9.4	-0.070270246
9.5	-0.070256109
9.6	-0.070241972
9.7	-0.070227835
9.8	-0.070213698
9.9	-0.070199561
10	-0.070185424
10.1	-0.070171287
10.2	-0.07015715
10.3	-0.070143013
10.4	-0.070128876
10.5	-0.07011474
10.6	-0.070100603
10.7	-0.070086466
10.8	-0.070072329
10.9	-0.070058192
11	-0.070044055
11.1	-0.070029918
11.2	-0.070015781
11.3	-0.070001644
11.4	-0.069987507
11.5	-0.06997337
11.6	-0.069959234
11.7	-0.069945097
11.8	-0.06993096
11.9	-0.069916823
12	-0.069902686
12.1	-0.069888549
12.2	-0.069874412
12.3	-0.069860275
12.4	-0.069846138
12.5	-0.069832001
12.6	-0.069817864
12.7	-0.069803728
12.8	-0.069789591
12.9	-0.069775454
13	-0.069761317
13.1	-0.06974718
13.2	-0.069733043
13.3	-0.069718906
13.4	-0.069704769
13.5	-0.069690632
13.6	-0.069676495
13.7	-0.069662358
13.8	-0.069648222
13.9	-0.069634085
14	-0.069619948
14.1	-0.069605811
14.2	-0.069591674
14.3	-0.069577537
14.4	-0.0695634
14.5	-0.069549263
14.6	-0.069535126
14.7	-0.069520989
14.8	-0.069506853
14.9	-0.069492716
15	-0.069478579
15.1	-0.069464442
15.2	-0.069450305
15.3	-0.069436168
15.4	-0.069422031
15.5	-0.069407894
15.6	-0.069393757
15.7	-0.06937962
15.8	-0.069365483
15.9	-0.069351347
16	-0.06933721
16.1	-0.069323073
16.2	-0.069308936
16.3	-0.069294164
16.4	-0.069278588
16.5	-0.069263013
16.6	-0.069247437
16.7	-0.069231862
16.8	-0.069216287
16.9	-0.069200711
17	-0.069185136
17.1	-0.06916956
17.2	-0.069153985
17.3	-0.06913841
17.4	-0.069122834
17.5	-0.069107259
17.6	-0.069091683
17.7	-0.069076108
17.8	-0.069060532
17.9	-0.069044957
18	-0.069029382
18.1	-0.069013806
18.2	-0.068998231
18.3	-0.068982655
18.4	-0.06896708
18.5	-0.068951505
18.6	-0.068935929
18.7	-0.068920354
18.8	-0.068904778
18.9	-0.068889203
19	-0.068873628
19.1	-0.068858052
19.2	-0.068842477
19.3	-0.068826901
19.4	-0.068811326
19.5	-0.068795751
19.6	-0.068780175
19.7	-0.0687646
19.8	-0.068749024
19.9	-0.068733449
20	-0.068717873
20.1	-0.068702298
20.2	-0.068686723
20.3	-0.068671147
20.4	-0.068655572
20.5	-0.068639996
20.6	-0.068624421
20.7	-0.068608846
20.8	-0.06859327
20.9	-0.068577695
21	-0.068562119
21.1	-0.068546544
21.2	-0.068530969
21.3	-0.068515393
21.4	-0.068499818
21.5	-0.068484242
21.6	-0.068468667
21.7	-0.068453092
21.8	-0.068437516
21.9	-0.068421941
22	-0.068406365
22.1	-0.06839079
22.2	-0.068375214
22.3	-0.068359639
22.4	-0.068344064
22.5	-0.068328488
22.6	-0.068312913
22.7	-0.068297337
22.8	-0.068281762
22.9	-0.068266187
23	-0.068250611
23.1	-0.068235036
23.2	-0.06821946
23.3	-0.068203885
23.4	-0.06818831
23.5	-0.068172734
23.6	-0.068157159
23.7	-0.068141583
23.8	-0.068126008
23.9	-0.068110433
24	-0.068094857
24.1	-0.068079282
24.2	-0.068063706
24.3	-0.068048131
24.4	-0.068032556
24.5	-0.06801698
24.6	-0.068001776
24.7	-0.067987245
24.8	-0.067972715
24.9	-0.067958184
25	-0.067943653
25.1	-0.067929122
25.2	-0.067914592
25.3	-0.067900061
25.4	-0.06788553
25.5	-0.067871
25.6	-0.067856469
25.7	-0.067841938
25.8	-0.067827407
25.9	-0.067812877
26	-0.067798346
26.1	-0.067783815
26.2	-0.067769285
26.3	-0.067754754
26.4	-0.067740223
26.5	-0.067725692
26.6	-0.067711162
26.7	-0.067696631
26.8	-0.0676821
26.9	-0.06766757
27	-0.067653039
27.1	-0.067638508
27.2	-0.067623977
27.3	-0.067609447
27.4	-0.067594916
27.5	-0.067580385
27.6	-0.067565855
27.7	-0.067551324
27.8	-0.067536793
27.9	-0.067522262
28	-0.067507732
28.1	-0.067493201
28.2	-0.06747867
28.3	-0.06746414
28.4	-0.067449609
28.5	-0.067435078
28.6	-0.067420547
28.7	-0.067406017
28.8	-0.067391486
28.9	-0.067376955
29	-0.067362425
29.1	-0.067347894
29.2	-0.067333363
29.3	-0.067318833
29.4	-0.067304302
29.5	-0.067289771
29.6	-0.06727524
29.7	-0.06726071
29.8	-0.067246179
29.9	-0.067231648
30	-0.067217118
30.1	-0.067202587
30.2	-0.067188056
30.3	-0.067173525
30.4	-0.067158995
30.5	-0.067144464
30.6	-0.067129933
30.7	-0.067115403
30.8	-0.067100872
30.9	-0.067086341
31	-0.06707181
31.1	-0.06705728
31.2	-0.067042749
31.3	-0.067028218
31.4	-0.067013688
31.5	-0.066999157
31.6	-0.066984626
31.7	-0.066970095
31.8	-0.066955565
31.9	-0.066941034
32	-0.066926503
32.1	-0.066911973
32.2	-0.066897442
32.3	-0.066882911
32.4	-0.06686838
32.5	-0.06685385
32.6	-0.066839319
32.7	-0.066824788
32.8	-0.066810258
32.9	-0.066795727
33	-0.066781196
33.1	-0.066766665
33.2	-0.066752135
33.3	-0.066737604
33.4	-0.066723073
33.5	-0.066708543
33.6	-0.066694012
33.7	-0.066679481
33.8	-0.06666495
33.9	-0.06665042
34	-0.066635889
34.1	-0.066621358
34.2	-0.066606828
34.3	-0.066592297
34.4	-0.066577766
34.5	-0.066563236
34.6	-0.066548705
34.7	-0.066534174
34.8	-0.066519643
34.9	-0.066505113
35	-0.066490582
35.1	-0.066476051
35.2	-0.066461521
35.3	-0.06644699
35.4	-0.066432459
35.5	-0.066417928
35.6	-0.066404064
35.7	-0.066391407
35.8	-0.066378751
35.9	-0.066366095
36	-0.066353439
36.1	-0.066340782
36.2	-0.066328126
36.3	-0.06631547
36.4	-0.066302813
36.5	-0.066290157
36.6	-0.066277501
36.7	-0.066264844
36.8	-0.066252188
36.9	-0.066239532
37	-0.066226875
37.1	-0.066214219
37.2	-0.066201563
37.3	-0.066188906
37.4	-0.06617625
37.5	-0.066163594
37.6	-0.066150937
37.7	-0.066138281
37.8	-0.066125625
37.9	-0.066112969
38	-0.066100312
38.1	-0.066087656
38.2	-0.066075
38.3	-0.066062343
38.4	-0.066049687
38.5	-0.066037031
38.6	-0.066024374
38.7	-0.066011718
38.8	-0.065999062
38.9	-0.065986405
39	-0.065973749
39.1	-0.065961093
39.2	-0.065948436
39.3	-0.06593578
39.4	-0.065923124
39.5	-0.065910468
39.6	-0.065897811
39.7	-0.065885155
39.8	-0.065872499
39.9	-0.065859842
40	-0.065847186
40.1	-0.06583453
40.2	-0.065821873
40.3	-0.065809217
40.4	-0.065796561
40.5	-0.065783904
40.6	-0.065771248
40.7	-0.065758592
40.8	-0.065745935
40.9	-0.065733279
41	-0.065720623
41.1	-0.065707966
41.2	-0.06569531
41.3	-0.065682654
41.4	-0.065669998
41.5	-0.065657341
41.6	-0.065644685
41.7	-0.065632029
41.8	-0.065619372
41.9	-0.065606716
42	-0.06559406
42.1	-0.065581403
42.2	-0.065568747
42.3	-0.065556091
42.4	-0.065543434
42.5	-0.065530778
42.6	-0.065518122
42.7	-0.065505465
42.8	-0.065492809
42.9	-0.065480153
43	-0.065467497
43.1	-0.06545484
43.2	-0.065442184
43.3	-0.065429528
43.4	-0.065416871
43.5	-0.065404215
43.6	-0.065391559
43.7	-0.065378902
43.8	-0.065366246
43.9	-0.06535359
44	-0.065340933
44.1	-0.065328277
44.2	-0.065315621
44.3	-0.065302964
44.4	-0.065290308
44.5	-0.065277652
44.6	-0.065264995
44.7	-0.065252339
44.8	-0.065239683
44.9	-0.065227027
45	-0.06521437
45.1	-0.065201714
45.2	-0.065189058
45.3	-0.065176401
45.4	-0.065163745
45.5	-0.065151089
45.6	-0.065138432
45.7	-0.065125776
45.8	-0.06511312
45.9	-0.065100463
46	-0.065087807
46.1	-0.065075151
46.2	-0.065062494
46.3	-0.065049838
46.4	-0.065037182
46.5	-0.065024526
46.6	-0.065012745
46.7	-0.065002555
46.8	-0.064992365
46.9	-0.064982174
47	-0.064971984
47.1	-0.064961793
47.2	-0.064951603
47.3	-0.064941412
47.4	-0.064931222
47.5	-0.064921031
47.6	-0.064910841
47.7	-0.064900651
47.8	-0.06489046
47.9	-0.06488027
48	-0.064870079
48.1	-0.064859889
48.2	-0.064849698
48.3	-0.064839508
48.4	-0.064829317
48.5	-0.064819127
48.6	-0.064808936
48.7	-0.064798746
48.8	-0.064788556
48.9	-0.064778365
49	-0.064768175
49.1	-0.064757984
49.2	-0.064747794
49.3	-0.064737603
49.4	-0.064727413
49.5	-0.064717222
49.6	-0.064707032
49.7	-0.064696841
49.8	-0.064686651
49.9	-0.064676461
50	-0.06466627
50.1	-0.06465608
50.2	-0.064645889
50.3	-0.064635699
50.4	-0.064625508
50.5	-0.064615318
50.6	-0.064605127
50.7	-0.064594937
50.8	-0.064584746
50.9	-0.064574556
51	-0.064564366
51.1	-0.064554175
51.2	-0.064543985
51.3	-0.064533794
51.4	-0.064523604
51.5	-0.064513413
51.6	-0.064503223
51.7	-0.064493032
51.8	-0.064482842
51.9	-0.064472651
52	-0.064462461
52.1	-0.064452271
52.2	-0.06444208
52.3	-0.06443189
52.4	-0.064421699
52.5	-0.064411509
52.6	-0.064401318
52.7	-0.064391128
52.8	-0.064380937
52.9	-0.064370747
53	-0.064360556
53.1	-0.064350366
53.2	-0.064340176
53.3	-0.064329985
53.4	-0.064319795
53.5	-0.064309604
53.6	-0.064299414
53.7	-0.064289223
53.8	-0.064279033
53.9	-0.064268842
54	-0.064258652
54.1	-0.064248462
54.2	-0.064238271
54.3	-0.064228081
54.4	-0.06421789
54.5	-0.0642077
54.6	-0.064197509
54.7	-0.064187319
54.8	-0.064177128
54.9	-0.064166938
55	-0.064156747
55.1	-0.064146557
55.2	-0.064136367
55.3	-0.064126176
55.4	-0.064115986
55.5	-0.064105795
55.6	-0.064095605
55.7	-0.064085414
55.8	-0.064075224
55.9	-0.064065033
56	-0.064054843
56.1	-0.064044652
56.2	-0.064034462
56.3	-0.064024272
56.4	-0.064014081
56.5	-0.064003891
56.6	-0.0639937
56.7	-0.06398351
56.8	-0.063973319
56.9	-0.063963129
57	-0.063952938
57.1	-0.063942748
57.2	-0.063932557
57.3	-0.063922367
57.4	-0.063912177
57.5	-0.063901986
57.6	-0.063892602
57.7	-0.063884682
57.8	-0.063876761
57.9	-0.06386884
58	-0.06386092
58.1	-0.063852999
58.2	-0.063845079
58.3	-0.063837158
58.4	-0.063829237
58.5	-0.063821317
58.6	-0.063813396
58.7	-0.063805475
58.8	-0.063797555
58.9	-0.063789634
59	-0.063781714
59.1	-0.063773793
59.2	-0.063765872
59.3	-0.063757952
59.4	-0.063750031
59.5	-0.06374211
59.6	-0.06373419
59.7	-0.063726269
59.8	-0.063718348
59.9	-0.063710428
60	-0.063702507
60.1	-0.063694587
60.2	-0.063686666
60.3	-0.063678745
60.4	-0.063670825
60.5	-0.063662904
60.6	-0.063654983
60.7	-0.063647063
60.8	-0.063639142
60.9	-0.063631222
61	-0.063623301
61.1	-0.06361538
61.2	-0.06360746
61.3	-0.063599539
61.4	-0.063591618
61.5	-0.063583698
61.6	-0.063575777
61.7	-0.063567857
61.8	-0.063559936
61.9	-0.063552015
62	-0.063544095
62.1	-0.063536174
62.2	-0.063528253
62.3	-0.063520333
62.4	-0.063512412
62.5	-0.063504492
62.6	-0.063496571
62.7	-0.06348865
62.8	-0.06348073
62.9	-0.063472809
63	-0.063464888
63.1	-0.063456968
63.2	-0.063449047
63.3	-0.063441127
63.4	-0.063433206
63.5	-0.063425285
63.6	-0.063417365
63.7	-0.063409444
63.8	-0.063401523
63.9	-0.063393603
64	-0.063385682
64.1	-0.063377762
64.2	-0.063369841
64.3	-0.06336192
64.4	-0.063354
64.5	-0.063346079
64.6	-0.063338158
64.7	-0.063330238
64.8	-0.063322317
64.9	-0.063314397
65	-0.063306476
65.1	-0.063298555
65.2	-0.063290635
65.3	-0.063282714
65.4	-0.063274793
65.5	-0.063266873
65.6	-0.063258952
65.7	-0.063251031
65.8	-0.063243111
65.9	-0.06323519
66	-0.06322727
66.1	-0.063219349
66.2	-0.063211428
66.3	-0.063203508
66.4	-0.063195587
66.5	-0.063187666
66.6	-0.063179746
66.7	-0.063171825
66.8	-0.063163905
66.9	-0.063155984
67	-0.063148063
67.1	-0.063140143
67.2	-0.063132222
67.3	-0.063124301
67.4	-0.063116381
67.5	-0.06310846
67.6	-0.06310054
67.7	-0.063092619
67.8	-0.063084698
67.9	-0.063076778
68	-0.063068857
68.1	-0.063060936
68.2	-0.063053016
68.3	-0.063045095
68.4	-0.063037175
68.5	-0.063029254
68.6	-0.063021598
68.7	-0.063014431
68.8	-0.063007277
68.9	-0.063000137
69	-0.062993011
69.1	-0.062985898
69.2	-0.062978798
69.3	-0.062971712
69.4	-0.062964639
69.5	-0.06295758
69.6	-0.062950535
69.7	-0.062943502
69.8	-0.062936484
69.9	-0.062929479
70	-0.062922487
70.1	-0.062915509
70.2	-0.062908544
70.3	-0.062901593
70.4	-0.062894655
70.5	-0.062887731
70.6	-0.06288082
70.7	-0.062873923
70.8	-0.062867039
70.9	-0.062860169
71	-0.062853312
71.1	-0.062846469
71.2	-0.062839639
71.3	-0.062832823
71.4	-0.06282602
71.5	-0.062819231
71.6	-0.062812455
71.7	-0.062805693
71.8	-0.062798944
71.9	-0.062792209
72	-0.062785487
72.1	-0.062778779
72.2	-0.062772084
72.3	-0.062765403
72.4	-0.062758735
72.5	-0.06275208
72.6	-0.062745439
72.7	-0.062738812
72.8	-0.062732198
72.9	-0.062725598
73	-0.062719011
73.1	-0.062712437
73.2	-0.062705878
73.3	-0.062699331
73.4	-0.062692798
73.5	-0.062686279
73.6	-0.062679773
73.7	-0.06267328
73.8	-0.062666801
73.9	-0.062660336
74	-0.062653884
74.1	-0.062647445
74.2	-0.06264102
74.3	-0.062634609
74.4	-0.062628211
74.5	-0.062621826
74.6	-0.062615455
74.7	-0.062609098
74.8	-0.062602754
74.9	-0.062596423
75	-0.062590106
75.1	-0.062583802
75.2	-0.062577512
75.3	-0.062571236
75.4	-0.062564973
75.5	-0.062558723
75.6	-0.062552487
75.7	-0.062546264
75.8	-0.062540055
75.9	-0.062533859
76	-0.062527677
76.1	-0.062521509
76.2	-0.062515353
76.3	-0.062509212
76.4	-0.062503084
76.5	-0.062496969
76.6	-0.062490868
76.7	-0.06248478
76.8	-0.062478706
76.9	-0.062472645
77	-0.062466598
77.1	-0.062460564
77.2	-0.062454544
77.3	-0.062448537
77.4	-0.062442544
77.5	-0.062436564
77.6	-0.062430598
77.7	-0.062424645
77.8	-0.062418705
77.9	-0.06241278
78	-0.062406867
78.1	-0.062400968
78.2	-0.062395083
78.3	-0.062389211
78.4	-0.062383353
78.5	-0.062377508
78.6	-0.062371677
78.7	-0.062365859
78.8	-0.062360054
78.9	-0.062354263
79	-0.062348486
79.1	-0.062342722
79.2	-0.062336972
79.3	-0.062331235
79.4	-0.062325511
79.5	-0.062319801
79.6	-0.06231411
79.7	-0.062308442
79.8	-0.062302787
79.9	-0.062297146
80	-0.062291519
80.1	-0.062285906
80.2	-0.062280306
80.3	-0.06227472
80.4	-0.062269148
80.5	-0.062263589
80.6	-0.062258045
80.7	-0.062252514
80.8	-0.062246997
80.9	-0.062241493
81	-0.062236004
81.1	-0.062230528
81.2	-0.062225066
81.3	-0.062219617
81.4	-0.062214183
81.5	-0.062208762
81.6	-0.062203355
81.7	-0.062197961
81.8	-0.062192582
81.9	-0.062187216
82	-0.062181864
82.1	-0.062176525
82.2	-0.062171201
82.3	-0.06216589
82.4	-0.062160593
82.5	-0.06215531
82.6	-0.06215004
82.7	-0.062144784
82.8	-0.062139542
82.9	-0.062134314
83	-0.062129099
83.1	-0.062123898
83.2	-0.062118711
83.3	-0.062113538
83.4	-0.062108378
83.5	-0.062103232
83.6	-0.0620981
83.7	-0.062092982
83.8	-0.062087878
83.9	-0.062082787
84	-0.06207771
84.1	-0.062072646
84.2	-0.062067597
84.3	-0.062062561
84.4	-0.062057539
84.5	-0.062052531
84.6	-0.062047536
84.7	-0.062042555
84.8	-0.062037588
84.9	-0.062032635
85	-0.062027695
85.1	-0.06202277
85.2	-0.062017858
85.3	-0.062012959
85.4	-0.062008075
85.5	-0.062003204
85.6	-0.061998347
85.7	-0.061993504
85.8	-0.061988674
85.9	-0.061983858
86	-0.061979056
86.1	-0.061974268
86.2	-0.061969494
86.3	-0.061964733
86.4	-0.061959986
86.5	-0.061955253
86.6	-0.061950533
86.7	-0.061945827
86.8	-0.061941135
86.9	-0.061936457
87	-0.061931793
87.1	-0.061927142
87.2	-0.061922505
87.3	-0.061917882
87.4	-0.061913272
87.5	-0.061908676
87.6	-0.061904094
87.7	-0.061899526
87.8	-0.061894972
87.9	-0.061890431
88	-0.061885904
88.1	-0.061881391
88.2	-0.061876891
88.3	-0.061872406
88.4	-0.061867934
88.5	-0.061863475
88.6	-0.061859031
88.7	-0.0618546
88.8	-0.061850183
88.9	-0.06184578
89	-0.061841391
89.1	-0.061837015
89.2	-0.061832653
89.3	-0.061828305
89.4	-0.06182397
89.5	-0.06181965
89.6	-0.061815343
89.7	-0.061811049
89.8	-0.06180677
89.9	-0.061802504
90	-0.061798252
90.1	-0.061794014
90.2	-0.06178979
90.3	-0.061785579
90.4	-0.061781382
90.5	-0.061777199
90.6	-0.061772988
90.7	-0.061768715
90.8	-0.061764453
90.9	-0.061760202
91	-0.061755964
91.1	-0.061751737
91.2	-0.061747521
91.3	-0.061743318
91.4	-0.061739126
91.5	-0.061734945
91.6	-0.061730776
91.7	-0.061726619
91.8	-0.061722474
91.9	-0.06171834
92	-0.061714218
92.1	-0.061710107
92.2	-0.061706008
92.3	-0.061701921
92.4	-0.061697845
92.5	-0.061693781
92.6	-0.061689729
92.7	-0.061685688
92.8	-0.061681659
92.9	-0.061677641
93	-0.061673636
93.1	-0.061669641
93.2	-0.061665659
93.3	-0.061661688
93.4	-0.061657729
93.5	-0.061653781
93.6	-0.061649845
93.7	-0.061645921
93.8	-0.061642008
93.9	-0.061638107
94	-0.061634218
94.1	-0.06163034
94.2	-0.061626474
94.3	-0.061622619
94.4	-0.061618776
94.5	-0.061614945
94.6	-0.061611126
94.7	-0.061607318
94.8	-0.061603521
94.9	-0.061599737
95	-0.061595964
95.1	-0.061592202
95.2	-0.061588453
95.3	-0.061584715
95.4	-0.061580988
95.5	-0.061577273
95.6	-0.06157357
95.7	-0.061569879
95.8	-0.061566199
95.9	-0.061562531
96	-0.061558874
96.1	-0.061555229
96.2	-0.061551596
96.3	-0.061547974
96.4	-0.061544364
96.5	-0.061540766
96.6	-0.061537179
96.7	-0.061533604
96.8	-0.06153004
96.9	-0.061526489
97	-0.061522948
97.1	-0.06151942
97.2	-0.061515903
97.3	-0.061512398
97.4	-0.061508904
97.5	-0.061505422
97.6	-0.061501952
97.7	-0.061498493
97.8	-0.061495046
97.9	-0.061491611
98	-0.061488187
98.1	-0.061484775
98.2	-0.061481374
98.3	-0.061477985
98.4	-0.061474608
98.5	-0.061471243
98.6	-0.061467889
98.7	-0.061464546
98.8	-0.061461216
98.9	-0.061457897
99	-0.061454589
99.1	-0.061451294
99.2	-0.06144801
99.3	-0.061444737
99.4	-0.061441477
99.5	-0.061438227
99.6	-0.06143499
99.7	-0.061431764
99.8	-0.06142855
99.9	-0.061425347
100	-0.061422156
100.1	-0.061418977
100.2	-0.061415809
100.3	-0.061412653
100.4	-0.061409509
100.5	-0.061406376
100.6	-0.061403255
100.7	-0.061400146
100.8	-0.061397048
100.9	-0.061393962
101	-0.061390887
101.1	-0.061387824
101.2	-0.061384773
101.3	-0.061381733
101.4	-0.061378705
101.5	-0.061375689
101.6	-0.061372636
101.7	-0.061369507
101.8	-0.061366386
101.9	-0.061363275
102	-0.061360173
102.1	-0.06135708
102.2	-0.061353996
102.3	-0.061350922
102.4	-0.061347857
102.5	-0.0613448
102.6	-0.061341753
102.7	-0.061338716
102.8	-0.061335687
102.9	-0.061332668
103	-0.061329658
103.1	-0.061326657
103.2	-0.061323665
103.3	-0.061320682
103.4	-0.061317709
103.5	-0.061314745
103.6	-0.06131179
103.7	-0.061308844
103.8	-0.061305908
103.9	-0.06130298
104	-0.061300062
104.1	-0.061297153
104.2	-0.061294253
104.3	-0.061291363
104.4	-0.061288481
104.5	-0.061285609
104.6	-0.061282746
104.7	-0.061279892
104.8	-0.061277047
104.9	-0.061274212
105	-0.061271386
105.1	-0.061268569
105.2	-0.061265761
105.3	-0.061262962
105.4	-0.061260173
105.5	-0.061257392
105.6	-0.061254621
105.7	-0.061251859
105.8	-0.061249107
105.9	-0.061246363
106	-0.061243629
106.1	-0.061240904
106.2	-0.061238188
106.3	-0.061235481
106.4	-0.061232784
106.5	-0.061230095
106.6	-0.061227416
106.7	-0.061224746
106.8	-0.061222085
106.9	-0.061219434
107	-0.061216792
107.1	-0.061214158
107.2	-0.061211534
107.3	-0.06120892
107.4	-0.061206314
107.5	-0.061203718
107.6	-0.061201131
107.7	-0.061198553
107.8	-0.061195984
107.9	-0.061193424
108	-0.061190874
108.1	-0.061188333
108.2	-0.061185801
108.3	-0.061183278
108.4	-0.061180764
108.5	-0.06117826
108.6	-0.061175764


==> Data/Hydromechanical/Displacement/dispmesh2E.dat <==
0	-0.019195821
0.1	-0.019181357
0.2	-0.019166893
0.3	-0.019152429
0.4	-0.019137965
0.5	-0.019123501
0.6	-0.019109037
0.7	-0.01909484
0.8	-0.019081549
0.9	-0.019068257
1	-0.019054966
1.1	-0.019041675
1.2	-0.019028383
1.3	-0.019015092
1.4	-0.0190018
1.5	-0.018988509
1.6	-0.018975217
1.7	-0.018961926
1.8	-0.018949657
1.9	-0.018937578
2	-0.0189255
2.1	-0.018913422
2.2	-0.018901343
2.3	-0.018889265
2.4	-0.018877186
2.5	-0.018865108
2.6	-0.01885303
2.7	-0.018840951
2.8	-0.018828873
2.9	-0.018816795
3	-0.018804716
3.1	-0.018792638
3.2	-0.018780559
3.3	-0.018768481
3.4	-0.018756403
3.5	-0.018744324
3.6	-0.018732246
3.7	-0.018720168
3.8	-0.018708077
3.9	-0.018695821
4	-0.018683565
4.1	-0.018671309
4.2	-0.018659053
4.3	-0.018646797
4.4	-0.018634541
4.5	-0.018622285
4.6	-0.018610029
4.7	-0.018597774
4.8	-0.018585518
4.9	-0.018573262
5	-0.018561006
5.1	-0.01854875
5.2	-0.018536494
5.3	-0.018524238
5.4	-0.018511982
5.5	-0.018499726
5.6	-0.018487471
5.7	-0.018475215
5.8	-0.018462959
5.9	-0.018450703
6	-0.018438447
6.1	-0.018426191
6.2	-0.018413935
6.3	-0.018401679
6.4	-0.018389423
6.5	-0.018377167
6.6	-0.018364912
6.7	-0.018352656
6.8	-0.0183404
6.9	-0.018328144
7	-0.018315888
7.1	-0.018303632
7.2	-0.018291376
7.3	-0.01827912
7.4	-0.018266864
7.5	-0.018254608
7.6	-0.018242353
7.7	-0.018230097
7.8	-0.018217841
7.9	-0.018205585
8	-0.018192657
8.1	-0.01817913
8.2	-0.018165602
8.3	-0.018152074
8.4	-0.018138546
8.5	-0.018125018
8.6	-0.01811149
8.7	-0.018097962
8.8	-0.018084434
8.9	-0.018070906
9	-0.018057378
9.1	-0.01804385
9.2	-0.018030323
9.3	-0.018016795
9.4	-0.018003267
9.5	-0.017989739
9.6	-0.017976211
9.7	-0.017962683
9.8	-0.017949155
9.9	-0.017935627
10	-0.017922099
10.1	-0.017908571
10.2	-0.017895043
10.3	-0.017881515
10.4	-0.017867988
10.5	-0.01785446
10.6	-0.017840932
10.7	-0.017827404
10.8	-0.017813876
10.9	-0.017800348
11	-0.01778682
11.1	-0.017773292
11.2	-0.017759764
11.3	-0.017746236
11.4	-0.017732708
11.5	-0.017719181
11.6	-0.017705653
11.7	-0.017692125
11.8	-0.017678597
11.9	-0.017665069
12	-0.017651541
12.1	-0.017638013
12.2	-0.017624485
12.3	-0.017610957
12.4	-0.017597429
12.5	-0.017583901
12.6	-0.017570373
12.7	-0.017556846
12.8	-0.017543318
12.9	-0.01752979
13	-0.017516262
13.1	-0.017502734
13.2	-0.017489206
13.3	-0.017475678
13.4	-0.01746215
13.5	-0.017448622
13.6	-0.017435094
13.7	-0.017421566
13.8	-0.017408039
13.9	-0.017394511
14	-0.017380983
14.1	-0.017367455
14.2	-0.017353927
14.3	-0.017340399
14.4	-0.017326871
14.5	-0.017313343
14.6	-0.017299815
14.7	-0.017286287
14.8	-0.017272759
14.9	-0.017259232
15	-0.017245704
15.1	-0.017232176
15.2	-0.017218648
15.3	-0.01720512
15.4	-0.017191592
15.5	-0.017178064
15.6	-0.017164536
15.7	-0.017151008
15.8	-0.01713748
15.9	-0.017123952
16	-0.017110424
16.1	-0.017096897
16.2	-0.017083369
16.3	-0.01706975
16.4	-0.017056016
16.5	-0.017042283
16.6	-0.017028549
16.7	-0.017014816
16.8	-0.017001082
16.9	-0.016987349
17	-0.016973615
17.1	-0.016959882
17.2	-0.016946148
17.3	-0.016932415
17.4	-0.016918681
17.5	-0.016904948
17.6	-0.016891214
17.7	-0.01687748
17.8	-0.016863747
17.9	-0.016850013
18	-0.01683628
18.1	-0.016822546
18.2	-0.016808813
18.3	-0.016795079
18.4	-0.016781346
18.5	-0.016767612
18.6	-0.016753879
18.7	-0.016740145
18.8	-0.016726412
18.9	-0.016712678
19	-0.016698944
19.1	-0.016685211
19.2	-0.016671477
19.3	-0.016657744
19.4	-0.01664401
19.5	-0.016630277
19.6	-0.016616543
19.7	-0.01660281
19.8	-0.016589076
19.9	-0.016575343
20	-0.016561609
20.1	-0.016547876
20.2	-0.016534142
20.3	-0.016520409
20.4	-0.016506675
20.5	-0.016492941
20.6	-0.016479208
20.7	-0.016465474
20.8	-0.016451741
20.9	-0.016438007
21	-0.016424274
21.1	-0.01641054
21.2	-0.016396807
21.3	-0.016383073
21.4	-0.01636934
21.5	-0.016355606
21.6	-0.016341873
21.7	-0.016328139
21.8	-0.016314406
21.9	-0.016300672
22	-0.016286938
22.1	-0.016273205
22.2	-0.016259471
22.3	-0.016245738
22.4	-0.016232004
22.5	-0.016218271
22.6	-0.016204537
22.7	-0.016190804
22.8	-0.01617707
22.9	-0.016163337
23	-0.016149603
23.1	-0.01613587
23.2	-0.016122136
23.3	-0.016108402
23.4	-0.016094669
23.5	-0.016080935
23.6	-0.016067202
23.7	-0.016053468
23.8	-0.016039735
23.9	-0.016026001
24	-0.016012268
24.1	-0.015998534
24.2	-0.015984801
24.3	-0.015971067
24.4	-0.015957334
24.5	-0.0159436
24.6	-0.015930297
24.7	-0.015917775
24.8	-0.015905253
24.9	-0.015892731
25	-0.015880208
25.1	-0.015867686
25.2	-0.015855164
25.3	-0.015842642
25.4	-0.01583012
25.5	-0.015817598
25.6	-0.015805075
25.7	-0.015792553
25.8	-0.015780031
25.9	-0.015767509
26	-0.015754987
26.1	-0.015742465
26.2	-0.015729942
26.3	-0.01571742
26.4	-0.015704898
26.5	-0.015692376
26.6	-0.015679854
26.7	-0.015667332
26.8	-0.01565481
26.9	-0.015642287
27	-0.015629765
27.1	-0.015617243
27.2	-0.015604721
27.3	-0.015592199
27.4	-0.015579677
27.5	-0.015567154
27.6	-0.015554632
27.7	-0.01554211
27.8	-0.015529588
27.9	-0.015517066
28	-0.015504544
28.1	-0.015492021
28.2	-0.015479499
28.3	-0.015466977
28.4	-0.015454455
28.5	-0.015441933
28.6	-0.015429411
28.7	-0.015416888
28.8	-0.015404366
28.9	-0.015391844
29	-0.015379322
29.1	-0.0153668
29.2	-0.015354278
29.3	-0.015341756
29.4	-0.015329233
29.5	-0.015316711
29.6	-0.015304189
29.7	-0.015291667
29.8	-0.015279145
29.9	-0.015266623
30	-0.0152541
30.1	-0.015241578
30.2	-0.015229056
30.3	-0.015216534
30.4	-0.015204012
30.5	-0.01519149
30.6	-0.015178967
30.7	-0.015166445
30.8	-0.015153923
30.9	-0.015141401
31	-0.015128879
31.1	-0.015116357
31.2	-0.015103835
31.3	-0.015091312
31.4	-0.01507879
31.5	-0.015066268
31.6	-0.015053746
31.7	-0.015041224
31.8	-0.015028702
31.9	-0.015016179
32	-0.015003657
32.1	-0.014991135
32.2	-0.014978613
32.3	-0.014966091
32.4	-0.014953569
32.5	-0.014941046
32.6	-0.014928524
32.7	-0.014916002
32.8	-0.01490348
32.9	-0.014890958
33	-0.014878436
33.1	-0.014865913
33.2	-0.014853391
33.3	-0.014840869
33.4	-0.014828347
33.5	-0.014815825
33.6	-0.014803303
33.7	-0.014790781
33.8	-0.014778258
33.9	-0.014765736
34	-0.014753214
34.1	-0.014740692
34.2	-0.01472817
34.3	-0.014715648
34.4	-0.014703125
34.5	-0.014690603
34.6	-0.014678081
34.7	-0.014665559
34.8	-0.014653037
34.9	-0.014640515
35	-0.014627992
35.1	-0.01461547
35.2	-0.014602948
35.3	-0.014590426
35.4	-0.014577904
35.5	-0.014565382
35.6	-0.014553449
35.7	-0.014542586
35.8	-0.014531723
35.9	-0.01452086
36	-0.014509997
36.1	-0.014499134
36.2	-0.01448827
36.3	-0.014477407
36.4	-0.014466544
36.5	-0.014455681
36.6	-0.014444818
36.7	-0.014433955
36.8	-0.014423092
36.9	-0.014412229
37	-0.014401366
37.1	-0.014390503
37.2	-0.014379639
37.3	-0.014368776
37.4	-0.014357913
37.5	-0.01434705
37.6	-0.014336187
37.7	-0.014325324
37.8	-0.014314461
37.9	-0.014303598
38	-0.014292735
38.1	-0.014281872
38.2	-0.014271008
38.3	-0.014260145
38.4	-0.014249282
38.5	-0.014238419
38.6	-0.014227556
38.7	-0.014216693
38.8	-0.01420583
38.9	-0.014194967
39	-0.014184104
39.1	-0.014173241
39.2	-0.014162377
39.3	-0.014151514
39.4	-0.014140651
39.5	-0.014129788
39.6	-0.014118925
39.7	-0.014108062
39.8	-0.014097199
39.9	-0.014086336
40	-0.014075473
40.1	-0.01406461
40.2	-0.014053746
40.3	-0.014042883
40.4	-0.01403202
40.5	-0.014021157
40.6	-0.014010294
40.7	-0.013999431
40.8	-0.013988568
40.9	-0.013977705
41	-0.013966842
41.1	-0.013955978
41.2	-0.013945115
41.3	-0.013934252
41.4	-0.013923389
41.5	-0.013912526
41.6	-0.013901663
41.7	-0.0138908
41.8	-0.013879937
41.9	-0.013869074
42	-0.013858211
42.1	-0.013847347
42.2	-0.013836484
42.3	-0.013825621
42.4	-0.013814758
42.5	-0.013803895
42.6	-0.013793032
42.7	-0.013782169
42.8	-0.013771306
42.9	-0.013760443
43	-0.01374958
43.1	-0.013738716
43.2	-0.013727853
43.3	-0.01371699
43.4	-0.013706127
43.5	-0.013695264
43.6	-0.013684401
43.7	-0.013673538
43.8	-0.013662675
43.9	-0.013651812
44	-0.013640949
44.1	-0.013630085
44.2	-0.013619222
44.3	-0.013608359
44.4	-0.013597496
44.5	-0.013586633
44.6	-0.01357577
44.7	-0.013564907
44.8	-0.013554044
44.9	-0.013543181
45	-0.013532318
45.1	-0.013521454
45.2	-0.013510591
45.3	-0.013499728
45.4	-0.013488865
45.5	-0.013478002
45.6	-0.013467139
45.7	-0.013456276
45.8	-0.013445413
45.9	-0.01343455
46	-0.013423687
46.1	-0.013412823
46.2	-0.01340196
46.3	-0.013391097
46.4	-0.013380234
46.5	-0.013369371
46.6	-0.01335925
46.7	-0.013350475
46.8	-0.0133417
46.9	-0.013332925
47	-0.013324149
47.1	-0.013315374
47.2	-0.013306599
47.3	-0.013297824
47.4	-0.013289049
47.5	-0.013280274
47.6	-0.013271499
47.7	-0.013262724
47.8	-0.013253949
47.9	-0.013245173
48	-0.013236398
48.1	-0.013227623
48.2	-0.013218848
48.3	-0.013210073
48.4	-0.013201298
48.5	-0.013192523
48.6	-0.013183748
48.7	-0.013174973
48.8	-0.013166197
48.9	-0.013157422
49	-0.013148647
49.1	-0.013139872
49.2	-0.013131097
49.3	-0.013122322
49.4	-0.013113547
49.5	-0.013104772
49.6	-0.013095996
49.7	-0.013087221
49.8	-0.013078446
49.9	-0.013069671
50	-0.013060896
50.1	-0.013052121
50.2	-0.013043346
50.3	-0.013034571
50.4	-0.013025796
50.5	-0.01301702
50.6	-0.013008245
50.7	-0.01299947
50.8	-0.012990695
50.9	-0.01298192
51	-0.012973145
51.1	-0.01296437
51.2	-0.012955595
51.3	-0.01294682
51.4	-0.012938044
51.5	-0.012929269
51.6	-0.012920494
51.7	-0.012911719
51.8	-0.012902944
51.9	-0.012894169
52	-0.012885394
52.1	-0.012876619
52.2	-0.012867844
52.3	-0.012859068
52.4	-0.012850293
52.5	-0.012841518
52.6	-0.012832743
52.7	-0.012823968
52.8	-0.012815193
52.9	-0.012806418
53	-0.012797643
53.1	-0.012788867
53.2	-0.012780092
53.3	-0.012771317
53.4	-0.012762542
53.5	-0.012753767
53.6	-0.012744992
53.7	-0.012736217
53.8	-0.012727442
53.9	-0.012718667
54	-0.012709891
54.1	-0.012701116
54.2	-0.012692341
54.3	-0.012683566
54.4	-0.012674791
54.5	-0.012666016
54.6	-0.012657241
54.7	-0.012648466
54.8	-0.012639691
54.9	-0.012630915
55	-0.01262214
55.1	-0.012613365
55.2	-0.01260459
55.3	-0.012595815
55.4	-0.01258704
55.5	-0.012578265
55.6	-0.01256949
55.7	-0.012560714
55.8	-0.012551939
55.9	-0.012543164
56	-0.012534389
56.1	-0.012525614
56.2	-0.012516839
56.3	-0.012508064
56.4	-0.012499289
56.5	-0.012490514
56.6	-0.012481738
56.7	-0.012472963
56.8	-0.012464188
56.9	-0.012455413
57	-0.012446638
57.1	-0.012437863
57.2	-0.012429088
57.3	-0.012420313
57.4	-0.012411538
57.5	-0.012402762
57.6	-0.012394675
57.7	-0.012387835
57.8	-0.012380996
57.9	-0.012374156
58	-0.012367316
58.1	-0.012360476
58.2	-0.012353637
58.3	-0.012346797
58.4	-0.012339957
58.5	-0.012333117
58.6	-0.012326278
58.7	-0.012319438
58.8	-0.012312598
58.9	-0.012305758
59	-0.012298918
59.1	-0.012292079
59.2	-0.012285239
59.3	-0.012278399
59.4	-0.012271559
59.5	-0.01226472
59.6	-0.01225788
59.7	-0.01225104
59.8	-0.0122442
59.9	-0.012237361
60	-0.012230521
60.1	-0.012223681
60.2	-0.012216841
60.3	-0.012210002
60.4	-0.012203162
60.5	-0.012196322
60.6	-0.012189482
60.7	-0.012182643
60.8	-0.012175803
60.9	-0.012168963
61	-0.012162123
61.1	-0.012155284
61.2	-0.012148444
61.3	-0.012141604
61.4	-0.012134764
61.5	-0.012127925
61.6	-0.012121085
61.7	-0.012114245
61.8	-0.012107405
61.9	-0.012100565
62	-0.012093726
62.1	-0.012086886
62.2	-0.012080046
62.3	-0.012073206
62.4	-0.012066367
62.5	-0.012059527
62.6	-0.012052687
62.7	-0.012045847
62.8	-0.012039008
62.9	-0.012032168
63	-0.012025328
63.1	-0.012018488
63.2	-0.012011649
63.3	-0.012004809
63.4	-0.011997969
63.5	-0.011991129
63.6	-0.01198429
63.7	-0.01197745
63.8	-0.01197061
63.9	-0.01196377
64	-0.011956931
64.1	-0.011950091
64.2	-0.011943251
64.3	-0.011936411
64.4	-0.011929572
64.5	-0.011922732
64.6	-0.011915892
64.7	-0.011909052
64.8	-0.011902213
64.9	-0.011895373
65	-0.011888533
65.1	-0.011881693
65.2	-0.011874853
65.3	-0.011868014
65.4	-0.011861174
65.5	-0.011854334
65.6	-0.011847494
65.7	-0.011840655
65.8	-0.011833815
65.9	-0.011826975
66	-0.011820135
66.1	-0.011813296
66.2	-0.011806456
66.3	-0.011799616
66.4	-0.011792776
66.5	-0.011785937
66.6	-0.011779097
66.7	-0.011772257
66.8	-0.011765417
66.9	-0.011758578
67	-0.011751738
67.1	-0.011744898
67.2	-0.011738058
67.3	-0.011731219
67.4	-0.011724379
67.5	-0.011717539
67.6	-0.011710699
67.7	-0.01170386
67.8	-0.01169702
67.9	-0.01169018
68	-0.01168334
68.1	-0.0116765
68.2	-0.011669661
68.3	-0.011662821
68.4	-0.011655981
68.5	-0.011649141
68.6	-0.011642528
68.7	-0.011636335
68.8	-0.011630152
68.9	-0.011623981
69	-0.011617822
69.1	-0.011611675
69.2	-0.011605538
69.3	-0.011599414
69.4	-0.011593301
69.5	-0.0115872
69.6	-0.01158111
69.7	-0.011575031
69.8	-0.011568965
69.9	-0.01156291
70	-0.011556866
70.1	-0.011550834
70.2	-0.011544813
70.3	-0.011538805
70.4	-0.011532807
70.5	-0.011526821
70.6	-0.011520847
70.7	-0.011514885
70.8	-0.011508934
70.9	-0.011502994
71	-0.011497066
71.1	-0.01149115
71.2	-0.011485245
71.3	-0.011479352
71.4	-0.01147347
71.5	-0.0114676
71.6	-0.011461741
71.7	-0.011455894
71.8	-0.011450059
71.9	-0.011444235
72	-0.011438422
72.1	-0.011432622
72.2	-0.011426832
72.3	-0.011421055
72.4	-0.011415289
72.5	-0.011409534
72.6	-0.011403791
72.7	-0.01139806
72.8	-0.01139234
72.9	-0.011386632
73	-0.011380935
73.1	-0.01137525
73.2	-0.011369576
73.3	-0.011363914
73.4	-0.011358264
73.5	-0.011352625
73.6	-0.011346998
73.7	-0.011341382
73.8	-0.011335778
73.9	-0.011330185
74	-0.011324604
74.1	-0.011319034
74.2	-0.011313477
74.3	-0.01130793
74.4	-0.011302395
74.5	-0.011296872
74.6	-0.01129136
74.7	-0.01128586
74.8	-0.011280372
74.9	-0.011274895
75	-0.011269429
75.1	-0.011263975
75.2	-0.011258533
75.3	-0.011253102
75.4	-0.011247683
75.5	-0.011242275
75.6	-0.011236879
75.7	-0.011231495
75.8	-0.011226122
75.9	-0.011220761
76	-0.011215411
76.1	-0.011210073
76.2	-0.011204746
76.3	-0.011199431
76.4	-0.011194127
76.5	-0.011188835
76.6	-0.011183555
76.7	-0.011178286
76.8	-0.011173029
76.9	-0.011167783
77	-0.011162549
77.1	-0.011157326
77.2	-0.011152115
77.3	-0.011146915
77.4	-0.011141727
77.5	-0.011136551
77.6	-0.011131386
77.7	-0.011126233
77.8	-0.011121091
77.9	-0.011115961
78	-0.011110843
78.1	-0.011105736
78.2	-0.01110064
78.3	-0.011095556
78.4	-0.011090484
78.5	-0.011085423
78.6	-0.011080374
78.7	-0.011075337
78.8	-0.011070311
78.9	-0.011065296
79	-0.011060293
79.1	-0.011055302
79.2	-0.011050322
79.3	-0.011045354
79.4	-0.011040397
79.5	-0.011035452
79.6	-0.011030523
79.7	-0.011025616
79.8	-0.01102072
79.9	-0.011015836
80	-0.011010964
80.1	-0.011006104
80.2	-0.011001256
80.3	-0.010996419
80.4	-0.010991594
80.5	-0.010986781
80.6	-0.01098198
80.7	-0.010977191
80.8	-0.010972414
80.9	-0.010967648
81	-0.010962894
81.1	-0.010958152
81.2	-0.010953422
81.3	-0.010948703
81.4	-0.010943997
81.5	-0.010939302
81.6	-0.010934619
81.7	-0.010929948
81.8	-0.010925289
81.9	-0.010920642
82	-0.010916006
82.1	-0.010911382
82.2	-0.01090677
82.3	-0.01090217
82.4	-0.010897582
82.5	-0.010893005
82.6	-0.010888441
82.7	-0.010883888
82.8	-0.010879347
82.9	-0.010874817
83	-0.0108703
83.1	-0.010865795
83.2	-0.010861301
83.3	-0.010856819
83.4	-0.010852349
83.5	-0.01084789
83.6	-0.010843444
83.7	-0.010839009
83.8	-0.010834587
83.9	-0.010830176
84	-0.010825776
84.1	-0.010821389
84.2	-0.010817014
84.3	-0.01081265
84.4	-0.010808298
84.5	-0.010803958
84.6	-0.01079963
84.7	-0.010795313
84.8	-0.010791009
84.9	-0.010786716
85	-0.010782435
85.1	-0.010778166
85.2	-0.010773909
85.3	-0.010769663
85.4	-0.010765429
85.5	-0.010761208
85.6	-0.010756998
85.7	-0.010752799
85.8	-0.010748613
85.9	-0.010744438
86	-0.010740276
86.1	-0.010736125
86.2	-0.010731986
86.3	-0.010727858
86.4	-0.010723743
86.5	-0.010719639
86.6	-0.010715548
86.7	-0.010711468
86.8	-0.010707399
86.9	-0.010703343
87	-0.010699299
87.1	-0.010695266
87.2	-0.010691245
87.3	-0.010687236
87.4	-0.010683239
87.5	-0.010679253
87.6	-0.01067528
87.7	-0.010671318
87.8	-0.010667368
87.9	-0.01066343
88	-0.010659504
88.1	-0.010655589
88.2	-0.010651687
88.3	-0.010647796
88.4	-0.010643917
88.5	-0.01064005
88.6	-0.010636194
88.7	-0.010632351
88.8	-0.010628519
88.9	-0.010624699
89	-0.010620891
89.1	-0.010617095
89.2	-0.01061331
89.3	-0.010609538
89.4	-0.010605777
89.5	-0.010602028
89.6	-0.010598291
89.7	-0.010594566
89.8	-0.010590852
89.9	-0.01058715
90	-0.010583461
90.1	-0.010579783
90.2	-0.010576116
90.3	-0.010572462
90.4	-0.010568819
90.5	-0.010565189
90.6	-0.010561535
90.7	-0.010557828
90.8	-0.010554131
90.9	-0.010550445
91	-0.010546768
91.1	-0.010543102
91.2	-0.010539445
91.3	-0.010535799
91.4	-0.010532163
91.5	-0.010528536
91.6	-0.01052492
91.7	-0.010521314
91.8	-0.010517717
91.9	-0.010514131
92	-0.010510555
92.1	-0.010506989
92.2	-0.010503433
92.3	-0.010499887
92.4	-0.010496351
92.5	-0.010492825
92.6	-0.010489309
92.7	-0.010485803
92.8	-0.010482307
92.9	-0.010478822
93	-0.010475346
93.1	-0.01047188
93.2	-0.010468425
93.3	-0.010464979
93.4	-0.010461543
93.5	-0.010458118
93.6	-0.010454702
93.7	-0.010451297
93.8	-0.010447901
93.9	-0.010444516
94	-0.010441141
94.1	-0.010437775
94.2	-0.01043442
94.3	-0.010431075
94.4	-0.01042774
94.5	-0.010424414
94.6	-0.010421099
94.7	-0.010417794
94.8	-0.010414499
94.9	-0.010411214
95	-0.010407939
95.1	-0.010404674
95.2	-0.010401419
95.3	-0.010398175
95.4	-0.01039494
95.5	-0.010391715
95.6	-0.0103885
95.7	-0.010385296
95.8	-0.010382101
95.9	-0.010378916
96	-0.010375742
96.1	-0.010372577
96.2	-0.010369423
96.3	-0.010366278
96.4	-0.010363144
96.5	-0.01036002
96.6	-0.010356905
96.7	-0.010353801
96.8	-0.010350707
96.9	-0.010347622
97	-0.010344548
97.1	-0.010341484
97.2	-0.01033843
97.3	-0.010335386
97.4	-0.010332352
97.5	-0.010329328
97.6	-0.010326314
97.7	-0.01032331
97.8	-0.010320316
97.9	-0.010317333
98	-0.010314359
98.1	-0.010311395
98.2	-0.010308441
98.3	-0.010305498
98.4	-0.010302564
98.5	-0.010299641
98.6	-0.010296727
98.7	-0.010293823
98.8	-0.01029093
98.9	-0.010288047
99	-0.010285173
99.1	-0.01028231
99.2	-0.010279457
99.3	-0.010276613
99.4	-0.01027378
99.5	-0.010270957
99.6	-0.010268144
99.7	-0.010265341
99.8	-0.010262548
99.9	-0.010259765
100	-0.010256992
100.1	-0.010254229
100.2	-0.010251476
100.3	-0.010248733
100.4	-0.010246
100.5	-0.010243277
100.6	-0.010240565
100.7	-0.010237862
100.8	-0.010235169
100.9	-0.010232487
101	-0.010229814
101.1	-0.010227151
101.2	-0.010224499
101.3	-0.010221856
101.4	-0.010219224
101.5	-0.010216602
101.6	-0.010213948
101.7	-0.01021123
101.8	-0.010208519
101.9	-0.010205816
102	-0.010203121
102.1	-0.010200434
102.2	-0.010197755
102.3	-0.010195084
102.4	-0.010192421
102.5	-0.010189766
102.6	-0.010187119
102.7	-0.01018448
102.8	-0.010181849
102.9	-0.010179225
103	-0.01017661
103.1	-0.010174003
103.2	-0.010171403
103.3	-0.010168812
103.4	-0.010166228
103.5	-0.010163653
103.6	-0.010161085
103.7	-0.010158526
103.8	-0.010155974
103.9	-0.01015343
104	-0.010150894
104.1	-0.010148367
104.2	-0.010145847
104.3	-0.010143335
104.4	-0.010140831
104.5	-0.010138335
104.6	-0.010135847
104.7	-0.010133367
104.8	-0.010130895
104.9	-0.010128431
105	-0.010125974
105.1	-0.010123526
105.2	-0.010121086
105.3	-0.010118654
105.4	-0.010116229
105.5	-0.010113813
105.6	-0.010111404
105.7	-0.010109004
105.8	-0.010106611
105.9	-0.010104227
106	-0.01010185
106.1	-0.010099481
106.2	-0.01009712
106.3	-0.010094768
106.4	-0.010092423
106.5	-0.010090086
106.6	-0.010087757
106.7	-0.010085436
106.8	-0.010083123
106.9	-0.010080818
107	-0.010078521
107.1	-0.010076232
107.2	-0.01007395
107.3	-0.010071677
107.4	-0.010069412
107.5	-0.010067155
107.6	-0.010064905
107.7	-0.010062664
107.8	-0.01006043
107.9	-0.010058205
108	-0.010055987
108.1	-0.010053778
108.2	-0.010051576
108.3	-0.010049382
108.4	-0.010047197
108.5	-0.010045019
108.6	-0.010042849


==> Data/Hydromechanical/Displacement/dispmesh3A.dat <==
0	-0.044594495
0.1	-0.045138292
0.2	-0.045062013
0.3	-0.044985733
0.4	-0.044909454
0.5	-0.044833175
0.6	-0.044756896
0.7	-0.044680617
0.8	-0.044604338
0.9	-0.044528059
1	-0.04445178
1.1	-0.0443755
1.2	-0.044299221
1.3	-0.044222942
1.4	-0.044146663
1.5	-0.044067561
1.6	-0.043981739
1.7	-0.043895917
1.8	-0.043810095
1.9	-0.043724273
2	-0.043638451
2.1	-0.043552629
2.2	-0.043466807
2.3	-0.043380985
2.4	-0.043295163
2.5	-0.043209341
2.6	-0.043123519
2.7	-0.043037697
2.8	-0.042951875
2.9	-0.042866053
3	-0.042780231
3.1	-0.042694409
3.2	-0.042608587
3.3	-0.042522765
3.4	-0.042436943
3.5	-0.042351121
3.6	-0.042265299
3.7	-0.042179477
3.8	-0.042093655
3.9	-0.042007833
4	-0.041922011
4.1	-0.041836189
4.2	-0.041750367
4.3	-0.041664545
4.4	-0.041590005
4.5	-0.041523254
4.6	-0.041456503
4.7	-0.041389751
4.8	-0.041323
4.9	-0.041256249
5	-0.041189498
5.1	-0.041122747
5.2	-0.041055996
5.3	-0.040989245
5.4	-0.040922494
5.5	-0.040855742
5.6	-0.040788991
5.7	-0.04072224
5.8	-0.040655489
5.9	-0.040588738
6	-0.040521987
6.1	-0.040455236
6.2	-0.040388485
6.3	-0.040321733
6.4	-0.040254982
6.5	-0.040188231
6.6	-0.04012148
6.7	-0.040054729
6.8	-0.039987978
6.9	-0.039921227
7	-0.039854476
7.1	-0.039787724
7.2	-0.039720973
7.3	-0.039654222
7.4	-0.039587471
7.5	-0.03952072
7.6	-0.039453969
7.7	-0.039387218
7.8	-0.039320467
7.9	-0.039253715
8	-0.039186964
8.1	-0.039120213
8.2	-0.039053462
8.3	-0.038986711
8.4	-0.03891996
8.5	-0.038853209
8.6	-0.038786458
8.7	-0.038719706
8.8	-0.038652955
8.9	-0.038586204
9	-0.038519453
9.1	-0.038452702
9.2	-0.038385951
9.3	-0.0383192
9.4	-0.038252449
9.5	-0.038185697
9.6	-0.038118946
9.7	-0.038052195
9.8	-0.037985444
9.9	-0.037918693
10	-0.037851942
10.1	-0.037790003
10.2	-0.037749531
10.3	-0.037709059
10.4	-0.037668587
10.5	-0.037628115
10.6	-0.037587643
10.7	-0.037547171
10.8	-0.037506699
10.9	-0.037466227
11	-0.037425755
11.1	-0.037385283
11.2	-0.037344811
11.3	-0.037304339
11.4	-0.037263867
11.5	-0.037223395
11.6	-0.037182923
11.7	-0.037142451
11.8	-0.037101979
11.9	-0.037061507
12	-0.037021035
12.1	-0.036980563
12.2	-0.03694009
12.3	-0.036899618
12.4	-0.036859146
12.5	-0.036818674
12.6	-0.036778202
12.7	-0.03673773
12.8	-0.036697258
12.9	-0.036656786
13	-0.036616314
13.1	-0.036575842
13.2	-0.03653537
13.3	-0.036494898
13.4	-0.036454426
13.5	-0.036413954
13.6	-0.036373482
13.7	-0.03633301
13.8	-0.036292538
13.9	-0.036252066
14	-0.036211594
14.1	-0.036171122
14.2	-0.03613065
14.3	-0.036090178
14.4	-0.036049706
14.5	-0.036009234
14.6	-0.035968762
14.7	-0.03592829
14.8	-0.035887818
14.9	-0.035847346
15	-0.035806874
15.1	-0.035766402
15.2	-0.03572593
15.3	-0.035685457
15.4	-0.035644985
15.5	-0.035604513
15.6	-0.035564041
15.7	-0.035523569
15.8	-0.035483097
15.9	-0.035442625
16	-0.035402153
16.1	-0.035361681
16.2	-0.035321209
16.3	-0.035280737
16.4	-0.035240265
16.5	-0.035199793
16.6	-0.035159321
16.7	-0.035118849
16.8	-0.035078377
16.9	-0.035037905
17	-0.034997433
17.1	-0.034956961
17.2	-0.034916489
17.3	-0.034876017
17.4	-0.034835545
17.5	-0.034795073
17.6	-0.034754601
17.7	-0.034714129
17.8	-0.034673657
17.9	-0.034633185
18	-0.034592713
18.1	-0.034552241
18.2	-0.034511769
18.3	-0.034471297
18.4	-0.034430824
18.5	-0.034390352
18.6	-0.03434988
18.7	-0.034309408
18.8	-0.034268936
18.9	-0.034228464
19	-0.034187992
19.1	-0.03414752
19.2	-0.034107048
19.3	-0.034066576
19.4	-0.034026104
19.5	-0.033985632
19.6	-0.03394516
19.7	-0.033904688
19.8	-0.033864216
19.9	-0.033823744
20	-0.033783272
20.1	-0.0337428
20.2	-0.033702328
20.3	-0.033661856
20.4	-0.033621384
20.5	-0.033580912
20.6	-0.03354044
20.7	-0.033499968
20.8	-0.033459496
20.9	-0.033419024
21	-0.033378552
21.1	-0.033340851
21.2	-0.033315509
21.3	-0.033290168
21.4	-0.033264826
21.5	-0.033239485
21.6	-0.033214144
21.7	-0.033188802
21.8	-0.033163461
21.9	-0.033138119
22	-0.033112778
22.1	-0.033087437
22.2	-0.033062095
22.3	-0.033036754
22.4	-0.033011412
22.5	-0.032986071
22.6	-0.03296073
22.7	-0.032935388
22.8	-0.032910047
22.9	-0.032884705
23	-0.032859364
23.1	-0.032834023
23.2	-0.032808681
23.3	-0.03278334
23.4	-0.032757998
23.5	-0.032732657
23.6	-0.032707316
23.7	-0.032681974
23.8	-0.032656633
23.9	-0.032631291
24	-0.03260595
24.1	-0.032580609
24.2	-0.032555267
24.3	-0.032529926
24.4	-0.032504584
24.5	-0.032479243
24.6	-0.032453902
24.7	-0.03242856
24.8	-0.032403219
24.9	-0.032377877
25	-0.032352536
25.1	-0.032327195
25.2	-0.032301853
25.3	-0.032276512
25.4	-0.032251171
25.5	-0.032225829
25.6	-0.032200488
25.7	-0.032175146
25.8	-0.032149805
25.9	-0.032124464
26	-0.032099122
26.1	-0.032073781
26.2	-0.032048439
26.3	-0.032023098
26.4	-0.031997757
26.5	-0.031972415
26.6	-0.031947074
26.7	-0.031921732
26.8	-0.031896391
26.9	-0.03187105
27	-0.031845708
27.1	-0.031820367
27.2	-0.031795025
27.3	-0.031769684
27.4	-0.031744343
27.5	-0.031719001
27.6	-0.03169366
27.7	-0.031668318
27.8	-0.031642977
27.9	-0.031617636
28	-0.031592294
28.1	-0.031566953
28.2	-0.031541611
28.3	-0.03151627
28.4	-0.031490929
28.5	-0.031465587
28.6	-0.031440246
28.7	-0.031414904
28.8	-0.031389563
28.9	-0.031364222
29	-0.03133888
29.1	-0.031313539
29.2	-0.031288197
29.3	-0.031262856
29.4	-0.031237515
29.5	-0.031212173
29.6	-0.031186832
29.7	-0.03116149
29.8	-0.031136149
29.9	-0.031110808
30	-0.031085466
30.1	-0.031060125
30.2	-0.031034784
30.3	-0.031009442
30.4	-0.030984101
30.5	-0.030958759
30.6	-0.030933418
30.7	-0.030908077
30.8	-0.030882735
30.9	-0.030857394
31	-0.030832052
31.1	-0.030806711
31.2	-0.03078137
31.3	-0.030756028
31.4	-0.030730687
31.5	-0.030705345
31.6	-0.030680004
31.7	-0.030654663
31.8	-0.030629321
31.9	-0.03060398
32	-0.030578638
32.1	-0.030554906
32.2	-0.030538352
32.3	-0.030521798
32.4	-0.030505244
32.5	-0.03048869
32.6	-0.030472135
32.7	-0.030455581
32.8	-0.030439027
32.9	-0.030422473
33	-0.030405919
33.1	-0.030389365
33.2	-0.030372811
33.3	-0.030356256
33.4	-0.030339702
33.5	-0.030323148
33.6	-0.030306594
33.7	-0.03029004
33.8	-0.030273486
33.9	-0.030256932
34	-0.030240377
34.1	-0.030223823
34.2	-0.030207269
34.3	-0.030190715
34.4	-0.030174161
34.5	-0.030157607
34.6	-0.030141053
34.7	-0.030124498
34.8	-0.030107944
34.9	-0.03009139
35	-0.030074836
35.1	-0.030058282
35.2	-0.030041728
35.3	-0.030025174
35.4	-0.030008619
35.5	-0.029992065
35.6	-0.029975511
35.7	-0.029958957
35.8	-0.029942403
35.9	-0.029925849
36	-0.029909295
36.1	-0.02989274
36.2	-0.029876186
36.3	-0.029859632
36.4	-0.029843078
36.5	-0.029826524
36.6	-0.02980997
36.7	-0.029793416
36.8	-0.029776861
36.9	-0.029760307
37	-0.029743753
37.1	-0.029727199
37.2	-0.029710645
37.3	-0.029694091
37.4	-0.029677537
37.5	-0.029660982
37.6	-0.029644428
37.7	-0.029627874
37.8	-0.02961132
37.9	-0.029594766
38	-0.029578212
38.1	-0.029561658
38.2	-0.029545103
38.3	-0.029528549
38.4	-0.029511995
38.5	-0.029495441
38.6	-0.029478887
38.7	-0.029462333
38.8	-0.029445778
38.9	-0.029429224
39	-0.02941267
39.1	-0.029396116
39.2	-0.029379562
39.3	-0.029363008
39.4	-0.029346454
39.5	-0.029329899
39.6	-0.029313345
39.7	-0.029296791
39.8	-0.029280237
39.9	-0.029263683
40	-0.029247129
40.1	-0.029230575
40.2	-0.02921402
40.3	-0.029197466
40.4	-0.029180912
40.5	-0.029164358
40.6	-0.029147804
40.7	-0.02913125
40.8	-0.029114696
40.9	-0.029098141
41	-0.029081587
41.1	-0.029065033
41.2	-0.029048479
41.3	-0.029031925
41.4	-0.029015371
41.5	-0.028998817
41.6	-0.028982262
41.7	-0.028965708
41.8	-0.028949154
41.9	-0.0289326
42	-0.028916046
42.1	-0.028899492
42.2	-0.028882938
42.3	-0.028866383
42.4	-0.028849829
42.5	-0.028833275
42.6	-0.028816721
42.7	-0.028800167
42.8	-0.028783613
42.9	-0.028767059
43	-0.028750504
43.1	-0.028734926
43.2	-0.0287237
43.3	-0.028712473
43.4	-0.028701247
43.5	-0.028690021
43.6	-0.028678794
43.7	-0.028667568
43.8	-0.028656342
43.9	-0.028645116
44	-0.028633889
44.1	-0.028622663
44.2	-0.028611437
44.3	-0.02860021
44.4	-0.028588984
44.5	-0.028577758
44.6	-0.028566532
44.7	-0.028555305
44.8	-0.028544079
44.9	-0.028532853
45	-0.028521626
45.1	-0.0285104
45.2	-0.028499174
45.3	-0.028487948
45.4	-0.028476721
45.5	-0.028465495
45.6	-0.028454269
45.7	-0.028443042
45.8	-0.028431816
45.9	-0.02842059
46	-0.028409363
46.1	-0.028398137
46.2	-0.028386911
46.3	-0.028375685
46.4	-0.028364458
46.5	-0.028353232
46.6	-0.028342006
46.7	-0.028330779
46.8	-0.028319553
46.9	-0.028308327
47	-0.028297101
47.1	-0.028285874
47.2	-0.028274648
47.3	-0.028263422
47.4	-0.028252195
47.5	-0.028240969
47.6	-0.028229743
47.7	-0.028218517
47.8	-0.02820729
47.9	-0.028196064
48	-0.028184838
48.1	-0.028173611
48.2	-0.028162385
48.3	-0.028151159
48.4	-0.028139932
48.5	-0.028128706
48.6	-0.02811748
48.7	-0.028106254
48.8	-0.028095027
48.9	-0.028083801
49	-0.028072575
49.1	-0.028061348
49.2	-0.028050122
49.3	-0.028038896
49.4	-0.02802767
49.5	-0.028016443
49.6	-0.028005217
49.7	-0.027993991
49.8	-0.027982764
49.9	-0.027971538
50	-0.027960312
50.1	-0.027949086
50.2	-0.027937859
50.3	-0.027926633
50.4	-0.027915407
50.5	-0.02790418
50.6	-0.027892954
50.7	-0.027881728
50.8	-0.027870501
50.9	-0.027859275
51	-0.027848049
51.1	-0.027836823
51.2	-0.027825596
51.3	-0.02781437
51.4	-0.027803144
51.5	-0.027791917
51.6	-0.027780691
51.7	-0.027769465
51.8	-0.027758239
51.9	-0.027747012
52	-0.027735786
52.1	-0.02772456
52.2	-0.027713333
52.3	-0.027702107
52.4	-0.027690881
52.5	-0.027679655
52.6	-0.027668428
52.7	-0.027657202
52.8	-0.027645976
52.9	-0.027634749
53	-0.027623523
53.1	-0.027612297
53.2	-0.02760107
53.3	-0.027589844
53.4	-0.027578618
53.5	-0.027567392
53.6	-0.027556165
53.7	-0.027544939
53.8	-0.027533713
53.9	-0.027522486
54	-0.02751126
54.1	-0.027500654
54.2	-0.027492815
54.3	-0.027484976
54.4	-0.027477136
54.5	-0.027469297
54.6	-0.027461458
54.7	-0.027453619
54.8	-0.027445779
54.9	-0.02743794
55	-0.027430101
55.1	-0.027422262
55.2	-0.027414422
55.3	-0.027406583
55.4	-0.027398744
55.5	-0.027390904
55.6	-0.027383065
55.7	-0.027375226
55.8	-0.027367387
55.9	-0.027359547
56	-0.027351708
56.1	-0.027343869
56.2	-0.02733603
56.3	-0.02732819
56.4	-0.027320351
56.5	-0.027312512
56.6	-0.027304673
56.7	-0.027296833
56.8	-0.027288994
56.9	-0.027281155
57	-0.027273316
57.1	-0.027265476
57.2	-0.027257637
57.3	-0.027249798
57.4	-0.027241959
57.5	-0.027234119
57.6	-0.02722628
57.7	-0.027218441
57.8	-0.027210602
57.9	-0.027202762
58	-0.027194923
58.1	-0.027187084
58.2	-0.027179245
58.3	-0.027171405
58.4	-0.027163566
58.5	-0.027155727
58.6	-0.027147887
58.7	-0.027140048
58.8	-0.027132209
58.9	-0.02712437
59	-0.02711653
59.1	-0.027108691
59.2	-0.027100852
59.3	-0.027093013
59.4	-0.027085173
59.5	-0.027077334
59.6	-0.027069495
59.7	-0.027061656
59.8	-0.027053816
59.9	-0.027045977
60	-0.027038138
60.1	-0.027030299
60.2	-0.027022459
60.3	-0.02701462
60.4	-0.027006781
60.5	-0.026998942
60.6	-0.026991102
60.7	-0.026983263
60.8	-0.026975424
60.9	-0.026967585
61	-0.026959745
61.1	-0.026951906
61.2	-0.026944067
61.3	-0.026936228
61.4	-0.026928388
61.5	-0.026920549
61.6	-0.02691271
61.7	-0.02690487
61.8	-0.026897031
61.9	-0.026889192
62	-0.026881353
62.1	-0.026873513
62.2	-0.026865674
62.3	-0.026857835
62.4	-0.026849996
62.5	-0.026842156
62.6	-0.026834317
62.7	-0.026826478
62.8	-0.026818639
62.9	-0.026810799
63	-0.02680296
63.1	-0.026795121
63.2	-0.026787282
63.3	-0.026779442
63.4	-0.026771603
63.5	-0.026763764
63.6	-0.026755925
63.7	-0.026748085
63.8	-0.026740246
63.9	-0.026732407
64	-0.026724568
64.1	-0.026716728
64.2	-0.026708889
64.3	-0.02670105
64.4	-0.02669321
64.5	-0.026685371
64.6	-0.026677532
64.7	-0.026669693
64.8	-0.026661853
64.9	-0.026654014
65	-0.026646175
65.1	-0.026638747
65.2	-0.026633154
65.3	-0.026627562
65.4	-0.026621969
65.5	-0.026616376
65.6	-0.026610784
65.7	-0.026605191
65.8	-0.026599598
65.9	-0.026594005
66	-0.026588413
66.1	-0.02658282
66.2	-0.026577227
66.3	-0.026571635
66.4	-0.026566042
66.5	-0.026560449
66.6	-0.026554857
66.7	-0.026549264
66.8	-0.026543671
66.9	-0.026538078
67	-0.026532486
67.1	-0.026526893
67.2	-0.0265213
67.3	-0.026515708
67.4	-0.026510115
67.5	-0.026504522
67.6	-0.02649893
67.7	-0.026493337
67.8	-0.026487744
67.9	-0.026482151
68	-0.026476559
68.1	-0.026470966
68.2	-0.026465373
68.3	-0.026459781
68.4	-0.026454188
68.5	-0.026448595
68.6	-0.026443003
68.7	-0.02643741
68.8	-0.026431817
68.9	-0.026426224
69	-0.026420632
69.1	-0.026415039
69.2	-0.026409446
69.3	-0.026403854
69.4	-0.026398261
69.5	-0.026392668
69.6	-0.026387076
69.7	-0.026381483
69.8	-0.02637589
69.9	-0.026370297
70	-0.026364705
70.1	-0.026359112
70.2	-0.026353519
70.3	-0.026347927
70.4	-0.026342334
70.5	-0.026336741
70.6	-0.026331149
70.7	-0.026325556
70.8	-0.026319963
70.9	-0.02631437
71	-0.026308778
71.1	-0.026303185
71.2	-0.026297592
71.3	-0.026292
71.4	-0.026286407
71.5	-0.026280814
71.6	-0.026275222
71.7	-0.026269629
71.8	-0.026264036
71.9	-0.026258443
72	-0.026252851
72.1	-0.026247258
72.2	-0.026241665
72.3	-0.026236073
72.4	-0.02623048
72.5	-0.026224887
72.6	-0.026219295
72.7	-0.026213702
72.8	-0.026208109
72.9	-0.026202516
73	-0.026196924
73.1	-0.026191331
73.2	-0.026185738
73.3	-0.026180146
73.4	-0.026174553
73.5	-0.02616896
73.6	-0.026163368
73.7	-0.026157775
73.8	-0.026152182
73.9	-0.026146589
74	-0.026140997
74.1	-0.026135404
74.2	-0.026129811
74.3	-0.026124219
74.4	-0.026118626
74.5	-0.026113033
74.6	-0.026107441
74.7	-0.026101848
74.8	-0.026096255
74.9	-0.026090662
75	-0.02608507
75.1	-0.026079477
75.2	-0.026073884
75.3	-0.026068292
75.4	-0.026062699
75.5	-0.026057106
75.6	-0.026051513
75.7	-0.026045921
75.8	-0.026040328
75.9	-0.026034735
76	-0.026029143
76.1	-0.026023655
76.2	-0.026018645
76.3	-0.026013645
76.4	-0.026008655
76.5	-0.026003675
76.6	-0.025998707
76.7	-0.025993748
76.8	-0.0259888
76.9	-0.025983863
77	-0.025978936
77.1	-0.025974019
77.2	-0.025969113
77.3	-0.025964217
77.4	-0.025959332
77.5	-0.025954457
77.6	-0.025949593
77.7	-0.025944739
77.8	-0.025939895
77.9	-0.025935062
78	-0.02593024
78.1	-0.025925428
78.2	-0.025920626
78.3	-0.025915835
78.4	-0.025911054
78.5	-0.025906284
78.6	-0.025901524
78.7	-0.025896775
78.8	-0.025892036
78.9	-0.025887307
79	-0.025882589
79.1	-0.025877882
79.2	-0.025873184
79.3	-0.025868498
79.4	-0.025863822
79.5	-0.025859156
79.6	-0.025854501
79.7	-0.025849856
79.8	-0.025845221
79.9	-0.025840597
80	-0.025835984
80.1	-0.025831381
80.2	-0.025826788
80.3	-0.025822206
80.4	-0.025817634
80.5	-0.025813073
80.6	-0.025808522
80.7	-0.025803982
80.8	-0.025799452
80.9	-0.025794933
81	-0.025790424
81.1	-0.025785925
81.2	-0.025781437
81.3	-0.02577696
81.4	-0.025772492
81.5	-0.025768036
81.6	-0.025763589
81.7	-0.025759154
81.8	-0.025754728
81.9	-0.025750313
82	-0.025745909
82.1	-0.025741515
82.2	-0.025737131
82.3	-0.025732758
82.4	-0.025728396
82.5	-0.025724043
82.6	-0.025719702
82.7	-0.02571537
82.8	-0.025711049
82.9	-0.025706739
83	-0.025702439
83.1	-0.02569815
83.2	-0.025693871
83.3	-0.025689602
83.4	-0.025685344
83.5	-0.025681096
83.6	-0.025676859
83.7	-0.025672632
83.8	-0.025668416
83.9	-0.02566421
84	-0.025660015
84.1	-0.02565583
84.2	-0.025651655
84.3	-0.025647491
84.4	-0.025643338
84.5	-0.025639194
84.6	-0.025635062
84.7	-0.02563094
84.8	-0.025626828
84.9	-0.025622726
85	-0.025618636
85.1	-0.025614555
85.2	-0.025610485
85.3	-0.025606426
85.4	-0.025602376
85.5	-0.025598338
85.6	-0.02559431
85.7	-0.025590292
85.8	-0.025586285
85.9	-0.025582288
86	-0.025578302
86.1	-0.025574326
86.2	-0.02557036
86.3	-0.025566405
86.4	-0.025562461
86.5	-0.025558527
86.6	-0.025554603
86.7	-0.02555069
86.8	-0.025546787
86.9	-0.025542895
87	-0.025539013
87.1	-0.025535144
87.2	-0.025531299
87.3	-0.025527464
87.4	-0.02552364
87.5	-0.025519827
87.6	-0.025516024
87.7	-0.025512232
87.8	-0.025508451
87.9	-0.025504681
88	-0.025500921
88.1	-0.025497172
88.2	-0.025493434
88.3	-0.025489706
88.4	-0.025485989
88.5	-0.025482283
88.6	-0.025478588
88.7	-0.025474903
88.8	-0.02547123
88.9	-0.025467567
89	-0.025463914
89.1	-0.025460272
89.2	-0.025456642
89.3	-0.025453021
89.4	-0.025449412
89.5	-0.025445813
89.6	-0.025442225
89.7	-0.025438648
89.8	-0.025435081
89.9	-0.025431525
90	-0.02542798
90.1	-0.025424446
90.2	-0.025420922
90.3	-0.025417409
90.4	-0.025413907
90.5	-0.025410416
90.6	-0.025406935
90.7	-0.025403465
90.8	-0.025400006
90.9	-0.025396557
91	-0.02539312
91.1	-0.025389692
91.2	-0.025386276
91.3	-0.025382871
91.4	-0.025379476
91.5	-0.025376092
91.6	-0.025372718
91.7	-0.025369355
91.8	-0.025366003
91.9	-0.025362662
92	-0.025359332
92.1	-0.025356012
92.2	-0.025352703
92.3	-0.025349405
92.4	-0.025346117
92.5	-0.02534284
92.6	-0.025339574
92.7	-0.025336319
92.8	-0.025333074
92.9	-0.02532984
93	-0.025326617
93.1	-0.025323404
93.2	-0.025320202
93.3	-0.025317011
93.4	-0.025313831
93.5	-0.025310662
93.6	-0.025307503
93.7	-0.025304355
93.8	-0.025301217
93.9	-0.025298091
94	-0.025294975
94.1	-0.025291869
94.2	-0.025288775
94.3	-0.025285691
94.4	-0.025282618
94.5	-0.025279556
94.6	-0.025276504
94.7	-0.025273464
94.8	-0.025270434
94.9	-0.025267414
95	-0.025264406
95.1	-0.025261408
95.2	-0.02525842
95.3	-0.025255444
95.4	-0.025252478
95.5	-0.025249523
95.6	-0.025246579
95.7	-0.025243646
95.8	-0.025240723
95.9	-0.025237811
96	-0.025234909
96.1	-0.025232019
96.2	-0.025229139
96.3	-0.02522627
96.4	-0.025223411
96.5	-0.025220564
96.6	-0.025217727
96.7	-0.0252149
96.8	-0.025212085
96.9	-0.02520928
97	-0.025206486
97.1	-0.025203703
97.2	-0.02520093
97.3	-0.025198168
97.4	-0.025195417
97.5	-0.025192677
97.6	-0.025189947
97.7	-0.025187228
97.8	-0.02518452
97.9	-0.025181822
98	-0.025179136
98.1	-0.025176435
98.2	-0.025173636
98.3	-0.025170845
98.4	-0.025168062
98.5	-0.025165288
98.6	-0.025162522
98.7	-0.025159764
98.8	-0.025157015
98.9	-0.025154273
99	-0.025151541
99.1	-0.025148816
99.2	-0.0251461
99.3	-0.025143392
99.4	-0.025140693
99.5	-0.025138001
99.6	-0.025135319
99.7	-0.025132644
99.8	-0.025129978
99.9	-0.02512732
100	-0.02512467
100.1	-0.025122029
100.2	-0.025119396
100.3	-0.025116771
100.4	-0.025114155
100.5	-0.025111547
100.6	-0.025108948
100.7	-0.025106356
100.8	-0.025103773
100.9	-0.025101199
101	-0.025098632
101.1	-0.025096074
101.2	-0.025093524
101.3	-0.025090983
101.4	-0.02508845
101.5	-0.025085925
101.6	-0.025083409
101.7	-0.025080901
101.8	-0.025078401
101.9	-0.025075909
102	-0.025073426
102.1	-0.025070951
102.2	-0.025068485
102.3	-0.025066027
102.4	-0.025063577
102.5	-0.025061135
102.6	-0.025058702
102.7	-0.025056277
102.8	-0.02505386
102.9	-0.025051452
103	-0.025049052
103.1	-0.025046661
103.2	-0.025044277
103.3	-0.025041902
103.4	-0.025039536
103.5	-0.025037177
103.6	-0.025034827
103.7	-0.025032486
103.8	-0.025030152
103.9	-0.025027827
104	-0.02502551
104.1	-0.025023202
104.2	-0.025020902
104.3	-0.02501861
104.4	-0.025016327
104.5	-0.025014052
104.6	-0.025011785
104.7	-0.025009526
104.8	-0.025007276
104.9	-0.025005034
105	-0.025002801
105.1	-0.025000576
105.2	-0.024998359
105.3	-0.02499615
105.4	-0.02499395
105.5	-0.024991758
105.6	-0.024989575
105.7	-0.024987399
105.8	-0.024985232
105.9	-0.024983074
106	-0.024980923
106.1	-0.024978781
106.2	-0.024976648
106.3	-0.024974522
106.4	-0.024972405
106.5	-0.024970297
106.6	-0.024968196
106.7	-0.024966104
106.8	-0.024964021
106.9	-0.024961945
107	-0.024959878
107.1	-0.024957819
107.2	-0.024955769
107.3	-0.024953727
107.4	-0.024951693
107.5	-0.024949667
107.6	-0.02494765
107.7	-0.024945641
107.8	-0.024943641
107.9	-0.024941649
108	-0.024939665
108.1	-0.024937689
108.2	-0.024935722
108.3	-0.024933763
108.4	-0.024931813
108.5	-0.02492987
108.6	-0.024927936


==> Data/Hydromechanical/Displacement/dispmesh3B.dat <==
0	-0.064032888
0.1	-0.064898048
0.2	-0.064865185
0.3	-0.064832322
0.4	-0.064799459
0.5	-0.064766596
0.6	-0.064733733
0.7	-0.064700869
0.8	-0.064668006
0.9	-0.064635143
1	-0.06460228
1.1	-0.064569417
1.2	-0.064536554
1.3	-0.064503691
1.4	-0.064470828
1.5	-0.064430888
1.6	-0.064374099
1.7	-0.06431731
1.8	-0.064260521
1.9	-0.064203733
2	-0.064146944
2.1	-0.064090155
2.2	-0.064033366
2.3	-0.063976578
2.4	-0.063919789
2.5	-0.063863
2.6	-0.063806211
2.7	-0.063749423
2.8	-0.063692634
2.9	-0.063635845
3	-0.063579056
3.1	-0.063522267
3.2	-0.063465479
3.3	-0.06340869
3.4	-0.063351901
3.5	-0.063295112
3.6	-0.063238324
3.7	-0.063181535
3.8	-0.063124746
3.9	-0.063067957
4	-0.063011169
4.1	-0.06295438
4.2	-0.062897591
4.3	-0.062840802
4.4	-0.062786735
4.5	-0.062734547
4.6	-0.062682359
4.7	-0.062630171
4.8	-0.062577983
4.9	-0.062525795
5	-0.062473607
5.1	-0.062421419
5.2	-0.062369231
5.3	-0.062317043
5.4	-0.062264855
5.5	-0.062212667
5.6	-0.062160479
5.7	-0.062108291
5.8	-0.062056103
5.9	-0.062003915
6	-0.061951727
6.1	-0.061899539
6.2	-0.061847351
6.3	-0.061795163
6.4	-0.061742975
6.5	-0.061690787
6.6	-0.061638599
6.7	-0.061586411
6.8	-0.061534222
6.9	-0.061482034
7	-0.061429846
7.1	-0.061377658
7.2	-0.06132547
7.3	-0.061273282
7.4	-0.061221094
7.5	-0.061168906
7.6	-0.061116718
7.7	-0.06106453
7.8	-0.061012342
7.9	-0.060960154
8	-0.060907966
8.1	-0.060855778
8.2	-0.06080359
8.3	-0.060751402
8.4	-0.060699214
8.5	-0.060647026
8.6	-0.060594838
8.7	-0.06054265
8.8	-0.060490462
8.9	-0.060438274
9	-0.060386086
9.1	-0.060333898
9.2	-0.06028171
9.3	-0.060229522
9.4	-0.060177334
9.5	-0.060125146
9.6	-0.060072958
9.7	-0.06002077
9.8	-0.059968582
9.9	-0.059916394
10	-0.059864206
10.1	-0.059815105
10.2	-0.059779779
10.3	-0.059744452
10.4	-0.059709125
10.5	-0.059673798
10.6	-0.059638472
10.7	-0.059603145
10.8	-0.059567818
10.9	-0.059532492
11	-0.059497165
11.1	-0.059461838
11.2	-0.059426511
11.3	-0.059391185
11.4	-0.059355858
11.5	-0.059320531
11.6	-0.059285204
11.7	-0.059249878
11.8	-0.059214551
11.9	-0.059179224
12	-0.059143897
12.1	-0.059108571
12.2	-0.059073244
12.3	-0.059037917
12.4	-0.05900259
12.5	-0.058967264
12.6	-0.058931937
12.7	-0.05889661
12.8	-0.058861283
12.9	-0.058825957
13	-0.05879063
13.1	-0.058755303
13.2	-0.058719976
13.3	-0.05868465
13.4	-0.058649323
13.5	-0.058613996
13.6	-0.05857867
13.7	-0.058543343
13.8	-0.058508016
13.9	-0.058472689
14	-0.058437363
14.1	-0.058402036
14.2	-0.058366709
14.3	-0.058331382
14.4	-0.058296056
14.5	-0.058260729
14.6	-0.058225402
14.7	-0.058190075
14.8	-0.058154749
14.9	-0.058119422
15	-0.058084095
15.1	-0.058048768
15.2	-0.058013442
15.3	-0.057978115
15.4	-0.057942788
15.5	-0.057907461
15.6	-0.057872135
15.7	-0.057836808
15.8	-0.057801481
15.9	-0.057766155
16	-0.057730828
16.1	-0.057695501
16.2	-0.057660174
16.3	-0.057624848
16.4	-0.057589521
16.5	-0.057554194
16.6	-0.057518867
16.7	-0.057483541
16.8	-0.057448214
16.9	-0.057412887
17	-0.05737756
17.1	-0.057342234
17.2	-0.057306907
17.3	-0.05727158
17.4	-0.057236253
17.5	-0.057200927
17.6	-0.0571656
17.7	-0.057130273
17.8	-0.057094946
17.9	-0.05705962
18	-0.057024293
18.1	-0.056988966
18.2	-0.056953639
18.3	-0.056918313
18.4	-0.056882986
18.5	-0.056847659
18.6	-0.056812333
18.7	-0.056777006
18.8	-0.056741679
18.9	-0.056706352
19	-0.056671026
19.1	-0.056635699
19.2	-0.056600372
19.3	-0.056565045
19.4	-0.056529719
19.5	-0.056494392
19.6	-0.056459065
19.7	-0.056423738
19.8	-0.056388412
19.9	-0.056353085
20	-0.056317758
20.1	-0.056282431
20.2	-0.056247105
20.3	-0.056211778
20.4	-0.056176451
20.5	-0.056141124
20.6	-0.056105798
20.7	-0.056070471
20.8	-0.056035144
20.9	-0.055999818
21	-0.055964491
21.1	-0.055931298
21.2	-0.055907622
21.3	-0.055883946
21.4	-0.055860271
21.5	-0.055836595
21.6	-0.055812919
21.7	-0.055789244
21.8	-0.055765568
21.9	-0.055741892
22	-0.055718216
22.1	-0.055694541
22.2	-0.055670865
22.3	-0.055647189
22.4	-0.055623514
22.5	-0.055599838
22.6	-0.055576162
22.7	-0.055552486
22.8	-0.055528811
22.9	-0.055505135
23	-0.055481459
23.1	-0.055457784
23.2	-0.055434108
23.3	-0.055410432
23.4	-0.055386757
23.5	-0.055363081
23.6	-0.055339405
23.7	-0.055315729
23.8	-0.055292054
23.9	-0.055268378
24	-0.055244702
24.1	-0.055221027
24.2	-0.055197351
24.3	-0.055173675
24.4	-0.05515
24.5	-0.055126324
24.6	-0.055102648
24.7	-0.055078972
24.8	-0.055055297
24.9	-0.055031621
25	-0.055007945
25.1	-0.05498427
25.2	-0.054960594
25.3	-0.054936918
25.4	-0.054913243
25.5	-0.054889567
25.6	-0.054865891
25.7	-0.054842215
25.8	-0.05481854
25.9	-0.054794864
26	-0.054771188
26.1	-0.054747513
26.2	-0.054723837
26.3	-0.054700161
26.4	-0.054676486
26.5	-0.05465281
26.6	-0.054629134
26.7	-0.054605458
26.8	-0.054581783
26.9	-0.054558107
27	-0.054534431
27.1	-0.054510756
27.2	-0.05448708
27.3	-0.054463404
27.4	-0.054439729
27.5	-0.054416053
27.6	-0.054392377
27.7	-0.054368701
27.8	-0.054345026
27.9	-0.05432135
28	-0.054297674
28.1	-0.054273999
28.2	-0.054250323
28.3	-0.054226647
28.4	-0.054202972
28.5	-0.054179296
28.6	-0.05415562
28.7	-0.054131944
28.8	-0.054108269
28.9	-0.054084593
29	-0.054060917
29.1	-0.054037242
29.2	-0.054013566
29.3	-0.05398989
29.4	-0.053966215
29.5	-0.053942539
29.6	-0.053918863
29.7	-0.053895187
29.8	-0.053871512
29.9	-0.053847836
30	-0.05382416
30.1	-0.053800485
30.2	-0.053776809
30.3	-0.053753133
30.4	-0.053729458
30.5	-0.053705782
30.6	-0.053682106
30.7	-0.05365843
30.8	-0.053634755
30.9	-0.053611079
31	-0.053587403
31.1	-0.053563728
31.2	-0.053540052
31.3	-0.053516376
31.4	-0.053492701
31.5	-0.053469025
31.6	-0.053445349
31.7	-0.053421673
31.8	-0.053397998
31.9	-0.053374322
32	-0.053350646
32.1	-0.053328338
32.2	-0.053312132
32.3	-0.053295925
32.4	-0.053279718
32.5	-0.053263511
32.6	-0.053247304
32.7	-0.053231098
32.8	-0.053214891
32.9	-0.053198684
33	-0.053182477
33.1	-0.05316627
33.2	-0.053150064
33.3	-0.053133857
33.4	-0.05311765
33.5	-0.053101443
33.6	-0.053085236
33.7	-0.05306903
33.8	-0.053052823
33.9	-0.053036616
34	-0.053020409
34.1	-0.053004202
34.2	-0.052987996
34.3	-0.052971789
34.4	-0.052955582
34.5	-0.052939375
34.6	-0.052923168
34.7	-0.052906962
34.8	-0.052890755
34.9	-0.052874548
35	-0.052858341
35.1	-0.052842134
35.2	-0.052825928
35.3	-0.052809721
35.4	-0.052793514
35.5	-0.052777307
35.6	-0.0527611
35.7	-0.052744894
35.8	-0.052728687
35.9	-0.05271248
36	-0.052696273
36.1	-0.052680066
36.2	-0.05266386
36.3	-0.052647653
36.4	-0.052631446
36.5	-0.052615239
36.6	-0.052599032
36.7	-0.052582826
36.8	-0.052566619
36.9	-0.052550412
37	-0.052534205
37.1	-0.052517998
37.2	-0.052501792
37.3	-0.052485585
37.4	-0.052469378
37.5	-0.052453171
37.6	-0.052436964
37.7	-0.052420758
37.8	-0.052404551
37.9	-0.052388344
38	-0.052372137
38.1	-0.05235593
38.2	-0.052339724
38.3	-0.052323517
38.4	-0.05230731
38.5	-0.052291103
38.6	-0.052274896
38.7	-0.05225869
38.8	-0.052242483
38.9	-0.052226276
39	-0.052210069
39.1	-0.052193862
39.2	-0.052177656
39.3	-0.052161449
39.4	-0.052145242
39.5	-0.052129035
39.6	-0.052112828
39.7	-0.052096622
39.8	-0.052080415
39.9	-0.052064208
40	-0.052048001
40.1	-0.052031794
40.2	-0.052015588
40.3	-0.051999381
40.4	-0.051983174
40.5	-0.051966967
40.6	-0.05195076
40.7	-0.051934554
40.8	-0.051918347
40.9	-0.05190214
41	-0.051885933
41.1	-0.051869726
41.2	-0.05185352
41.3	-0.051837313
41.4	-0.051821106
41.5	-0.051804899
41.6	-0.051788692
41.7	-0.051772486
41.8	-0.051756279
41.9	-0.051740072
42	-0.051723865
42.1	-0.051707658
42.2	-0.051691452
42.3	-0.051675245
42.4	-0.051659038
42.5	-0.051642831
42.6	-0.051626624
42.7	-0.051610418
42.8	-0.051594211
42.9	-0.051578004
43	-0.051561797
43.1	-0.051546479
43.2	-0.051535125
43.3	-0.05152377
43.4	-0.051512416
43.5	-0.051501061
43.6	-0.051489707
43.7	-0.051478353
43.8	-0.051466998
43.9	-0.051455644
44	-0.05144429
44.1	-0.051432935
44.2	-0.051421581
44.3	-0.051410226
44.4	-0.051398872
44.5	-0.051387518
44.6	-0.051376163
44.7	-0.051364809
44.8	-0.051353455
44.9	-0.0513421
45	-0.051330746
45.1	-0.051319391
45.2	-0.051308037
45.3	-0.051296683
45.4	-0.051285328
45.5	-0.051273974
45.6	-0.05126262
45.7	-0.051251265
45.8	-0.051239911
45.9	-0.051228556
46	-0.051217202
46.1	-0.051205848
46.2	-0.051194493
46.3	-0.051183139
46.4	-0.051171785
46.5	-0.05116043
46.6	-0.051149076
46.7	-0.051137721
46.8	-0.051126367
46.9	-0.051115013
47	-0.051103658
47.1	-0.051092304
47.2	-0.051080949
47.3	-0.051069595
47.4	-0.051058241
47.5	-0.051046886
47.6	-0.051035532
47.7	-0.051024178
47.8	-0.051012823
47.9	-0.051001469
48	-0.050990114
48.1	-0.05097876
48.2	-0.050967406
48.3	-0.050956051
48.4	-0.050944697
48.5	-0.050933343
48.6	-0.050921988
48.7	-0.050910634
48.8	-0.050899279
48.9	-0.050887925
49	-0.050876571
49.1	-0.050865216
49.2	-0.050853862
49.3	-0.050842508
49.4	-0.050831153
49.5	-0.050819799
49.6	-0.050808444
49.7	-0.05079709
49.8	-0.050785736
49.9	-0.050774381
50	-0.050763027
50.1	-0.050751673
50.2	-0.050740318
50.3	-0.050728964
50.4	-0.050717609
50.5	-0.050706255
50.6	-0.050694901
50.7	-0.050683546
50.8	-0.050672192
50.9	-0.050660838
51	-0.050649483
51.1	-0.050638129
51.2	-0.050626774
51.3	-0.05061542
51.4	-0.050604066
51.5	-0.050592711
51.6	-0.050581357
51.7	-0.050570003
51.8	-0.050558648
51.9	-0.050547294
52	-0.050535939
52.1	-0.050524585
52.2	-0.050513231
52.3	-0.050501876
52.4	-0.050490522
52.5	-0.050479167
52.6	-0.050467813
52.7	-0.050456459
52.8	-0.050445104
52.9	-0.05043375
53	-0.050422396
53.1	-0.050411041
53.2	-0.050399687
53.3	-0.050388332
53.4	-0.050376978
53.5	-0.050365624
53.6	-0.050354269
53.7	-0.050342915
53.8	-0.050331561
53.9	-0.050320206
54	-0.050308852
54.1	-0.050298092
54.2	-0.050289984
54.3	-0.050281877
54.4	-0.050273769
54.5	-0.050265661
54.6	-0.050257553
54.7	-0.050249446
54.8	-0.050241338
54.9	-0.05023323
55	-0.050225122
55.1	-0.050217015
55.2	-0.050208907
55.3	-0.050200799
55.4	-0.050192691
55.5	-0.050184584
55.6	-0.050176476
55.7	-0.050168368
55.8	-0.050160261
55.9	-0.050152153
56	-0.050144045
56.1	-0.050135937
56.2	-0.05012783
56.3	-0.050119722
56.4	-0.050111614
56.5	-0.050103506
56.6	-0.050095399
56.7	-0.050087291
56.8	-0.050079183
56.9	-0.050071075
57	-0.050062968
57.1	-0.05005486
57.2	-0.050046752
57.3	-0.050038644
57.4	-0.050030537
57.5	-0.050022429
57.6	-0.050014321
57.7	-0.050006214
57.8	-0.049998106
57.9	-0.049989998
58	-0.04998189
58.1	-0.049973783
58.2	-0.049965675
58.3	-0.049957567
58.4	-0.049949459
58.5	-0.049941352
58.6	-0.049933244
58.7	-0.049925136
58.8	-0.049917028
58.9	-0.049908921
59	-0.049900813
59.1	-0.049892705
59.2	-0.049884598
59.3	-0.04987649
59.4	-0.049868382
59.5	-0.049860274
59.6	-0.049852167
59.7	-0.049844059
59.8	-0.049835951
59.9	-0.049827843
60	-0.049819736
60.1	-0.049811628
60.2	-0.04980352
60.3	-0.049795412
60.4	-0.049787305
60.5	-0.049779197
60.6	-0.049771089
60.7	-0.049762981
60.8	-0.049754874
60.9	-0.049746766
61	-0.049738658
61.1	-0.049730551
61.2	-0.049722443
61.3	-0.049714335
61.4	-0.049706227
61.5	-0.04969812
61.6	-0.049690012
61.7	-0.049681904
61.8	-0.049673796
61.9	-0.049665689
62	-0.049657581
62.1	-0.049649473
62.2	-0.049641365
62.3	-0.049633258
62.4	-0.04962515
62.5	-0.049617042
62.6	-0.049608935
62.7	-0.049600827
62.8	-0.049592719
62.9	-0.049584611
63	-0.049576504
63.1	-0.049568396
63.2	-0.049560288
63.3	-0.04955218
63.4	-0.049544073
63.5	-0.049535965
63.6	-0.049527857
63.7	-0.049519749
63.8	-0.049511642
63.9	-0.049503534
64	-0.049495426
64.1	-0.049487318
64.2	-0.049479211
64.3	-0.049471103
64.4	-0.049462995
64.5	-0.049454888
64.6	-0.04944678
64.7	-0.049438672
64.8	-0.049430564
64.9	-0.049422457
65	-0.049414349
65.1	-0.049406651
65.2	-0.049400778
65.3	-0.049394906
65.4	-0.049389034
65.5	-0.049383162
65.6	-0.04937729
65.7	-0.049371418
65.8	-0.049365546
65.9	-0.049359674
66	-0.049353802
66.1	-0.04934793
66.2	-0.049342058
66.3	-0.049336186
66.4	-0.049330314
66.5	-0.049324442
66.6	-0.04931857
66.7	-0.049312697
66.8	-0.049306825
66.9	-0.049300953
67	-0.049295081
67.1	-0.049289209
67.2	-0.049283337
67.3	-0.049277465
67.4	-0.049271593
67.5	-0.049265721
67.6	-0.049259849
67.7	-0.049253977
67.8	-0.049248105
67.9	-0.049242233
68	-0.049236361
68.1	-0.049230488
68.2	-0.049224616
68.3	-0.049218744
68.4	-0.049212872
68.5	-0.049207
68.6	-0.049201128
68.7	-0.049195256
68.8	-0.049189384
68.9	-0.049183512
69	-0.04917764
69.1	-0.049171768
69.2	-0.049165896
69.3	-0.049160024
69.4	-0.049154152
69.5	-0.049148279
69.6	-0.049142407
69.7	-0.049136535
69.8	-0.049130663
69.9	-0.049124791
70	-0.049118919
70.1	-0.049113047
70.2	-0.049107175
70.3	-0.049101303
70.4	-0.049095431
70.5	-0.049089559
70.6	-0.049083687
70.7	-0.049077815
70.8	-0.049071943
70.9	-0.04906607
71	-0.049060198
71.1	-0.049054326
71.2	-0.049048454
71.3	-0.049042582
71.4	-0.04903671
71.5	-0.049030838
71.6	-0.049024966
71.7	-0.049019094
71.8	-0.049013222
71.9	-0.04900735
72	-0.049001478
72.1	-0.048995606
72.2	-0.048989734
72.3	-0.048983861
72.4	-0.048977989
72.5	-0.048972117
72.6	-0.048966245
72.7	-0.048960373
72.8	-0.048954501
72.9	-0.048948629
73	-0.048942757
73.1	-0.048936885
73.2	-0.048931013
73.3	-0.048925141
73.4	-0.048919269
73.5	-0.048913397
73.6	-0.048907525
73.7	-0.048901652
73.8	-0.04889578
73.9	-0.048889908
74	-0.048884036
74.1	-0.048878164
74.2	-0.048872292
74.3	-0.04886642
74.4	-0.048860548
74.5	-0.048854676
74.6	-0.048848804
74.7	-0.048842932
74.8	-0.04883706
74.9	-0.048831188
75	-0.048825316
75.1	-0.048819443
75.2	-0.048813571
75.3	-0.048807699
75.4	-0.048801827
75.5	-0.048795955
75.6	-0.048790083
75.7	-0.048784211
75.8	-0.048778339
75.9	-0.048772467
76	-0.048766595
76.1	-0.04876083
76.2	-0.04875555
76.3	-0.04875028
76.4	-0.048745022
76.5	-0.048739773
76.6	-0.048734536
76.7	-0.048729309
76.8	-0.048724093
76.9	-0.048718887
77	-0.048713692
77.1	-0.048708507
77.2	-0.048703334
77.3	-0.04869817
77.4	-0.048693018
77.5	-0.048687876
77.6	-0.048682745
77.7	-0.048677624
77.8	-0.048672514
77.9	-0.048667415
78	-0.048662326
78.1	-0.048657248
78.2	-0.04865218
78.3	-0.048647124
78.4	-0.048642077
78.5	-0.048637042
78.6	-0.048632017
78.7	-0.048627003
78.8	-0.048621999
78.9	-0.048617006
79	-0.048612023
79.1	-0.048607052
79.2	-0.04860209
79.3	-0.04859714
79.4	-0.0485922
79.5	-0.048587271
79.6	-0.048582352
79.7	-0.048577444
79.8	-0.048572547
79.9	-0.04856766
80	-0.048562784
80.1	-0.048557918
80.2	-0.048553063
80.3	-0.048548219
80.4	-0.048543386
80.5	-0.048538563
80.6	-0.04853375
80.7	-0.048528949
80.8	-0.048524158
80.9	-0.048519377
81	-0.048514607
81.1	-0.048509848
81.2	-0.0485051
81.3	-0.048500362
81.4	-0.048495634
81.5	-0.048490918
81.6	-0.048486212
81.7	-0.048481516
81.8	-0.048476832
81.9	-0.048472157
82	-0.048467494
82.1	-0.048462841
82.2	-0.048458199
82.3	-0.048453567
82.4	-0.048448946
82.5	-0.048444336
82.6	-0.048439736
82.7	-0.048435147
82.8	-0.048430569
82.9	-0.048426001
83	-0.048421444
83.1	-0.048416897
83.2	-0.048412361
83.3	-0.048407836
83.4	-0.048403321
83.5	-0.048398817
83.6	-0.048394324
83.7	-0.048389841
83.8	-0.048385369
83.9	-0.048380907
84	-0.048376457
84.1	-0.048372016
84.2	-0.048367587
84.3	-0.048363168
84.4	-0.048358759
84.5	-0.048354362
84.6	-0.048349975
84.7	-0.048345598
84.8	-0.048341232
84.9	-0.048336877
85	-0.048332532
85.1	-0.048328199
85.2	-0.048323875
85.3	-0.048319563
85.4	-0.048315261
85.5	-0.048310969
85.6	-0.048306688
85.7	-0.048302418
85.8	-0.048298159
85.9	-0.04829391
86	-0.048289672
86.1	-0.048285444
86.2	-0.048281227
86.3	-0.048277021
86.4	-0.048272825
86.5	-0.04826864
86.6	-0.048264465
86.7	-0.048260301
86.8	-0.048256148
86.9	-0.048252006
87	-0.048247874
87.1	-0.048243757
87.2	-0.048239672
87.3	-0.048235597
87.4	-0.048231534
87.5	-0.048227482
87.6	-0.048223441
87.7	-0.048219411
87.8	-0.048215392
87.9	-0.048211384
88	-0.048207388
88.1	-0.048203402
88.2	-0.048199428
88.3	-0.048195464
88.4	-0.048191512
88.5	-0.048187571
88.6	-0.04818364
88.7	-0.048179721
88.8	-0.048175813
88.9	-0.048171916
89	-0.048168031
89.1	-0.048164156
89.2	-0.048160292
89.3	-0.04815644
89.4	-0.048152598
89.5	-0.048148768
89.6	-0.048144948
89.7	-0.04814114
89.8	-0.048137343
89.9	-0.048133557
90	-0.048129782
90.1	-0.048126018
90.2	-0.048122265
90.3	-0.048118523
90.4	-0.048114793
90.5	-0.048111073
90.6	-0.048107365
90.7	-0.048103667
90.8	-0.048099981
90.9	-0.048096306
91	-0.048092642
91.1	-0.048088989
91.2	-0.048085347
91.3	-0.048081716
91.4	-0.048078096
91.5	-0.048074488
91.6	-0.04807089
91.7	-0.048067303
91.8	-0.048063728
91.9	-0.048060164
92	-0.04805661
92.1	-0.048053068
92.2	-0.048049537
92.3	-0.048046017
92.4	-0.048042508
92.5	-0.04803901
92.6	-0.048035524
92.7	-0.048032048
92.8	-0.048028583
92.9	-0.04802513
93	-0.048021687
93.1	-0.048018256
93.2	-0.048014836
93.3	-0.048011427
93.4	-0.048008029
93.5	-0.048004642
93.6	-0.048001266
93.7	-0.047997901
93.8	-0.047994547
93.9	-0.047991205
94	-0.047987873
94.1	-0.047984553
94.2	-0.047981243
94.3	-0.047977945
94.4	-0.047974658
94.5	-0.047971382
94.6	-0.047968116
94.7	-0.047964863
94.8	-0.04796162
94.9	-0.047958388
95	-0.047955167
95.1	-0.047951958
95.2	-0.047948759
95.3	-0.047945572
95.4	-0.047942395
95.5	-0.04793923
95.6	-0.047936076
95.7	-0.047932933
95.8	-0.047929801
95.9	-0.04792668
96	-0.04792357
96.1	-0.047920471
96.2	-0.047917383
96.3	-0.047914307
96.4	-0.047911241
96.5	-0.047908187
96.6	-0.047905144
96.7	-0.047902111
96.8	-0.04789909
96.9	-0.04789608
97	-0.047893081
97.1	-0.047890093
97.2	-0.047887116
97.3	-0.047884151
97.4	-0.047881196
97.5	-0.047878253
97.6	-0.04787532
97.7	-0.047872399
97.8	-0.047869488
97.9	-0.047866589
98	-0.047863701
98.1	-0.0478608
98.2	-0.047857803
98.3	-0.047854815
98.4	-0.047851835
98.5	-0.047848864
98.6	-0.047845902
98.7	-0.047842948
98.8	-0.047840004
98.9	-0.047837068
99	-0.04783414
99.1	-0.047831222
99.2	-0.047828312
99.3	-0.047825411
99.4	-0.047822518
99.5	-0.047819635
99.6	-0.04781676
99.7	-0.047813894
99.8	-0.047811036
99.9	-0.047808187
100	-0.047805347
100.1	-0.047802516
100.2	-0.047799694
100.3	-0.04779688
100.4	-0.047794075
100.5	-0.047791278
100.6	-0.047788491
100.7	-0.047785712
100.8	-0.047782942
100.9	-0.04778018
101	-0.047777427
101.1	-0.047774684
101.2	-0.047771948
101.3	-0.047769222
101.4	-0.047766504
101.5	-0.047763795
101.6	-0.047761095
101.7	-0.047758403
101.8	-0.04775572
101.9	-0.047753046
102	-0.047750381
102.1	-0.047747724
102.2	-0.047745076
102.3	-0.047742437
102.4	-0.047739806
102.5	-0.047737184
102.6	-0.047734571
102.7	-0.047731967
102.8	-0.047729372
102.9	-0.047726785
103	-0.047724207
103.1	-0.047721637
103.2	-0.047719077
103.3	-0.047716525
103.4	-0.047713981
103.5	-0.047711447
103.6	-0.047708921
103.7	-0.047706404
103.8	-0.047703896
103.9	-0.047701396
104	-0.047698906
104.1	-0.047696424
104.2	-0.04769395
104.3	-0.047691486
104.4	-0.04768903
104.5	-0.047686583
104.6	-0.047684144
104.7	-0.047681714
104.8	-0.047679293
104.9	-0.047676881
105	-0.047674478
105.1	-0.047672083
105.2	-0.047669697
105.3	-0.04766732
105.4	-0.047664951
105.5	-0.047662591
105.6	-0.04766024
105.7	-0.047657897
105.8	-0.047655564
105.9	-0.047653239
106	-0.047650923
106.1	-0.047648615
106.2	-0.047646316
106.3	-0.047644026
106.4	-0.047641745
106.5	-0.047639473
106.6	-0.047637209
106.7	-0.047634954
106.8	-0.047632707
106.9	-0.04763047
107	-0.047628241
107.1	-0.04762602
107.2	-0.047623809
107.3	-0.047621606
107.4	-0.047619412
107.5	-0.047617227
107.6	-0.04761505
107.7	-0.047612883
107.8	-0.047610724
107.9	-0.047608573
108	-0.047606432
108.1	-0.047604299
108.2	-0.047602175
108.3	-0.047600059
108.4	-0.047597952
108.5	-0.047595854
108.6	-0.047593765


==> Data/Hydromechanical/Displacement/dispmesh3C.dat <==
0	-0.095711261
0.1	-0.097032292
0.2	-0.097002703
0.3	-0.096973115
0.4	-0.096943526
0.5	-0.096913938
0.6	-0.096884349
0.7	-0.09685476
0.8	-0.096825172
0.9	-0.096795583
1	-0.096765995
1.1	-0.096736406
1.2	-0.096706818
1.3	-0.096677229
1.4	-0.09664764
1.5	-0.096615024
1.6	-0.096575197
1.7	-0.096535371
1.8	-0.096495544
1.9	-0.096455718
2	-0.096415891
2.1	-0.096376065
2.2	-0.096336238
2.3	-0.096296412
2.4	-0.096256586
2.5	-0.096216759
2.6	-0.096176933
2.7	-0.096137106
2.8	-0.09609728
2.9	-0.096057453
3	-0.096017627
3.1	-0.0959778
3.2	-0.095937974
3.3	-0.095898147
3.4	-0.095858321
3.5	-0.095818494
3.6	-0.095778668
3.7	-0.095738841
3.8	-0.095699015
3.9	-0.095659188
4	-0.095619362
4.1	-0.095579536
4.2	-0.095539709
4.3	-0.095499883
4.4	-0.095458611
4.5	-0.095416341
4.6	-0.095374071
4.7	-0.095331801
4.8	-0.095289531
4.9	-0.095247261
5	-0.095204991
5.1	-0.095162721
5.2	-0.095120451
5.3	-0.095078181
5.4	-0.095035911
5.5	-0.094993641
5.6	-0.094951371
5.7	-0.094909101
5.8	-0.094866831
5.9	-0.094824561
6	-0.094782291
6.1	-0.094740021
6.2	-0.094697751
6.3	-0.094655481
6.4	-0.094613211
6.5	-0.094570941
6.6	-0.094528671
6.7	-0.094486401
6.8	-0.094444131
6.9	-0.094401861
7	-0.094359591
7.1	-0.094317321
7.2	-0.094275051
7.3	-0.094232781
7.4	-0.094190511
7.5	-0.094148241
7.6	-0.094105972
7.7	-0.094063702
7.8	-0.094021432
7.9	-0.093979162
8	-0.093936892
8.1	-0.093894622
8.2	-0.093852352
8.3	-0.093810082
8.4	-0.093767812
8.5	-0.093725542
8.6	-0.093683272
8.7	-0.093641002
8.8	-0.093598732
8.9	-0.093556462
9	-0.093514192
9.1	-0.093471922
9.2	-0.093429652
9.3	-0.093387382
9.4	-0.093345112
9.5	-0.093302842
9.6	-0.093260572
9.7	-0.093218302
9.8	-0.093176032
9.9	-0.093133762
10	-0.093091492
10.1	-0.093050457
10.2	-0.093014927
10.3	-0.092979398
10.4	-0.092943869
10.5	-0.092908339
10.6	-0.09287281
10.7	-0.092837281
10.8	-0.092801752
10.9	-0.092766222
11	-0.092730693
11.1	-0.092695164
11.2	-0.092659634
11.3	-0.092624105
11.4	-0.092588576
11.5	-0.092553046
11.6	-0.092517517
11.7	-0.092481988
11.8	-0.092446458
11.9	-0.092410929
12	-0.0923754
12.1	-0.092339871
12.2	-0.092304341
12.3	-0.092268812
12.4	-0.092233283
12.5	-0.092197753
12.6	-0.092162224
12.7	-0.092126695
12.8	-0.092091165
12.9	-0.092055636
13	-0.092020107
13.1	-0.091984577
13.2	-0.091949048
13.3	-0.091913519
13.4	-0.09187799
13.5	-0.09184246
13.6	-0.091806931
13.7	-0.091771402
13.8	-0.091735872
13.9	-0.091700343
14	-0.091664814
14.1	-0.091629284
14.2	-0.091593755
14.3	-0.091558226
14.4	-0.091522696
14.5	-0.091487167
14.6	-0.091451638
14.7	-0.091416109
14.8	-0.091380579
14.9	-0.09134505
15	-0.091309521
15.1	-0.091273991
15.2	-0.091238462
15.3	-0.091202933
15.4	-0.091167403
15.5	-0.091131874
15.6	-0.091096345
15.7	-0.091060815
15.8	-0.091025286
15.9	-0.090989757
16	-0.090954228
16.1	-0.090918698
16.2	-0.090883169
16.3	-0.09084764
16.4	-0.09081211
16.5	-0.090776581
16.6	-0.090741052
16.7	-0.090705522
16.8	-0.090669993
16.9	-0.090634464
17	-0.090598934
17.1	-0.090563405
17.2	-0.090527876
17.3	-0.090492347
17.4	-0.090456817
17.5	-0.090421288
17.6	-0.090385759
17.7	-0.090350229
17.8	-0.0903147
17.9	-0.090279171
18	-0.090243641
18.1	-0.090208112
18.2	-0.090172583
18.3	-0.090137053
18.4	-0.090101524
18.5	-0.090065995
18.6	-0.090030466
18.7	-0.089994936
18.8	-0.089959407
18.9	-0.089923878
19	-0.089888348
19.1	-0.089852819
19.2	-0.08981729
19.3	-0.08978176
19.4	-0.089746231
19.5	-0.089710702
19.6	-0.089675172
19.7	-0.089639643
19.8	-0.089604114
19.9	-0.089568585
20	-0.089533055
20.1	-0.089497526
20.2	-0.089461997
20.3	-0.089426467
20.4	-0.089390938
20.5	-0.089355409
20.6	-0.089319879
20.7	-0.08928435
20.8	-0.089248821
20.9	-0.089213291
21	-0.089177762
21.1	-0.089143661
21.2	-0.08911593
21.3	-0.0890882
21.4	-0.089060469
21.5	-0.089032738
21.6	-0.089005008
21.7	-0.088977277
21.8	-0.088949546
21.9	-0.088921816
22	-0.088894085
22.1	-0.088866354
22.2	-0.088838624
22.3	-0.088810893
22.4	-0.088783162
22.5	-0.088755432
22.6	-0.088727701
22.7	-0.08869997
22.8	-0.08867224
22.9	-0.088644509
23	-0.088616778
23.1	-0.088589048
23.2	-0.088561317
23.3	-0.088533586
23.4	-0.088505856
23.5	-0.088478125
23.6	-0.088450394
23.7	-0.088422663
23.8	-0.088394933
23.9	-0.088367202
24	-0.088339471
24.1	-0.088311741
24.2	-0.08828401
24.3	-0.088256279
24.4	-0.088228549
24.5	-0.088200818
24.6	-0.088173087
24.7	-0.088145357
24.8	-0.088117626
24.9	-0.088089895
25	-0.088062165
25.1	-0.088034434
25.2	-0.088006703
25.3	-0.087978973
25.4	-0.087951242
25.5	-0.087923511
25.6	-0.087895781
25.7	-0.08786805
25.8	-0.087840319
25.9	-0.087812589
26	-0.087784858
26.1	-0.087757127
26.2	-0.087729397
26.3	-0.087701666
26.4	-0.087673935
26.5	-0.087646205
26.6	-0.087618474
26.7	-0.087590743
26.8	-0.087563013
26.9	-0.087535282
27	-0.087507551
27.1	-0.087479821
27.2	-0.08745209
27.3	-0.087424359
27.4	-0.087396629
27.5	-0.087368898
27.6	-0.087341167
27.7	-0.087313437
27.8	-0.087285706
27.9	-0.087257975
28	-0.087230244
28.1	-0.087202514
28.2	-0.087174783
28.3	-0.087147052
28.4	-0.087119322
28.5	-0.087091591
28.6	-0.08706386
28.7	-0.08703613
28.8	-0.087008399
28.9	-0.086980668
29	-0.086952938
29.1	-0.086925207
29.2	-0.086897476
29.3	-0.086869746
29.4	-0.086842015
29.5	-0.086814284
29.6	-0.086786554
29.7	-0.086758823
29.8	-0.086731092
29.9	-0.086703362
30	-0.086675631
30.1	-0.0866479
30.2	-0.08662017
30.3	-0.086592439
30.4	-0.086564708
30.5	-0.086536978
30.6	-0.086509247
30.7	-0.086481516
30.8	-0.086453786
30.9	-0.086426055
31	-0.086398324
31.1	-0.086370594
31.2	-0.086342863
31.3	-0.086315132
31.4	-0.086287402
31.5	-0.086259671
31.6	-0.08623194
31.7	-0.08620421
31.8	-0.086176479
31.9	-0.086148748
32	-0.086121018
32.1	-0.086094506
32.2	-0.086073432
32.3	-0.086052358
32.4	-0.086031284
32.5	-0.08601021
32.6	-0.085989136
32.7	-0.085968062
32.8	-0.085946988
32.9	-0.085925914
33	-0.08590484
33.1	-0.085883766
33.2	-0.085862693
33.3	-0.085841619
33.4	-0.085820545
33.5	-0.085799471
33.6	-0.085778397
33.7	-0.085757323
33.8	-0.085736249
33.9	-0.085715175
34	-0.085694101
34.1	-0.085673027
34.2	-0.085651953
34.3	-0.085630879
34.4	-0.085609805
34.5	-0.085588731
34.6	-0.085567657
34.7	-0.085546583
34.8	-0.085525509
34.9	-0.085504436
35	-0.085483362
35.1	-0.085462288
35.2	-0.085441214
35.3	-0.08542014
35.4	-0.085399066
35.5	-0.085377992
35.6	-0.085356918
35.7	-0.085335844
35.8	-0.08531477
35.9	-0.085293696
36	-0.085272622
36.1	-0.085251548
36.2	-0.085230474
36.3	-0.0852094
36.4	-0.085188326
36.5	-0.085167252
36.6	-0.085146178
36.7	-0.085125105
36.8	-0.085104031
36.9	-0.085082957
37	-0.085061883
37.1	-0.085040809
37.2	-0.085019735
37.3	-0.084998661
37.4	-0.084977587
37.5	-0.084956513
37.6	-0.084935439
37.7	-0.084914365
37.8	-0.084893291
37.9	-0.084872217
38	-0.084851143
38.1	-0.084830069
38.2	-0.084808995
38.3	-0.084787921
38.4	-0.084766848
38.5	-0.084745774
38.6	-0.0847247
38.7	-0.084703626
38.8	-0.084682552
38.9	-0.084661478
39	-0.084640404
39.1	-0.08461933
39.2	-0.084598256
39.3	-0.084577182
39.4	-0.084556108
39.5	-0.084535034
39.6	-0.08451396
39.7	-0.084492886
39.8	-0.084471812
39.9	-0.084450738
40	-0.084429664
40.1	-0.08440859
40.2	-0.084387517
40.3	-0.084366443
40.4	-0.084345369
40.5	-0.084324295
40.6	-0.084303221
40.7	-0.084282147
40.8	-0.084261073
40.9	-0.084239999
41	-0.084218925
41.1	-0.084197851
41.2	-0.084176777
41.3	-0.084155703
41.4	-0.084134629
41.5	-0.084113555
41.6	-0.084092481
41.7	-0.084071407
41.8	-0.084050333
41.9	-0.084029259
42	-0.084008186
42.1	-0.083987112
42.2	-0.083966038
42.3	-0.083944964
42.4	-0.08392389
42.5	-0.083902816
42.6	-0.083881742
42.7	-0.083860668
42.8	-0.083839594
42.9	-0.08381852
43	-0.083797446
43.1	-0.08377733
43.2	-0.083761487
43.3	-0.083745644
43.4	-0.083729801
43.5	-0.083713957
43.6	-0.083698114
43.7	-0.083682271
43.8	-0.083666428
43.9	-0.083650585
44	-0.083634742
44.1	-0.083618899
44.2	-0.083603055
44.3	-0.083587212
44.4	-0.083571369
44.5	-0.083555526
44.6	-0.083539683
44.7	-0.08352384
44.8	-0.083507996
44.9	-0.083492153
45	-0.08347631
45.1	-0.083460467
45.2	-0.083444624
45.3	-0.083428781
45.4	-0.083412938
45.5	-0.083397094
45.6	-0.083381251
45.7	-0.083365408
45.8	-0.083349565
45.9	-0.083333722
46	-0.083317879
46.1	-0.083302035
46.2	-0.083286192
46.3	-0.083270349
46.4	-0.083254506
46.5	-0.083238663
46.6	-0.08322282
46.7	-0.083206977
46.8	-0.083191133
46.9	-0.08317529
47	-0.083159447
47.1	-0.083143604
47.2	-0.083127761
47.3	-0.083111918
47.4	-0.083096074
47.5	-0.083080231
47.6	-0.083064388
47.7	-0.083048545
47.8	-0.083032702
47.9	-0.083016859
48	-0.083001016
48.1	-0.082985172
48.2	-0.082969329
48.3	-0.082953486
48.4	-0.082937643
48.5	-0.0829218
48.6	-0.082905957
48.7	-0.082890113
48.8	-0.08287427
48.9	-0.082858427
49	-0.082842584
49.1	-0.082826741
49.2	-0.082810898
49.3	-0.082795055
49.4	-0.082779211
49.5	-0.082763368
49.6	-0.082747525
49.7	-0.082731682
49.8	-0.082715839
49.9	-0.082699996
50	-0.082684152
50.1	-0.082668309
50.2	-0.082652466
50.3	-0.082636623
50.4	-0.08262078
50.5	-0.082604937
50.6	-0.082589094
50.7	-0.08257325
50.8	-0.082557407
50.9	-0.082541564
51	-0.082525721
51.1	-0.082509878
51.2	-0.082494035
51.3	-0.082478191
51.4	-0.082462348
51.5	-0.082446505
51.6	-0.082430662
51.7	-0.082414819
51.8	-0.082398976
51.9	-0.082383132
52	-0.082367289
52.1	-0.082351446
52.2	-0.082335603
52.3	-0.08231976
52.4	-0.082303917
52.5	-0.082288074
52.6	-0.08227223
52.7	-0.082256387
52.8	-0.082240544
52.9	-0.082224701
53	-0.082208858
53.1	-0.082193015
53.2	-0.082177171
53.3	-0.082161328
53.4	-0.082145485
53.5	-0.082129642
53.6	-0.082113799
53.7	-0.082097956
53.8	-0.082082113
53.9	-0.082066269
54	-0.082050426
54.1	-0.082035313
54.2	-0.082023455
54.3	-0.082011597
54.4	-0.081999739
54.5	-0.081987881
54.6	-0.081976023
54.7	-0.081964165
54.8	-0.081952308
54.9	-0.08194045
55	-0.081928592
55.1	-0.081916734
55.2	-0.081904876
55.3	-0.081893018
55.4	-0.08188116
55.5	-0.081869302
55.6	-0.081857444
55.7	-0.081845586
55.8	-0.081833728
55.9	-0.081821871
56	-0.081810013
56.1	-0.081798155
56.2	-0.081786297
56.3	-0.081774439
56.4	-0.081762581
56.5	-0.081750723
56.6	-0.081738865
56.7	-0.081727007
56.8	-0.081715149
56.9	-0.081703291
57	-0.081691433
57.1	-0.081679576
57.2	-0.081667718
57.3	-0.08165586
57.4	-0.081644002
57.5	-0.081632144
57.6	-0.081620286
57.7	-0.081608428
57.8	-0.08159657
57.9	-0.081584712
58	-0.081572854
58.1	-0.081560996
58.2	-0.081549139
58.3	-0.081537281
58.4	-0.081525423
58.5	-0.081513565
58.6	-0.081501707
58.7	-0.081489849
58.8	-0.081477991
58.9	-0.081466133
59	-0.081454275
59.1	-0.081442417
59.2	-0.081430559
59.3	-0.081418702
59.4	-0.081406844
59.5	-0.081394986
59.6	-0.081383128
59.7	-0.08137127
59.8	-0.081359412
59.9	-0.081347554
60	-0.081335696
60.1	-0.081323838
60.2	-0.08131198
60.3	-0.081300122
60.4	-0.081288265
60.5	-0.081276407
60.6	-0.081264549
60.7	-0.081252691
60.8	-0.081240833
60.9	-0.081228975
61	-0.081217117
61.1	-0.081205259
61.2	-0.081193401
61.3	-0.081181543
61.4	-0.081169685
61.5	-0.081157827
61.6	-0.08114597
61.7	-0.081134112
61.8	-0.081122254
61.9	-0.081110396
62	-0.081098538
62.1	-0.08108668
62.2	-0.081074822
62.3	-0.081062964
62.4	-0.081051106
62.5	-0.081039248
62.6	-0.08102739
62.7	-0.081015533
62.8	-0.081003675
62.9	-0.080991817
63	-0.080979959
63.1	-0.080968101
63.2	-0.080956243
63.3	-0.080944385
63.4	-0.080932527
63.5	-0.080920669
63.6	-0.080908811
63.7	-0.080896953
63.8	-0.080885096
63.9	-0.080873238
64	-0.08086138
64.1	-0.080849522
64.2	-0.080837664
64.3	-0.080825806
64.4	-0.080813948
64.5	-0.08080209
64.6	-0.080790232
64.7	-0.080778374
64.8	-0.080766516
64.9	-0.080754658
65	-0.080742801
65.1	-0.080731492
65.2	-0.080722632
65.3	-0.080713772
65.4	-0.080704912
65.5	-0.080696053
65.6	-0.080687193
65.7	-0.080678333
65.8	-0.080669473
65.9	-0.080660614
66	-0.080651754
66.1	-0.080642894
66.2	-0.080634034
66.3	-0.080625175
66.4	-0.080616315
66.5	-0.080607455
66.6	-0.080598595
66.7	-0.080589735
66.8	-0.080580876
66.9	-0.080572016
67	-0.080563156
67.1	-0.080554296
67.2	-0.080545437
67.3	-0.080536577
67.4	-0.080527717
67.5	-0.080518857
67.6	-0.080509998
67.7	-0.080501138
67.8	-0.080492278
67.9	-0.080483418
68	-0.080474559
68.1	-0.080465699
68.2	-0.080456839
68.3	-0.080447979
68.4	-0.080439119
68.5	-0.08043026
68.6	-0.0804214
68.7	-0.08041254
68.8	-0.08040368
68.9	-0.080394821
69	-0.080385961
69.1	-0.080377101
69.2	-0.080368241
69.3	-0.080359382
69.4	-0.080350522
69.5	-0.080341662
69.6	-0.080332802
69.7	-0.080323943
69.8	-0.080315083
69.9	-0.080306223
70	-0.080297363
70.1	-0.080288503
70.2	-0.080279644
70.3	-0.080270784
70.4	-0.080261924
70.5	-0.080253064
70.6	-0.080244205
70.7	-0.080235345
70.8	-0.080226485
70.9	-0.080217625
71	-0.080208766
71.1	-0.080199906
71.2	-0.080191046
71.3	-0.080182186
71.4	-0.080173327
71.5	-0.080164467
71.6	-0.080155607
71.7	-0.080146747
71.8	-0.080137887
71.9	-0.080129028
72	-0.080120168
72.1	-0.080111308
72.2	-0.080102448
72.3	-0.080093589
72.4	-0.080084729
72.5	-0.080075869
72.6	-0.080067009
72.7	-0.08005815
72.8	-0.08004929
72.9	-0.08004043
73	-0.08003157
73.1	-0.080022711
73.2	-0.080013851
73.3	-0.080004991
73.4	-0.079996131
73.5	-0.079987271
73.6	-0.079978412
73.7	-0.079969552
73.8	-0.079960692
73.9	-0.079951832
74	-0.079942973
74.1	-0.079934113
74.2	-0.079925253
74.3	-0.079916393
74.4	-0.079907534
74.5	-0.079898674
74.6	-0.079889814
74.7	-0.079880954
74.8	-0.079872095
74.9	-0.079863235
75	-0.079854375
75.1	-0.079845515
75.2	-0.079836655
75.3	-0.079827796
75.4	-0.079818936
75.5	-0.079810076
75.6	-0.079801216
75.7	-0.079792357
75.8	-0.079783497
75.9	-0.079774637
76	-0.079765777
76.1	-0.079757069
76.2	-0.079749043
76.3	-0.079741031
76.4	-0.079733035
76.5	-0.079725054
76.6	-0.079717088
76.7	-0.079709137
76.8	-0.0797012
76.9	-0.079693279
77	-0.079685373
77.1	-0.079677481
77.2	-0.079669605
77.3	-0.079661744
77.4	-0.079653897
77.5	-0.079646066
77.6	-0.079638249
77.7	-0.079630448
77.8	-0.079622661
77.9	-0.07961489
78	-0.079607133
78.1	-0.079599391
78.2	-0.079591665
78.3	-0.079583953
78.4	-0.079576256
78.5	-0.079568575
78.6	-0.079560908
78.7	-0.079553256
78.8	-0.079545619
78.9	-0.079537997
79	-0.07953039
79.1	-0.079522798
79.2	-0.079515221
79.3	-0.07950766
79.4	-0.079500113
79.5	-0.07949258
79.6	-0.079485063
79.7	-0.079477561
79.8	-0.079470074
79.9	-0.079462602
80	-0.079455145
80.1	-0.079447703
80.2	-0.079440275
80.3	-0.079432863
80.4	-0.079425466
80.5	-0.079418084
80.6	-0.079410716
80.7	-0.079403364
80.8	-0.079396027
80.9	-0.079388704
81	-0.079381397
81.1	-0.079374104
81.2	-0.079366827
81.3	-0.079359564
81.4	-0.079352317
81.5	-0.079345084
81.6	-0.079337866
81.7	-0.079330664
81.8	-0.079323476
81.9	-0.079316303
82	-0.079309146
82.1	-0.079302003
82.2	-0.079294875
82.3	-0.079287762
82.4	-0.079280664
82.5	-0.079273581
82.6	-0.079266514
82.7	-0.079259461
82.8	-0.079252423
82.9	-0.0792454
83	-0.079238392
83.1	-0.079231399
83.2	-0.07922442
83.3	-0.079217457
83.4	-0.079210509
83.5	-0.079203576
83.6	-0.079196658
83.7	-0.079189755
83.8	-0.079182866
83.9	-0.079175993
84	-0.079169135
84.1	-0.079162291
84.2	-0.079155463
84.3	-0.07914865
84.4	-0.079141851
84.5	-0.079135068
84.6	-0.079128299
84.7	-0.079121546
84.8	-0.079114807
84.9	-0.079108084
85	-0.079101375
85.1	-0.079094682
85.2	-0.079088003
85.3	-0.079081339
85.4	-0.079074691
85.5	-0.079068057
85.6	-0.079061438
85.7	-0.079054834
85.8	-0.079048246
85.9	-0.079041672
86	-0.079035113
86.1	-0.079028569
86.2	-0.07902204
86.3	-0.079015526
86.4	-0.079009027
86.5	-0.079002543
86.6	-0.078996074
86.7	-0.07898962
86.8	-0.078983181
86.9	-0.078976757
87	-0.078970348
87.1	-0.078963965
87.2	-0.078957652
87.3	-0.078951355
87.4	-0.078945073
87.5	-0.078938808
87.6	-0.07893256
87.7	-0.078926327
87.8	-0.07892011
87.9	-0.07891391
88	-0.078907726
88.1	-0.078901558
88.2	-0.078895406
88.3	-0.07888927
88.4	-0.078883151
88.5	-0.078877047
88.6	-0.07887096
88.7	-0.078864889
88.8	-0.078858834
88.9	-0.078852795
89	-0.078846772
89.1	-0.078840766
89.2	-0.078834775
89.3	-0.078828801
89.4	-0.078822843
89.5	-0.078816901
89.6	-0.078810976
89.7	-0.078805066
89.8	-0.078799173
89.9	-0.078793295
90	-0.078787434
90.1	-0.078781589
90.2	-0.07877576
90.3	-0.078769948
90.4	-0.078764151
90.5	-0.078758371
90.6	-0.078752606
90.7	-0.078746858
90.8	-0.078741126
90.9	-0.078735411
91	-0.078729711
91.1	-0.078724028
91.2	-0.07871836
91.3	-0.078712709
91.4	-0.078707074
91.5	-0.078701455
91.6	-0.078695853
91.7	-0.078690266
91.8	-0.078684696
91.9	-0.078679142
92	-0.078673603
92.1	-0.078668082
92.2	-0.078662576
92.3	-0.078657086
92.4	-0.078651613
92.5	-0.078646155
92.6	-0.078640714
92.7	-0.078635289
92.8	-0.07862988
92.9	-0.078624488
93	-0.078619111
93.1	-0.078613751
93.2	-0.078608406
93.3	-0.078603078
93.4	-0.078597766
93.5	-0.078592471
93.6	-0.078587191
93.7	-0.078581928
93.8	-0.07857668
93.9	-0.078571449
94	-0.078566234
94.1	-0.078561035
94.2	-0.078555853
94.3	-0.078550686
94.4	-0.078545536
94.5	-0.078540401
94.6	-0.078535283
94.7	-0.078530181
94.8	-0.078525095
94.9	-0.078520026
95	-0.078514972
95.1	-0.078509935
95.2	-0.078504914
95.3	-0.078499909
95.4	-0.07849492
95.5	-0.078489947
95.6	-0.078484991
95.7	-0.07848005
95.8	-0.078475126
95.9	-0.078470218
96	-0.078465326
96.1	-0.07846045
96.2	-0.07845559
96.3	-0.078450747
96.4	-0.07844592
96.5	-0.078441108
96.6	-0.078436313
96.7	-0.078431535
96.8	-0.078426772
96.9	-0.078422025
97	-0.078417295
97.1	-0.078412581
97.2	-0.078407882
97.3	-0.0784032
97.4	-0.078398535
97.5	-0.078393885
97.6	-0.078389252
97.7	-0.078384634
97.8	-0.078380033
97.9	-0.078375448
98	-0.078370879
98.1	-0.078366296
98.2	-0.078361591
98.3	-0.0783569
98.4	-0.078352221
98.5	-0.078347556
98.6	-0.078342904
98.7	-0.078338265
98.8	-0.078333639
98.9	-0.078329026
99	-0.078324426
99.1	-0.07831984
99.2	-0.078315267
99.3	-0.078310706
99.4	-0.078306159
99.5	-0.078301625
99.6	-0.078297105
99.7	-0.078292597
99.8	-0.078288102
99.9	-0.078283621
100	-0.078279153
100.1	-0.078274697
100.2	-0.078270255
100.3	-0.078265827
100.4	-0.078261411
100.5	-0.078257008
100.6	-0.078252619
100.7	-0.078248242
100.8	-0.078243879
100.9	-0.078239529
101	-0.078235192
101.1	-0.078230868
101.2	-0.078226558
101.3	-0.07822226
101.4	-0.078217976
101.5	-0.078213705
101.6	-0.078209446
101.7	-0.078205201
101.8	-0.07820097
101.9	-0.078196751
102	-0.078192545
102.1	-0.078188353
102.2	-0.078184173
102.3	-0.078180007
102.4	-0.078175854
102.5	-0.078171714
102.6	-0.078167587
102.7	-0.078163474
102.8	-0.078159373
102.9	-0.078155286
103	-0.078151212
103.1	-0.078147151
103.2	-0.078143103
103.3	-0.078139068
103.4	-0.078135046
103.5	-0.078131037
103.6	-0.078127042
103.7	-0.07812306
103.8	-0.07811909
103.9	-0.078115134
104	-0.078111191
104.1	-0.078107262
104.2	-0.078103345
104.3	-0.078099442
104.4	-0.078095551
104.5	-0.078091674
104.6	-0.07808781
104.7	-0.078083959
104.8	-0.078080121
104.9	-0.078076296
105	-0.078072485
105.1	-0.078068686
105.2	-0.078064901
105.3	-0.078061129
105.4	-0.07805737
105.5	-0.078053624
105.6	-0.078049891
105.7	-0.078046171
105.8	-0.078042465
105.9	-0.078038772
106	-0.078035091
106.1	-0.078031424
106.2	-0.07802777
106.3	-0.078024129
106.4	-0.078020502
106.5	-0.078016887
106.6	-0.078013286
106.7	-0.078009697
106.8	-0.078006122
106.9	-0.07800256
107	-0.077999011
107.1	-0.077995476
107.2	-0.077991953
107.3	-0.077988444
107.4	-0.077984947
107.5	-0.077981464
107.6	-0.077977994
107.7	-0.077974537
107.8	-0.077971093
107.9	-0.077967662
108	-0.077964245
108.1	-0.07796084
108.2	-0.077957449
108.3	-0.077954071
108.4	-0.077950706
108.5	-0.077947354
108.6	-0.077944015


==> Data/Hydromechanical/Displacement/dispmesh3D.dat <==
0	-0.069310451
0.1	-0.070294819
0.2	-0.070299322
0.3	-0.070303824
0.4	-0.070308327
0.5	-0.070312829
0.6	-0.070317332
0.7	-0.070321834
0.8	-0.070326337
0.9	-0.07033084
1	-0.070335342
1.1	-0.070339845
1.2	-0.070344347
1.3	-0.07034885
1.4	-0.070353352
1.5	-0.070355289
1.6	-0.070351115
1.7	-0.070346942
1.8	-0.070342769
1.9	-0.070338595
2	-0.070334422
2.1	-0.070330249
2.2	-0.070326075
2.3	-0.070321902
2.4	-0.070317729
2.5	-0.070313556
2.6	-0.070309382
2.7	-0.070305209
2.8	-0.070301036
2.9	-0.070296862
3	-0.070292689
3.1	-0.070288516
3.2	-0.070284342
3.3	-0.070280169
3.4	-0.070275996
3.5	-0.070271822
3.6	-0.070267649
3.7	-0.070263476
3.8	-0.070259302
3.9	-0.070255129
4	-0.070250956
4.1	-0.070246782
4.2	-0.070242609
4.3	-0.070238436
4.4	-0.070230191
4.5	-0.070219136
4.6	-0.070208081
4.7	-0.070197026
4.8	-0.070185971
4.9	-0.070174916
5	-0.070163861
5.1	-0.070152806
5.2	-0.070141751
5.3	-0.070130696
5.4	-0.070119641
5.5	-0.070108586
5.6	-0.070097531
5.7	-0.070086476
5.8	-0.070075421
5.9	-0.070064366
6	-0.070053311
6.1	-0.070042256
6.2	-0.070031201
6.3	-0.070020146
6.4	-0.070009091
6.5	-0.069998036
6.6	-0.069986981
6.7	-0.069975926
6.8	-0.069964871
6.9	-0.069953816
7	-0.069942761
7.1	-0.069931706
7.2	-0.069920651
7.3	-0.069909596
7.4	-0.069898541
7.5	-0.069887486
7.6	-0.069876431
7.7	-0.069865376
7.8	-0.069854321
7.9	-0.069843266
8	-0.069832211
8.1	-0.069821156
8.2	-0.069810101
8.3	-0.069799046
8.4	-0.069787991
8.5	-0.069776936
8.6	-0.069765881
8.7	-0.069754826
8.8	-0.069743771
8.9	-0.069732716
9	-0.069721661
9.1	-0.069710606
9.2	-0.069699551
9.3	-0.069688496
9.4	-0.069677441
9.5	-0.069666386
9.6	-0.069655331
9.7	-0.069644276
9.8	-0.069633221
9.9	-0.069622166
10	-0.069611111
10.1	-0.069599309
10.2	-0.069584176
10.3	-0.069569042
10.4	-0.069553908
10.5	-0.069538775
10.6	-0.069523641
10.7	-0.069508507
10.8	-0.069493374
10.9	-0.06947824
11	-0.069463106
11.1	-0.069447973
11.2	-0.069432839
11.3	-0.069417706
11.4	-0.069402572
11.5	-0.069387438
11.6	-0.069372305
11.7	-0.069357171
11.8	-0.069342037
11.9	-0.069326904
12	-0.06931177
12.1	-0.069296636
12.2	-0.069281503
12.3	-0.069266369
12.4	-0.069251235
12.5	-0.069236102
12.6	-0.069220968
12.7	-0.069205834
12.8	-0.069190701
12.9	-0.069175567
13	-0.069160434
13.1	-0.0691453
13.2	-0.069130166
13.3	-0.069115033
13.4	-0.069099899
13.5	-0.069084765
13.6	-0.069069632
13.7	-0.069054498
13.8	-0.069039364
13.9	-0.069024231
14	-0.069009097
14.1	-0.068993963
14.2	-0.06897883
14.3	-0.068963696
14.4	-0.068948563
14.5	-0.068933429
14.6	-0.068918295
14.7	-0.068903162
14.8	-0.068888028
14.9	-0.068872894
15	-0.068857761
15.1	-0.068842627
15.2	-0.068827493
15.3	-0.06881236
15.4	-0.068797226
15.5	-0.068782092
15.6	-0.068766959
15.7	-0.068751825
15.8	-0.068736691
15.9	-0.068721558
16	-0.068706424
16.1	-0.068691291
16.2	-0.068676157
16.3	-0.068661023
16.4	-0.06864589
16.5	-0.068630756
16.6	-0.068615622
16.7	-0.068600489
16.8	-0.068585355
16.9	-0.068570221
17	-0.068555088
17.1	-0.068539954
17.2	-0.06852482
17.3	-0.068509687
17.4	-0.068494553
17.5	-0.06847942
17.6	-0.068464286
17.7	-0.068449152
17.8	-0.068434019
17.9	-0.068418885
18	-0.068403751
18.1	-0.068388618
18.2	-0.068373484
18.3	-0.06835835
18.4	-0.068343217
18.5	-0.068328083
18.6	-0.068312949
18.7	-0.068297816
18.8	-0.068282682
18.9	-0.068267549
19	-0.068252415
19.1	-0.068237281
19.2	-0.068222148
19.3	-0.068207014
19.4	-0.06819188
19.5	-0.068176747
19.6	-0.068161613
19.7	-0.068146479
19.8	-0.068131346
19.9	-0.068116212
20	-0.068101078
20.1	-0.068085945
20.2	-0.068070811
20.3	-0.068055677
20.4	-0.068040544
20.5	-0.06802541
20.6	-0.068010277
20.7	-0.067995143
20.8	-0.067980009
20.9	-0.067964876
21	-0.067949742
21.1	-0.067934631
21.2	-0.067919621
21.3	-0.067904611
21.4	-0.067889601
21.5	-0.067874591
21.6	-0.067859581
21.7	-0.067844571
21.8	-0.067829561
21.9	-0.067814552
22	-0.067799542
22.1	-0.067784532
22.2	-0.067769522
22.3	-0.067754512
22.4	-0.067739502
22.5	-0.067724492
22.6	-0.067709482
22.7	-0.067694472
22.8	-0.067679462
22.9	-0.067664452
23	-0.067649442
23.1	-0.067634432
23.2	-0.067619423
23.3	-0.067604413
23.4	-0.067589403
23.5	-0.067574393
23.6	-0.067559383
23.7	-0.067544373
23.8	-0.067529363
23.9	-0.067514353
24	-0.067499343
24.1	-0.067484333
24.2	-0.067469323
24.3	-0.067454313
24.4	-0.067439303
24.5	-0.067424293
24.6	-0.067409284
24.7	-0.067394274
24.8	-0.067379264
24.9	-0.067364254
25	-0.067349244
25.1	-0.067334234
25.2	-0.067319224
25.3	-0.067304214
25.4	-0.067289204
25.5	-0.067274194
25.6	-0.067259184
25.7	-0.067244174
25.8	-0.067229164
25.9	-0.067214154
26	-0.067199145
26.1	-0.067184135
26.2	-0.067169125
26.3	-0.067154115
26.4	-0.067139105
26.5	-0.067124095
26.6	-0.067109085
26.7	-0.067094075
26.8	-0.067079065
26.9	-0.067064055
27	-0.067049045
27.1	-0.067034035
27.2	-0.067019025
27.3	-0.067004015
27.4	-0.066989006
27.5	-0.066973996
27.6	-0.066958986
27.7	-0.066943976
27.8	-0.066928966
27.9	-0.066913956
28	-0.066898946
28.1	-0.066883936
28.2	-0.066868926
28.3	-0.066853916
28.4	-0.066838906
28.5	-0.066823896
28.6	-0.066808886
28.7	-0.066793876
28.8	-0.066778867
28.9	-0.066763857
29	-0.066748847
29.1	-0.066733837
29.2	-0.066718827
29.3	-0.066703817
29.4	-0.066688807
29.5	-0.066673797
29.6	-0.066658787
29.7	-0.066643777
29.8	-0.066628767
29.9	-0.066613757
30	-0.066598747
30.1	-0.066583738
30.2	-0.066568728
30.3	-0.066553718
30.4	-0.066538708
30.5	-0.066523698
30.6	-0.066508688
30.7	-0.066493678
30.8	-0.066478668
30.9	-0.066463658
31	-0.066448648
31.1	-0.066433638
31.2	-0.066418628
31.3	-0.066403618
31.4	-0.066388608
31.5	-0.066373599
31.6	-0.066358589
31.7	-0.066343579
31.8	-0.066328569
31.9	-0.066313559
32	-0.066298549
32.1	-0.066283879
32.2	-0.066270729
32.3	-0.066257578
32.4	-0.066244427
32.5	-0.066231277
32.6	-0.066218126
32.7	-0.066204975
32.8	-0.066191824
32.9	-0.066178674
33	-0.066165523
33.1	-0.066152372
33.2	-0.066139221
33.3	-0.066126071
33.4	-0.06611292
33.5	-0.066099769
33.6	-0.066086619
33.7	-0.066073468
33.8	-0.066060317
33.9	-0.066047166
34	-0.066034016
34.1	-0.066020865
34.2	-0.066007714
34.3	-0.065994563
34.4	-0.065981413
34.5	-0.065968262
34.6	-0.065955111
34.7	-0.06594196
34.8	-0.06592881
34.9	-0.065915659
35	-0.065902508
35.1	-0.065889358
35.2	-0.065876207
35.3	-0.065863056
35.4	-0.065849905
35.5	-0.065836755
35.6	-0.065823604
35.7	-0.065810453
35.8	-0.065797302
35.9	-0.065784152
36	-0.065771001
36.1	-0.06575785
36.2	-0.0657447
36.3	-0.065731549
36.4	-0.065718398
36.5	-0.065705247
36.6	-0.065692097
36.7	-0.065678946
36.8	-0.065665795
36.9	-0.065652644
37	-0.065639494
37.1	-0.065626343
37.2	-0.065613192
37.3	-0.065600042
37.4	-0.065586891
37.5	-0.06557374
37.6	-0.065560589
37.7	-0.065547439
37.8	-0.065534288
37.9	-0.065521137
38	-0.065507986
38.1	-0.065494836
38.2	-0.065481685
38.3	-0.065468534
38.4	-0.065455384
38.5	-0.065442233
38.6	-0.065429082
38.7	-0.065415931
38.8	-0.065402781
38.9	-0.06538963
39	-0.065376479
39.1	-0.065363328
39.2	-0.065350178
39.3	-0.065337027
39.4	-0.065323876
39.5	-0.065310725
39.6	-0.065297575
39.7	-0.065284424
39.8	-0.065271273
39.9	-0.065258123
40	-0.065244972
40.1	-0.065231821
40.2	-0.06521867
40.3	-0.06520552
40.4	-0.065192369
40.5	-0.065179218
40.6	-0.065166067
40.7	-0.065152917
40.8	-0.065139766
40.9	-0.065126615
41	-0.065113465
41.1	-0.065100314
41.2	-0.065087163
41.3	-0.065074012
41.4	-0.065060862
41.5	-0.065047711
41.6	-0.06503456
41.7	-0.065021409
41.8	-0.065008259
41.9	-0.064995108
42	-0.064981957
42.1	-0.064968807
42.2	-0.064955656
42.3	-0.064942505
42.4	-0.064929354
42.5	-0.064916204
42.6	-0.064903053
42.7	-0.064889902
42.8	-0.064876751
42.9	-0.064863601
43	-0.06485045
43.1	-0.064837726
43.2	-0.064826908
43.3	-0.06481609
43.4	-0.064805272
43.5	-0.064794454
43.6	-0.064783636
43.7	-0.064772818
43.8	-0.064762
43.9	-0.064751182
44	-0.064740363
44.1	-0.064729545
44.2	-0.064718727
44.3	-0.064707909
44.4	-0.064697091
44.5	-0.064686273
44.6	-0.064675455
44.7	-0.064664637
44.8	-0.064653819
44.9	-0.064643001
45	-0.064632182
45.1	-0.064621364
45.2	-0.064610546
45.3	-0.064599728
45.4	-0.06458891
45.5	-0.064578092
45.6	-0.064567274
45.7	-0.064556456
45.8	-0.064545638
45.9	-0.06453482
46	-0.064524001
46.1	-0.064513183
46.2	-0.064502365
46.3	-0.064491547
46.4	-0.064480729
46.5	-0.064469911
46.6	-0.064459093
46.7	-0.064448275
46.8	-0.064437457
46.9	-0.064426639
47	-0.06441582
47.1	-0.064405002
47.2	-0.064394184
47.3	-0.064383366
47.4	-0.064372548
47.5	-0.06436173
47.6	-0.064350912
47.7	-0.064340094
47.8	-0.064329276
47.9	-0.064318457
48	-0.064307639
48.1	-0.064296821
48.2	-0.064286003
48.3	-0.064275185
48.4	-0.064264367
48.5	-0.064253549
48.6	-0.064242731
48.7	-0.064231913
48.8	-0.064221095
48.9	-0.064210276
49	-0.064199458
49.1	-0.06418864
49.2	-0.064177822
49.3	-0.064167004
49.4	-0.064156186
49.5	-0.064145368
49.6	-0.06413455
49.7	-0.064123732
49.8	-0.064112914
49.9	-0.064102095
50	-0.064091277
50.1	-0.064080459
50.2	-0.064069641
50.3	-0.064058823
50.4	-0.064048005
50.5	-0.064037187
50.6	-0.064026369
50.7	-0.064015551
50.8	-0.064004733
50.9	-0.063993914
51	-0.063983096
51.1	-0.063972278
51.2	-0.06396146
51.3	-0.063950642
51.4	-0.063939824
51.5	-0.063929006
51.6	-0.063918188
51.7	-0.06390737
51.8	-0.063896551
51.9	-0.063885733
52	-0.063874915
52.1	-0.063864097
52.2	-0.063853279
52.3	-0.063842461
52.4	-0.063831643
52.5	-0.063820825
52.6	-0.063810007
52.7	-0.063799189
52.8	-0.06378837
52.9	-0.063777552
53	-0.063766734
53.1	-0.063755916
53.2	-0.063745098
53.3	-0.06373428
53.4	-0.063723462
53.5	-0.063712644
53.6	-0.063701826
53.7	-0.063691008
53.8	-0.063680189
53.9	-0.063669371
54	-0.063658553
54.1	-0.063648144
54.2	-0.063639559
54.3	-0.063630974
54.4	-0.063622389
54.5	-0.063613804
54.6	-0.063605219
54.7	-0.063596635
54.8	-0.06358805
54.9	-0.063579465
55	-0.06357088
55.1	-0.063562295
55.2	-0.06355371
55.3	-0.063545125
55.4	-0.06353654
55.5	-0.063527955
55.6	-0.06351937
55.7	-0.063510785
55.8	-0.0635022
55.9	-0.063493616
56	-0.063485031
56.1	-0.063476446
56.2	-0.063467861
56.3	-0.063459276
56.4	-0.063450691
56.5	-0.063442106
56.6	-0.063433521
56.7	-0.063424936
56.8	-0.063416351
56.9	-0.063407766
57	-0.063399181
57.1	-0.063390596
57.2	-0.063382012
57.3	-0.063373427
57.4	-0.063364842
57.5	-0.063356257
57.6	-0.063347672
57.7	-0.063339087
57.8	-0.063330502
57.9	-0.063321917
58	-0.063313332
58.1	-0.063304747
58.2	-0.063296162
58.3	-0.063287577
58.4	-0.063278993
58.5	-0.063270408
58.6	-0.063261823
58.7	-0.063253238
58.8	-0.063244653
58.9	-0.063236068
59	-0.063227483
59.1	-0.063218898
59.2	-0.063210313
59.3	-0.063201728
59.4	-0.063193143
59.5	-0.063184558
59.6	-0.063175973
59.7	-0.063167389
59.8	-0.063158804
59.9	-0.063150219
60	-0.063141634
60.1	-0.063133049
60.2	-0.063124464
60.3	-0.063115879
60.4	-0.063107294
60.5	-0.063098709
60.6	-0.063090124
60.7	-0.063081539
60.8	-0.063072954
60.9	-0.063064369
61	-0.063055785
61.1	-0.0630472
61.2	-0.063038615
61.3	-0.06303003
61.4	-0.063021445
61.5	-0.06301286
61.6	-0.063004275
61.7	-0.06299569
61.8	-0.062987105
61.9	-0.06297852
62	-0.062969935
62.1	-0.06296135
62.2	-0.062952766
62.3	-0.062944181
62.4	-0.062935596
62.5	-0.062927011
62.6	-0.062918426
62.7	-0.062909841
62.8	-0.062901256
62.9	-0.062892671
63	-0.062884086
63.1	-0.062875501
63.2	-0.062866916
63.3	-0.062858331
63.4	-0.062849746
63.5	-0.062841162
63.6	-0.062832577
63.7	-0.062823992
63.8	-0.062815407
63.9	-0.062806822
64	-0.062798237
64.1	-0.062789652
64.2	-0.062781067
64.3	-0.062772482
64.4	-0.062763897
64.5	-0.062755312
64.6	-0.062746727
64.7	-0.062738143
64.8	-0.062729558
64.9	-0.062720973
65	-0.062712388
65.1	-0.062704154
65.2	-0.062697488
65.3	-0.062690822
65.4	-0.062684156
65.5	-0.062677491
65.6	-0.062670825
65.7	-0.062664159
65.8	-0.062657493
65.9	-0.062650827
66	-0.062644161
66.1	-0.062637495
66.2	-0.062630829
66.3	-0.062624163
66.4	-0.062617497
66.5	-0.062610831
66.6	-0.062604165
66.7	-0.062597499
66.8	-0.062590834
66.9	-0.062584168
67	-0.062577502
67.1	-0.062570836
67.2	-0.06256417
67.3	-0.062557504
67.4	-0.062550838
67.5	-0.062544172
67.6	-0.062537506
67.7	-0.06253084
67.8	-0.062524174
67.9	-0.062517508
68	-0.062510842
68.1	-0.062504176
68.2	-0.062497511
68.3	-0.062490845
68.4	-0.062484179
68.5	-0.062477513
68.6	-0.062470847
68.7	-0.062464181
68.8	-0.062457515
68.9	-0.062450849
69	-0.062444183
69.1	-0.062437517
69.2	-0.062430851
69.3	-0.062424185
69.4	-0.062417519
69.5	-0.062410854
69.6	-0.062404188
69.7	-0.062397522
69.8	-0.062390856
69.9	-0.06238419
70	-0.062377524
70.1	-0.062370858
70.2	-0.062364192
70.3	-0.062357526
70.4	-0.06235086
70.5	-0.062344194
70.6	-0.062337528
70.7	-0.062330862
70.8	-0.062324196
70.9	-0.062317531
71	-0.062310865
71.1	-0.062304199
71.2	-0.062297533
71.3	-0.062290867
71.4	-0.062284201
71.5	-0.062277535
71.6	-0.062270869
71.7	-0.062264203
71.8	-0.062257537
71.9	-0.062250871
72	-0.062244205
72.1	-0.062237539
72.2	-0.062230874
72.3	-0.062224208
72.4	-0.062217542
72.5	-0.062210876
72.6	-0.06220421
72.7	-0.062197544
72.8	-0.062190878
72.9	-0.062184212
73	-0.062177546
73.1	-0.06217088
73.2	-0.062164214
73.3	-0.062157548
73.4	-0.062150882
73.5	-0.062144216
73.6	-0.062137551
73.7	-0.062130885
73.8	-0.062124219
73.9	-0.062117553
74	-0.062110887
74.1	-0.062104221
74.2	-0.062097555
74.3	-0.062090889
74.4	-0.062084223
74.5	-0.062077557
74.6	-0.062070891
74.7	-0.062064225
74.8	-0.062057559
74.9	-0.062050894
75	-0.062044228
75.1	-0.062037562
75.2	-0.062030896
75.3	-0.06202423
75.4	-0.062017564
75.5	-0.062010898
75.6	-0.062004232
75.7	-0.061997566
75.8	-0.0619909
75.9	-0.061984234
76	-0.061977568
76.1	-0.061971006
76.2	-0.061964911
76.3	-0.061958827
76.4	-0.061952752
76.5	-0.061946688
76.6	-0.061940635
76.7	-0.061934591
76.8	-0.061928558
76.9	-0.061922535
77	-0.061916522
77.1	-0.06191052
77.2	-0.061904528
77.3	-0.061898546
77.4	-0.061892574
77.5	-0.061886612
77.6	-0.061880661
77.7	-0.06187472
77.8	-0.06186879
77.9	-0.061862869
78	-0.061856959
78.1	-0.061851059
78.2	-0.06184517
78.3	-0.06183929
78.4	-0.061833421
78.5	-0.061827562
78.6	-0.061821714
78.7	-0.061815875
78.8	-0.061810047
78.9	-0.061804229
79	-0.061798422
79.1	-0.061792625
79.2	-0.061786838
79.3	-0.061781061
79.4	-0.061775294
79.5	-0.061769538
79.6	-0.061763792
79.7	-0.061758056
79.8	-0.061752331
79.9	-0.061746615
80	-0.06174091
80.1	-0.061735216
80.2	-0.061729531
80.3	-0.061723857
80.4	-0.061718193
80.5	-0.061712539
80.6	-0.061706896
80.7	-0.061701262
80.8	-0.06169564
80.9	-0.061690027
81	-0.061684424
81.1	-0.061678832
81.2	-0.06167325
81.3	-0.061667679
81.4	-0.061662117
81.5	-0.061656566
81.6	-0.061651025
81.7	-0.061645495
81.8	-0.061639974
81.9	-0.061634464
82	-0.061628964
82.1	-0.061623475
82.2	-0.061617995
82.3	-0.061612526
82.4	-0.061607067
82.5	-0.061601619
82.6	-0.061596181
82.7	-0.061590752
82.8	-0.061585335
82.9	-0.061579927
83	-0.06157453
83.1	-0.061569143
83.2	-0.061563766
83.3	-0.0615584
83.4	-0.061553043
83.5	-0.061547697
83.6	-0.061542362
83.7	-0.061537036
83.8	-0.061531721
83.9	-0.061526416
84	-0.061521121
84.1	-0.061515837
84.2	-0.061510562
84.3	-0.061505299
84.4	-0.061500045
84.5	-0.061494801
84.6	-0.061489568
84.7	-0.061484345
84.8	-0.061479133
84.9	-0.06147393
85	-0.061468738
85.1	-0.061463556
85.2	-0.061458385
85.3	-0.061453223
85.4	-0.061448072
85.5	-0.061442931
85.6	-0.061437801
85.7	-0.06143268
85.8	-0.06142757
85.9	-0.06142247
86	-0.061417381
86.1	-0.061412302
86.2	-0.061407233
86.3	-0.061402174
86.4	-0.061397125
86.5	-0.061392087
86.6	-0.061387059
86.7	-0.061382041
86.8	-0.061377034
86.9	-0.061372036
87	-0.061367049
87.1	-0.061362086
87.2	-0.061357193
87.3	-0.061352312
87.4	-0.061347443
87.5	-0.061342585
87.6	-0.061337739
87.7	-0.061332904
87.8	-0.061328081
87.9	-0.061323269
88	-0.061318469
88.1	-0.061313681
88.2	-0.061308904
88.3	-0.061304139
88.4	-0.061299385
88.5	-0.061294643
88.6	-0.061289913
88.7	-0.061285194
88.8	-0.061280487
88.9	-0.061275791
89	-0.061271107
89.1	-0.061266434
89.2	-0.061261773
89.3	-0.061257124
89.4	-0.061252486
89.5	-0.06124786
89.6	-0.061243245
89.7	-0.061238642
89.8	-0.061234051
89.9	-0.061229471
90	-0.061224903
90.1	-0.061220346
90.2	-0.061215801
90.3	-0.061211267
90.4	-0.061206745
90.5	-0.061202235
90.6	-0.061197736
90.7	-0.061193249
90.8	-0.061188773
90.9	-0.061184309
91	-0.061179857
91.1	-0.061175416
91.2	-0.061170987
91.3	-0.061166569
91.4	-0.061162163
91.5	-0.061157768
91.6	-0.061153385
91.7	-0.061149014
91.8	-0.061144654
91.9	-0.061140306
92	-0.06113597
92.1	-0.061131644
92.2	-0.061127331
92.3	-0.061123029
92.4	-0.061118739
92.5	-0.06111446
92.6	-0.061110193
92.7	-0.061105938
92.8	-0.061101694
92.9	-0.061097461
93	-0.06109324
93.1	-0.061089031
93.2	-0.061084834
93.3	-0.061080648
93.4	-0.061076473
93.5	-0.06107231
93.6	-0.061068159
93.7	-0.061064019
93.8	-0.061059891
93.9	-0.061055775
94	-0.06105167
94.1	-0.061047576
94.2	-0.061043495
94.3	-0.061039424
94.4	-0.061035366
94.5	-0.061031319
94.6	-0.061027283
94.7	-0.061023259
94.8	-0.061019247
94.9	-0.061015246
95	-0.061011257
95.1	-0.06100728
95.2	-0.061003314
95.3	-0.06099936
95.4	-0.060995417
95.5	-0.060991486
95.6	-0.060987566
95.7	-0.060983658
95.8	-0.060979762
95.9	-0.060975877
96	-0.060972003
96.1	-0.060968142
96.2	-0.060964292
96.3	-0.060960453
96.4	-0.060956626
96.5	-0.060952811
96.6	-0.060949007
96.7	-0.060945215
96.8	-0.060941434
96.9	-0.060937665
97	-0.060933908
97.1	-0.060930162
97.2	-0.060926428
97.3	-0.060922705
97.4	-0.060918994
97.5	-0.060915294
97.6	-0.060911606
97.7	-0.06090793
97.8	-0.060904265
97.9	-0.060900612
98	-0.06089697
98.1	-0.060893323
98.2	-0.060889606
98.3	-0.060885898
98.4	-0.060882201
98.5	-0.060878514
98.6	-0.060874836
98.7	-0.060871168
98.8	-0.06086751
98.9	-0.060863862
99	-0.060860223
99.1	-0.060856595
99.2	-0.060852976
99.3	-0.060849367
99.4	-0.060845768
99.5	-0.060842178
99.6	-0.060838599
99.7	-0.060835029
99.8	-0.060831469
99.9	-0.060827919
100	-0.060824379
100.1	-0.060820848
100.2	-0.060817327
100.3	-0.060813816
100.4	-0.060810315
100.5	-0.060806824
100.6	-0.060803343
100.7	-0.060799871
100.8	-0.060796409
100.9	-0.060792957
101	-0.060789515
101.1	-0.060786083
101.2	-0.06078266
101.3	-0.060779248
101.4	-0.060775845
101.5	-0.060772452
101.6	-0.060769068
101.7	-0.060765695
101.8	-0.060762331
101.9	-0.060758977
102	-0.060755633
102.1	-0.060752299
102.2	-0.060748975
102.3	-0.06074566
102.4	-0.060742355
102.5	-0.06073906
102.6	-0.060735775
102.7	-0.0607325
102.8	-0.060729234
102.9	-0.060725979
103	-0.060722733
103.1	-0.060719497
103.2	-0.060716271
103.3	-0.060713054
103.4	-0.060709847
103.5	-0.060706651
103.6	-0.060703464
103.7	-0.060700286
103.8	-0.060697119
103.9	-0.060693962
104	-0.060690814
104.1	-0.060687676
104.2	-0.060684548
104.3	-0.060681429
104.4	-0.060678321
104.5	-0.060675222
104.6	-0.060672133
104.7	-0.060669054
104.8	-0.060665985
104.9	-0.060662926
105	-0.060659876
105.1	-0.060656836
105.2	-0.060653806
105.3	-0.060650786
105.4	-0.060647776
105.5	-0.060644775
105.6	-0.060641785
105.7	-0.060638804
105.8	-0.060635833
105.9	-0.060632871
106	-0.06062992
106.1	-0.060626978
106.2	-0.060624046
106.3	-0.060621124
106.4	-0.060618212
106.5	-0.06061531
106.6	-0.060612417
106.7	-0.060609535
106.8	-0.060606662
106.9	-0.060603798
107	-0.060600945
107.1	-0.060598102
107.2	-0.060595268
107.3	-0.060592444
107.4	-0.06058963
107.5	-0.060586826
107.6	-0.060584031
107.7	-0.060581247
107.8	-0.060578472
107.9	-0.060575707
108	-0.060572952
108.1	-0.060570206
108.2	-0.060567471
108.3	-0.060564745
108.4	-0.060562029
108.5	-0.060559323
108.6	-0.060556627


==> Data/Hydromechanical/Displacement/dispmesh3E.dat <==
0	-0.017973812
0.1	-0.018217657
0.2	-0.018203802
0.3	-0.018189947
0.4	-0.018176092
0.5	-0.018162236
0.6	-0.018148381
0.7	-0.018134526
0.8	-0.01812067
0.9	-0.018106815
1	-0.01809296
1.1	-0.018079105
1.2	-0.018065249
1.3	-0.018051394
1.4	-0.018037539
1.5	-0.018024258
1.6	-0.018012343
1.7	-0.018000429
1.8	-0.017988515
1.9	-0.017976601
2	-0.017964687
2.1	-0.017952773
2.2	-0.017940858
2.3	-0.017928944
2.4	-0.01791703
2.5	-0.017905116
2.6	-0.017893202
2.7	-0.017881288
2.8	-0.017869373
2.9	-0.017857459
3	-0.017845545
3.1	-0.017833631
3.2	-0.017821717
3.3	-0.017809803
3.4	-0.017797888
3.5	-0.017785974
3.6	-0.01777406
3.7	-0.017762146
3.8	-0.017750232
3.9	-0.017738318
4	-0.017726404
4.1	-0.017714489
4.2	-0.017702575
4.3	-0.017690661
4.4	-0.017678336
4.5	-0.017665728
4.6	-0.01765312
4.7	-0.017640511
4.8	-0.017627903
4.9	-0.017615295
5	-0.017602687
5.1	-0.017590078
5.2	-0.01757747
5.3	-0.017564862
5.4	-0.017552254
5.5	-0.017539645
5.6	-0.017527037
5.7	-0.017514429
5.8	-0.01750182
5.9	-0.017489212
6	-0.017476604
6.1	-0.017463996
6.2	-0.017451387
6.3	-0.017438779
6.4	-0.017426171
6.5	-0.017413563
6.6	-0.017400954
6.7	-0.017388346
6.8	-0.017375738
6.9	-0.01736313
7	-0.017350521
7.1	-0.017337913
7.2	-0.017325305
7.3	-0.017312696
7.4	-0.017300088
7.5	-0.01728748
7.6	-0.017274872
7.7	-0.017262263
7.8	-0.017249655
7.9	-0.017237047
8	-0.017224439
8.1	-0.01721183
8.2	-0.017199222
8.3	-0.017186614
8.4	-0.017174005
8.5	-0.017161397
8.6	-0.017148789
8.7	-0.017136181
8.8	-0.017123572
8.9	-0.017110964
9	-0.017098356
9.1	-0.017085748
9.2	-0.017073139
9.3	-0.017060531
9.4	-0.017047923
9.5	-0.017035315
9.6	-0.017022706
9.7	-0.017010098
9.8	-0.01699749
9.9	-0.016984881
10	-0.016972273
10.1	-0.016959473
10.2	-0.016945817
10.3	-0.01693216
10.4	-0.016918504
10.5	-0.016904847
10.6	-0.016891191
10.7	-0.016877534
10.8	-0.016863878
10.9	-0.016850221
11	-0.016836565
11.1	-0.016822909
11.2	-0.016809252
11.3	-0.016795596
11.4	-0.016781939
11.5	-0.016768283
11.6	-0.016754626
11.7	-0.01674097
11.8	-0.016727313
11.9	-0.016713657
12	-0.016700001
12.1	-0.016686344
12.2	-0.016672688
12.3	-0.016659031
12.4	-0.016645375
12.5	-0.016631718
12.6	-0.016618062
12.7	-0.016604405
12.8	-0.016590749
12.9	-0.016577093
13	-0.016563436
13.1	-0.01654978
13.2	-0.016536123
13.3	-0.016522467
13.4	-0.01650881
13.5	-0.016495154
13.6	-0.016481497
13.7	-0.016467841
13.8	-0.016454185
13.9	-0.016440528
14	-0.016426872
14.1	-0.016413215
14.2	-0.016399559
14.3	-0.016385902
14.4	-0.016372246
14.5	-0.016358589
14.6	-0.016344933
14.7	-0.016331276
14.8	-0.01631762
14.9	-0.016303964
15	-0.016290307
15.1	-0.016276651
15.2	-0.016262994
15.3	-0.016249338
15.4	-0.016235681
15.5	-0.016222025
15.6	-0.016208368
15.7	-0.016194712
15.8	-0.016181056
15.9	-0.016167399
16	-0.016153743
16.1	-0.016140086
16.2	-0.01612643
16.3	-0.016112773
16.4	-0.016099117
16.5	-0.01608546
16.6	-0.016071804
16.7	-0.016058148
16.8	-0.016044491
16.9	-0.016030835
17	-0.016017178
17.1	-0.016003522
17.2	-0.015989865
17.3	-0.015976209
17.4	-0.015962552
17.5	-0.015948896
17.6	-0.01593524
17.7	-0.015921583
17.8	-0.015907927
17.9	-0.01589427
18	-0.015880614
18.1	-0.015866957
18.2	-0.015853301
18.3	-0.015839644
18.4	-0.015825988
18.5	-0.015812332
18.6	-0.015798675
18.7	-0.015785019
18.8	-0.015771362
18.9	-0.015757706
19	-0.015744049
19.1	-0.015730393
19.2	-0.015716736
19.3	-0.01570308
19.4	-0.015689424
19.5	-0.015675767
19.6	-0.015662111
19.7	-0.015648454
19.8	-0.015634798
19.9	-0.015621141
20	-0.015607485
20.1	-0.015593828
20.2	-0.015580172
20.3	-0.015566516
20.4	-0.015552859
20.5	-0.015539203
20.6	-0.015525546
20.7	-0.01551189
20.8	-0.015498233
20.9	-0.015484577
21	-0.01547092
21.1	-0.015457388
21.2	-0.01544441
21.3	-0.015431432
21.4	-0.015418455
21.5	-0.015405477
21.6	-0.015392499
21.7	-0.015379521
21.8	-0.015366543
21.9	-0.015353565
22	-0.015340587
22.1	-0.015327609
22.2	-0.015314631
22.3	-0.015301653
22.4	-0.015288676
22.5	-0.015275698
22.6	-0.01526272
22.7	-0.015249742
22.8	-0.015236764
22.9	-0.015223786
23	-0.015210808
23.1	-0.01519783
23.2	-0.015184852
23.3	-0.015171874
23.4	-0.015158897
23.5	-0.015145919
23.6	-0.015132941
23.7	-0.015119963
23.8	-0.015106985
23.9	-0.015094007
24	-0.015081029
24.1	-0.015068051
24.2	-0.015055073
24.3	-0.015042096
24.4	-0.015029118
24.5	-0.01501614
24.6	-0.015003162
24.7	-0.014990184
24.8	-0.014977206
24.9	-0.014964228
25	-0.01495125
25.1	-0.014938272
25.2	-0.014925294
25.3	-0.014912317
25.4	-0.014899339
25.5	-0.014886361
25.6	-0.014873383
25.7	-0.014860405
25.8	-0.014847427
25.9	-0.014834449
26	-0.014821471
26.1	-0.014808493
26.2	-0.014795515
26.3	-0.014782538
26.4	-0.01476956
26.5	-0.014756582
26.6	-0.014743604
26.7	-0.014730626
26.8	-0.014717648
26.9	-0.01470467
27	-0.014691692
27.1	-0.014678714
27.2	-0.014665736
27.3	-0.014652759
27.4	-0.014639781
27.5	-0.014626803
27.6	-0.014613825
27.7	-0.014600847
27.8	-0.014587869
27.9	-0.014574891
28	-0.014561913
28.1	-0.014548935
28.2	-0.014535957
28.3	-0.01452298
28.4	-0.014510002
28.5	-0.014497024
28.6	-0.014484046
28.7	-0.014471068
28.8	-0.01445809
28.9	-0.014445112
29	-0.014432134
29.1	-0.014419156
29.2	-0.014406178
29.3	-0.014393201
29.4	-0.014380223
29.5	-0.014367245
29.6	-0.014354267
29.7	-0.014341289
29.8	-0.014328311
29.9	-0.014315333
30	-0.014302355
30.1	-0.014289377
30.2	-0.014276399
30.3	-0.014263422
30.4	-0.014250444
30.5	-0.014237466
30.6	-0.014224488
30.7	-0.01421151
30.8	-0.014198532
30.9	-0.014185554
31	-0.014172576
31.1	-0.014159598
31.2	-0.01414662
31.3	-0.014133643
31.4	-0.014120665
31.5	-0.014107687
31.6	-0.014094709
31.7	-0.014081731
31.8	-0.014068753
31.9	-0.014055775
32	-0.014042797
32.1	-0.014030127
32.2	-0.014018831
32.3	-0.014007534
32.4	-0.013996237
32.5	-0.013984941
32.6	-0.013973644
32.7	-0.013962348
32.8	-0.013951051
32.9	-0.013939754
33	-0.013928458
33.1	-0.013917161
33.2	-0.013905865
33.3	-0.013894568
33.4	-0.013883272
33.5	-0.013871975
33.6	-0.013860678
33.7	-0.013849382
33.8	-0.013838085
33.9	-0.013826789
34	-0.013815492
34.1	-0.013804195
34.2	-0.013792899
34.3	-0.013781602
34.4	-0.013770306
34.5	-0.013759009
34.6	-0.013747712
34.7	-0.013736416
34.8	-0.013725119
34.9	-0.013713823
35	-0.013702526
35.1	-0.013691229
35.2	-0.013679933
35.3	-0.013668636
35.4	-0.01365734
35.5	-0.013646043
35.6	-0.013634746
35.7	-0.01362345
35.8	-0.013612153
35.9	-0.013600857
36	-0.01358956
36.1	-0.013578263
36.2	-0.013566967
36.3	-0.01355567
36.4	-0.013544374
36.5	-0.013533077
36.6	-0.01352178
36.7	-0.013510484
36.8	-0.013499187
36.9	-0.013487891
37	-0.013476594
37.1	-0.013465298
37.2	-0.013454001
37.3	-0.013442704
37.4	-0.013431408
37.5	-0.013420111
37.6	-0.013408815
37.7	-0.013397518
37.8	-0.013386221
37.9	-0.013374925
38	-0.013363628
38.1	-0.013352332
38.2	-0.013341035
38.3	-0.013329738
38.4	-0.013318442
38.5	-0.013307145
38.6	-0.013295849
38.7	-0.013284552
38.8	-0.013273255
38.9	-0.013261959
39	-0.013250662
39.1	-0.013239366
39.2	-0.013228069
39.3	-0.013216772
39.4	-0.013205476
39.5	-0.013194179
39.6	-0.013182883
39.7	-0.013171586
39.8	-0.013160289
39.9	-0.013148993
40	-0.013137696
40.1	-0.0131264
40.2	-0.013115103
40.3	-0.013103806
40.4	-0.01309251
40.5	-0.013081213
40.6	-0.013069917
40.7	-0.01305862
40.8	-0.013047324
40.9	-0.013036027
41	-0.01302473
41.1	-0.013013434
41.2	-0.013002137
41.3	-0.012990841
41.4	-0.012979544
41.5	-0.012968247
41.6	-0.012956951
41.7	-0.012945654
41.8	-0.012934358
41.9	-0.012923061
42	-0.012911764
42.1	-0.012900468
42.2	-0.012889171
42.3	-0.012877875
42.4	-0.012866578
42.5	-0.012855281
42.6	-0.012843985
42.7	-0.012832688
42.8	-0.012821392
42.9	-0.012810095
43	-0.012798798
43.1	-0.012787866
43.2	-0.012778556
43.3	-0.012769245
43.4	-0.012759935
43.5	-0.012750625
43.6	-0.012741315
43.7	-0.012732005
43.8	-0.012722695
43.9	-0.012713385
44	-0.012704075
44.1	-0.012694764
44.2	-0.012685454
44.3	-0.012676144
44.4	-0.012666834
44.5	-0.012657524
44.6	-0.012648214
44.7	-0.012638904
44.8	-0.012629594
44.9	-0.012620283
45	-0.012610973
45.1	-0.012601663
45.2	-0.012592353
45.3	-0.012583043
45.4	-0.012573733
45.5	-0.012564423
45.6	-0.012555113
45.7	-0.012545802
45.8	-0.012536492
45.9	-0.012527182
46	-0.012517872
46.1	-0.012508562
46.2	-0.012499252
46.3	-0.012489942
46.4	-0.012480632
46.5	-0.012471322
46.6	-0.012462011
46.7	-0.012452701
46.8	-0.012443391
46.9	-0.012434081
47	-0.012424771
47.1	-0.012415461
47.2	-0.012406151
47.3	-0.012396841
47.4	-0.01238753
47.5	-0.01237822
47.6	-0.01236891
47.7	-0.0123596
47.8	-0.01235029
47.9	-0.01234098
48	-0.01233167
48.1	-0.01232236
48.2	-0.012313049
48.3	-0.012303739
48.4	-0.012294429
48.5	-0.012285119
48.6	-0.012275809
48.7	-0.012266499
48.8	-0.012257189
48.9	-0.012247879
49	-0.012238569
49.1	-0.012229258
49.2	-0.012219948
49.3	-0.012210638
49.4	-0.012201328
49.5	-0.012192018
49.6	-0.012182708
49.7	-0.012173398
49.8	-0.012164088
49.9	-0.012154777
50	-0.012145467
50.1	-0.012136157
50.2	-0.012126847
50.3	-0.012117537
50.4	-0.012108227
50.5	-0.012098917
50.6	-0.012089607
50.7	-0.012080296
50.8	-0.012070986
50.9	-0.012061676
51	-0.012052366
51.1	-0.012043056
51.2	-0.012033746
51.3	-0.012024436
51.4	-0.012015126
51.5	-0.012005816
51.6	-0.011996505
51.7	-0.011987195
51.8	-0.011977885
51.9	-0.011968575
52	-0.011959265
52.1	-0.011949955
52.2	-0.011940645
52.3	-0.011931335
52.4	-0.011922024
52.5	-0.011912714
52.6	-0.011903404
52.7	-0.011894094
52.8	-0.011884784
52.9	-0.011875474
53	-0.011866164
53.1	-0.011856854
53.2	-0.011847543
53.3	-0.011838233
53.4	-0.011828923
53.5	-0.011819613
53.6	-0.011810303
53.7	-0.011800993
53.8	-0.011791683
53.9	-0.011782373
54	-0.011773062
54.1	-0.0117641
54.2	-0.011756687
54.3	-0.011749273
54.4	-0.01174186
54.5	-0.011734447
54.6	-0.011727034
54.7	-0.011719621
54.8	-0.011712207
54.9	-0.011704794
55	-0.011697381
55.1	-0.011689968
55.2	-0.011682555
55.3	-0.011675141
55.4	-0.011667728
55.5	-0.011660315
55.6	-0.011652902
55.7	-0.011645489
55.8	-0.011638075
55.9	-0.011630662
56	-0.011623249
56.1	-0.011615836
56.2	-0.011608423
56.3	-0.01160101
56.4	-0.011593596
56.5	-0.011586183
56.6	-0.01157877
56.7	-0.011571357
56.8	-0.011563944
56.9	-0.01155653
57	-0.011549117
57.1	-0.011541704
57.2	-0.011534291
57.3	-0.011526878
57.4	-0.011519464
57.5	-0.011512051
57.6	-0.011504638
57.7	-0.011497225
57.8	-0.011489812
57.9	-0.011482398
58	-0.011474985
58.1	-0.011467572
58.2	-0.011460159
58.3	-0.011452746
58.4	-0.011445333
58.5	-0.011437919
58.6	-0.011430506
58.7	-0.011423093
58.8	-0.01141568
58.9	-0.011408267
59	-0.011400853
59.1	-0.01139344
59.2	-0.011386027
59.3	-0.011378614
59.4	-0.011371201
59.5	-0.011363787
59.6	-0.011356374
59.7	-0.011348961
59.8	-0.011341548
59.9	-0.011334135
60	-0.011326721
60.1	-0.011319308
60.2	-0.011311895
60.3	-0.011304482
60.4	-0.011297069
60.5	-0.011289655
60.6	-0.011282242
60.7	-0.011274829
60.8	-0.011267416
60.9	-0.011260003
61	-0.01125259
61.1	-0.011245176
61.2	-0.011237763
61.3	-0.01123035
61.4	-0.011222937
61.5	-0.011215524
61.6	-0.01120811
61.7	-0.011200697
61.8	-0.011193284
61.9	-0.011185871
62	-0.011178458
62.1	-0.011171044
62.2	-0.011163631
62.3	-0.011156218
62.4	-0.011148805
62.5	-0.011141392
62.6	-0.011133978
62.7	-0.011126565
62.8	-0.011119152
62.9	-0.011111739
63	-0.011104326
63.1	-0.011096912
63.2	-0.011089499
63.3	-0.011082086
63.4	-0.011074673
63.5	-0.01106726
63.6	-0.011059847
63.7	-0.011052433
63.8	-0.01104502
63.9	-0.011037607
64	-0.011030194
64.1	-0.011022781
64.2	-0.011015367
64.3	-0.011007954
64.4	-0.011000541
64.5	-0.010993128
64.6	-0.010985715
64.7	-0.010978301
64.8	-0.010970888
64.9	-0.010963475
65	-0.010956062
65.1	-0.010948949
65.2	-0.010943175
65.3	-0.010937401
65.4	-0.010931627
65.5	-0.010925853
65.6	-0.01092008
65.7	-0.010914306
65.8	-0.010908532
65.9	-0.010902758
66	-0.010896984
66.1	-0.01089121
66.2	-0.010885436
66.3	-0.010879663
66.4	-0.010873889
66.5	-0.010868115
66.6	-0.010862341
66.7	-0.010856567
66.8	-0.010850793
66.9	-0.01084502
67	-0.010839246
67.1	-0.010833472
67.2	-0.010827698
67.3	-0.010821924
67.4	-0.01081615
67.5	-0.010810376
67.6	-0.010804603
67.7	-0.010798829
67.8	-0.010793055
67.9	-0.010787281
68	-0.010781507
68.1	-0.010775733
68.2	-0.010769959
68.3	-0.010764186
68.4	-0.010758412
68.5	-0.010752638
68.6	-0.010746864
68.7	-0.01074109
68.8	-0.010735316
68.9	-0.010729543
69	-0.010723769
69.1	-0.010717995
69.2	-0.010712221
69.3	-0.010706447
69.4	-0.010700673
69.5	-0.010694899
69.6	-0.010689126
69.7	-0.010683352
69.8	-0.010677578
69.9	-0.010671804
70	-0.01066603
70.1	-0.010660256
70.2	-0.010654482
70.3	-0.010648709
70.4	-0.010642935
70.5	-0.010637161
70.6	-0.010631387
70.7	-0.010625613
70.8	-0.010619839
70.9	-0.010614066
71	-0.010608292
71.1	-0.010602518
71.2	-0.010596744
71.3	-0.01059097
71.4	-0.010585196
71.5	-0.010579422
71.6	-0.010573649
71.7	-0.010567875
71.8	-0.010562101
71.9	-0.010556327
72	-0.010550553
72.1	-0.010544779
72.2	-0.010539005
72.3	-0.010533232
72.4	-0.010527458
72.5	-0.010521684
72.6	-0.01051591
72.7	-0.010510136
72.8	-0.010504362
72.9	-0.010498588
73	-0.010492815
73.1	-0.010487041
73.2	-0.010481267
73.3	-0.010475493
73.4	-0.010469719
73.5	-0.010463945
73.6	-0.010458172
73.7	-0.010452398
73.8	-0.010446624
73.9	-0.01044085
74	-0.010435076
74.1	-0.010429302
74.2	-0.010423528
74.3	-0.010417755
74.4	-0.010411981
74.5	-0.010406207
74.6	-0.010400433
74.7	-0.010394659
74.8	-0.010388885
74.9	-0.010383111
75	-0.010377338
75.1	-0.010371564
75.2	-0.01036579
75.3	-0.010360016
75.4	-0.010354242
75.5	-0.010348468
75.6	-0.010342695
75.7	-0.010336921
75.8	-0.010331147
75.9	-0.010325373
76	-0.010319599
76.1	-0.010313914
76.2	-0.01030863
76.3	-0.010303356
76.4	-0.01029809
76.5	-0.010292832
76.6	-0.010287584
76.7	-0.010282344
76.8	-0.010277114
76.9	-0.010271892
77	-0.010266678
77.1	-0.010261474
77.2	-0.010256278
77.3	-0.010251092
77.4	-0.010245914
77.5	-0.010240745
77.6	-0.010235584
77.7	-0.010230433
77.8	-0.01022529
77.9	-0.010220156
78	-0.010215031
78.1	-0.010209914
78.2	-0.010204807
78.3	-0.010199708
78.4	-0.010194618
78.5	-0.010189537
78.6	-0.010184465
78.7	-0.010179401
78.8	-0.010174346
78.9	-0.010169301
79	-0.010164263
79.1	-0.010159235
79.2	-0.010154216
79.3	-0.010149205
79.4	-0.010144203
79.5	-0.01013921
79.6	-0.010134226
79.7	-0.01012925
79.8	-0.010124283
79.9	-0.010119326
80	-0.010114377
80.1	-0.010109436
80.2	-0.010104505
80.3	-0.010099582
80.4	-0.010094668
80.5	-0.010089763
80.6	-0.010084867
80.7	-0.01007998
80.8	-0.010075101
80.9	-0.010070231
81	-0.01006537
81.1	-0.010060518
81.2	-0.010055674
81.3	-0.01005084
81.4	-0.010046014
81.5	-0.010041197
81.6	-0.010036389
81.7	-0.010031589
81.8	-0.010026799
81.9	-0.010022017
82	-0.010017244
82.1	-0.01001248
82.2	-0.010007724
82.3	-0.010002978
82.4	-0.00999824
82.5	-0.009993511
82.6	-0.009988791
82.7	-0.009984079
82.8	-0.009979377
82.9	-0.009974683
83	-0.009969998
83.1	-0.009965322
83.2	-0.009960655
83.3	-0.009955996
83.4	-0.009951346
83.5	-0.009946705
83.6	-0.009942073
83.7	-0.00993745
83.8	-0.009932835
83.9	-0.00992823
84	-0.009923633
84.1	-0.009919045
84.2	-0.009914465
84.3	-0.009909895
84.4	-0.009905333
84.5	-0.00990078
84.6	-0.009896236
84.7	-0.009891701
84.8	-0.009887174
84.9	-0.009882657
85	-0.009878148
85.1	-0.009873648
85.2	-0.009869156
85.3	-0.009864674
85.4	-0.0098602
85.5	-0.009855735
85.6	-0.009851279
85.7	-0.009846832
85.8	-0.009842394
85.9	-0.009837964
86	-0.009833543
86.1	-0.009829131
86.2	-0.009824728
86.3	-0.009820334
86.4	-0.009815948
86.5	-0.009811571
86.6	-0.009807203
86.7	-0.009802844
86.8	-0.009798493
86.9	-0.009794152
87	-0.009789819
87.1	-0.009785507
87.2	-0.009781257
87.3	-0.009777018
87.4	-0.009772788
87.5	-0.009768568
87.6	-0.009764358
87.7	-0.009760159
87.8	-0.009755969
87.9	-0.009751789
88	-0.009747619
88.1	-0.009743459
88.2	-0.009739309
88.3	-0.00973517
88.4	-0.00973104
88.5	-0.00972692
88.6	-0.00972281
88.7	-0.00971871
88.8	-0.00971462
88.9	-0.00971054
89	-0.00970647
89.1	-0.00970241
89.2	-0.00969836
89.3	-0.00969432
89.4	-0.00969029
89.5	-0.009686269
89.6	-0.009682259
89.7	-0.009678259
89.8	-0.009674269
89.9	-0.009670289
90	-0.009666319
90.1	-0.009662358
90.2	-0.009658408
90.3	-0.009654468
90.4	-0.009650538
90.5	-0.009646617
90.6	-0.009642707
90.7	-0.009638807
90.8	-0.009634916
90.9	-0.009631036
91	-0.009627165
91.1	-0.009623305
91.2	-0.009619454
91.3	-0.009615614
91.4	-0.009611784
91.5	-0.009607963
91.6	-0.009604152
91.7	-0.009600352
91.8	-0.009596561
91.9	-0.009592781
92	-0.00958901
92.1	-0.00958525
92.2	-0.009581499
92.3	-0.009577758
92.4	-0.009574028
92.5	-0.009570307
92.6	-0.009566596
92.7	-0.009562895
92.8	-0.009559205
92.9	-0.009555524
93	-0.009551853
93.1	-0.009548192
93.2	-0.009544541
93.3	-0.009540901
93.4	-0.00953727
93.5	-0.009533649
93.6	-0.009530038
93.7	-0.009526437
93.8	-0.009522846
93.9	-0.009519265
94	-0.009515694
94.1	-0.009512133
94.2	-0.009508582
94.3	-0.009505041
94.4	-0.00950151
94.5	-0.009497989
94.6	-0.009494478
94.7	-0.009490976
94.8	-0.009487485
94.9	-0.009484004
95	-0.009480533
95.1	-0.009477072
95.2	-0.009473621
95.3	-0.009470179
95.4	-0.009466748
95.5	-0.009463327
95.6	-0.009459915
95.7	-0.009456514
95.8	-0.009453123
95.9	-0.009449741
96	-0.00944637
96.1	-0.009443009
96.2	-0.009439657
96.3	-0.009436316
96.4	-0.009432984
96.5	-0.009429663
96.6	-0.009426351
96.7	-0.00942305
96.8	-0.009419758
96.9	-0.009416477
97	-0.009413205
97.1	-0.009409944
97.2	-0.009406692
97.3	-0.00940345
97.4	-0.009400219
97.5	-0.009396997
97.6	-0.009393785
97.7	-0.009390584
97.8	-0.009387392
97.9	-0.00938421
98	-0.009381038
98.1	-0.009377861
98.2	-0.009374627
98.3	-0.0093714
98.4	-0.009368182
98.5	-0.009364973
98.6	-0.009361772
98.7	-0.009358579
98.8	-0.009355395
98.9	-0.00935222
99	-0.009349053
99.1	-0.009345894
99.2	-0.009342744
99.3	-0.009339602
99.4	-0.009336469
99.5	-0.009333345
99.6	-0.009330228
99.7	-0.009327121
99.8	-0.009324022
99.9	-0.009320931
100	-0.009317849
100.1	-0.009314775
100.2	-0.00931171
100.3	-0.009308653
100.4	-0.009305605
100.5	-0.009302565
100.6	-0.009299534
100.7	-0.009296511
100.8	-0.009293497
100.9	-0.009290491
101	-0.009287494
101.1	-0.009284505
101.2	-0.009281525
101.3	-0.009278553
101.4	-0.00927559
101.5	-0.009272635
101.6	-0.009269688
101.7	-0.009266751
101.8	-0.009263821
101.9	-0.0092609
102	-0.009257988
102.1	-0.009255084
102.2	-0.009252188
102.3	-0.009249301
102.4	-0.009246423
102.5	-0.009243553
102.6	-0.009240692
102.7	-0.009237839
102.8	-0.009234994
102.9	-0.009232158
103	-0.00922933
103.1	-0.009226511
103.2	-0.009223701
103.3	-0.009220899
103.4	-0.009218105
103.5	-0.00921532
103.6	-0.009212543
103.7	-0.009209775
103.8	-0.009207016
103.9	-0.009204264
104	-0.009201522
104.1	-0.009198788
104.2	-0.009196062
104.3	-0.009193345
104.4	-0.009190636
104.5	-0.009187936
104.6	-0.009185244
104.7	-0.009182561
104.8	-0.009179886
104.9	-0.00917722
105	-0.009174562
105.1	-0.009171913
105.2	-0.009169272
105.3	-0.009166639
105.4	-0.009164016
105.5	-0.0091614
105.6	-0.009158793
105.7	-0.009156195
105.8	-0.009153605
105.9	-0.009151024
106	-0.009148451
106.1	-0.009145886
106.2	-0.00914333
106.3	-0.009140783
106.4	-0.009138244
106.5	-0.009135713
106.6	-0.009133191
106.7	-0.009130678
106.8	-0.009128173
106.9	-0.009125676
107	-0.009123188
107.1	-0.009120709
107.2	-0.009118238
107.3	-0.009115775
107.4	-0.009113321
107.5	-0.009110875
107.6	-0.009108438
107.7	-0.00910601
107.8	-0.00910359
107.9	-0.009101178
108	-0.009098775
108.1	-0.00909638
108.2	-0.009093994
108.3	-0.009091616
108.4	-0.009089247
108.5	-0.009086886
108.6	-0.009084534


==> Data/Hydromechanical/Pressure/Pmesh1A.dat <==
0	27.27480853
0.1	28.2118829
0.2	29.14895726
0.3	29.94287382
0.4	30.52205368
0.5	31.10123353
0.6	31.68041338
0.7	32.25959323
0.8	32.83877308
0.9	33.41795293
1	33.99713278
1.1	34.57631263
1.2	35.03973597
1.3	35.4259883
1.4	35.81224063
1.5	36.19849296
1.6	36.58474529
1.7	36.97099762
1.8	37.35724995
1.9	37.74350228
2	38.12975461
2.1	38.51600694
2.2	38.90225928
2.3	39.28851161
2.4	39.67476394
2.5	40.06101627
2.6	40.4472686
2.7	40.83352093
2.8	41.21977326
2.9	41.60602559
3	41.81972633
3.1	42.03342707
3.2	42.24712781
3.3	42.46082855
3.4	42.67452929
3.5	42.88823002
3.6	43.10193076
3.7	43.3156315
3.8	43.52933224
3.9	43.74303298
4	43.95673372
4.1	44.17043446
4.2	44.3841352
4.3	44.59783594
4.4	44.81153668
4.5	45.02523742
4.6	45.23893816
4.7	45.4526389
4.8	45.66633963
4.9	45.88004037
5	46.09374111
5.1	46.30744185
5.2	46.52114259
5.3	46.73484333
5.4	46.94854407
5.5	47.16224481
5.6	47.37594555
5.7	47.58964629
5.8	47.80334703
5.9	48.01704777
6	48.2307485
6.1	48.44444924
6.2	48.65814998
6.3	48.87185072
6.4	49.08555146
6.5	49.21774515
6.6	49.32956208
6.7	49.44137902
6.8	49.55319595
6.9	49.66501288
7	49.77682981
7.1	49.88864674
7.2	50.00046367
7.3	50.1122806
7.4	50.22409753
7.5	50.33591446
7.6	50.44773139
7.7	50.55954832
7.8	50.67136525
7.9	50.78318218
8	50.89499911
8.1	51.00681604
8.2	51.11863297
8.3	51.23044991
8.4	51.34226684
8.5	51.45408377
8.6	51.5659007
8.7	51.67771763
8.8	51.78953456
8.9	51.90135149
9	52.01316842
9.1	52.12498535
9.2	52.23680228
9.3	52.34861921
9.4	52.46043614
9.5	52.57225307
9.6	52.68407
9.7	52.79588693
9.8	52.90770386
9.9	53.0195208
10	53.13133773
10.1	53.24315466
10.2	53.35497159
10.3	53.46678852
10.4	53.57860545
10.5	53.69042238
10.6	53.80223931
10.7	53.91405624
10.8	54.02587317
10.9	54.1376901
11	54.24950703
11.1	54.36132396
11.2	54.47314089
11.3	54.58495782
11.4	54.69677475
11.5	54.80859168
11.6	54.92040862
11.7	55.03222555
11.8	55.14404248
11.9	55.25585941
12	55.36767634
12.1	55.47949327
12.2	55.5913102
12.3	55.70312713
12.4	55.81494406
12.5	55.92676099
12.6	56.03857792
12.7	56.15039485
12.8	56.26221178
12.9	56.37402871
13	56.48584564
13.1	56.59766257
13.2	56.70947951
13.3	56.82129644
13.4	56.93311337
13.5	57.0249383
13.6	57.08677523
13.7	57.14861215
13.8	57.21044908
13.9	57.27228601
14	57.33412294
14.1	57.39595987
14.2	57.4577968
14.3	57.51963373
14.4	57.58147066
14.5	57.64330759
14.6	57.70514452
14.7	57.76698144
14.8	57.82881837
14.9	57.8906553
15	57.95249223
15.1	58.01432916
15.2	58.07616609
15.3	58.13800302
15.4	58.19983995
15.5	58.26167688
15.6	58.32351381
15.7	58.38535073
15.8	58.44718766
15.9	58.50902459
16	58.57086152
16.1	58.63269845
16.2	58.69453538
16.3	58.75637231
16.4	58.81820924
16.5	58.88004617
16.6	58.9418831
16.7	59.00372002
16.8	59.06555695
16.9	59.12739388
17	59.18923081
17.1	59.25106774
17.2	59.31290467
17.3	59.3747416
17.4	59.43657853
17.5	59.49841546
17.6	59.56025239
17.7	59.62208931
17.8	59.68392624
17.9	59.74576317
18	59.8076001
18.1	59.86943703
18.2	59.93127396
18.3	59.99311089
18.4	60.05494782
18.5	60.11678475
18.6	60.17862167
18.7	60.2404586
18.8	60.30229553
18.9	60.36413246
19	60.42596939
19.1	60.48780632
19.2	60.54964325
19.3	60.61148018
19.4	60.67331711
19.5	60.73515404
19.6	60.79699096
19.7	60.85882789
19.8	60.92066482
19.9	60.98250175
20	61.04433868
20.1	61.10617561
20.2	61.16801254
20.3	61.22984947
20.4	61.2916864
20.5	61.35352333
20.6	61.41536025
20.7	61.47719718
20.8	61.53903411
20.9	61.60087104
21	61.66270797
21.1	61.7245449
21.2	61.78638183
21.3	61.84821876
21.4	61.91005569
21.5	61.97189262
21.6	62.03372954
21.7	62.09556647
21.8	62.1574034
21.9	62.21924033
22	62.28107726
22.1	62.34291419
22.2	62.40475112
22.3	62.46658805
22.4	62.52842498
22.5	62.59026191
22.6	62.65209883
22.7	62.71393576
22.8	62.77577269
22.9	62.83760962
23	62.89944655
23.1	62.96128348
23.2	63.02312041
23.3	63.08495734
23.4	63.14679427
23.5	63.2086312
23.6	63.27046812
23.7	63.33230505
23.8	63.39414198
23.9	63.45597891
24	63.51781584
24.1	63.57965277
24.2	63.6414897
24.3	63.70332663
24.4	63.76516356
24.5	63.81797758
24.6	63.85725725
24.7	63.89653692
24.8	63.93581659
24.9	63.97509626
25	64.01437593
25.1	64.0536556
25.2	64.09293527
25.3	64.13221494
25.4	64.17149461
25.5	64.21077428
25.6	64.25005396
25.7	64.28933363
25.8	64.3286133
25.9	64.36789297
26	64.40717264
26.1	64.44645231
26.2	64.48573198
26.3	64.52501165
26.4	64.56429132
26.5	64.60357099
26.6	64.64285066
26.7	64.68213033
26.8	64.72141
26.9	64.76068967
27	64.79996934
27.1	64.83924901
27.2	64.87852868
27.3	64.91780835
27.4	64.95708802
27.5	64.99636769
27.6	65.03564736
27.7	65.07492703
27.8	65.1142067
27.9	65.15348637
28	65.19276604
28.1	65.23204571
28.2	65.27132538
28.3	65.31060505
28.4	65.34988472
28.5	65.38916439
28.6	65.42844406
28.7	65.46772373
28.8	65.50700341
28.9	65.54628308
29	65.58556275
29.1	65.62484242
29.2	65.66412209
29.3	65.70340176
29.4	65.74268143
29.5	65.7819611
29.6	65.82124077
29.7	65.86052044
29.8	65.89980011
29.9	65.93907978
30	65.97835945
30.1	66.01763912
30.2	66.05691879
30.3	66.09619846
30.4	66.13547813
30.5	66.1747578
30.6	66.21403747
30.7	66.25331714
30.8	66.29259681
30.9	66.33187648
31	66.37115615
31.1	66.41043582
31.2	66.44971549
31.3	66.48899516
31.4	66.52827483
31.5	66.5675545
31.6	66.60683417
31.7	66.64611384
31.8	66.68539351
31.9	66.72467318
32	66.76395285
32.1	66.80323253
32.2	66.8425122
32.3	66.88179187
32.4	66.92107154
32.5	66.96035121
32.6	66.99963088
32.7	67.03891055
32.8	67.07819022
32.9	67.11746989
33	67.15674956
33.1	67.19602923
33.2	67.2353089
33.3	67.27458857
33.4	67.31386824
33.5	67.35314791
33.6	67.39242758
33.7	67.43170725
33.8	67.47098692
33.9	67.51026659
34	67.54954626
34.1	67.58882593
34.2	67.6281056
34.3	67.66738527
34.4	67.70666494
34.5	67.74594461
34.6	67.78522428
34.7	67.82450395
34.8	67.86378362
34.9	67.90306329
35	67.94234296
35.1	67.98162263
35.2	68.0209023
35.3	68.06018198
35.4	68.09946165
35.5	68.13342773
35.6	68.15942345
35.7	68.18541917
35.8	68.21141489
35.9	68.23741061
36	68.26340633
36.1	68.28940204
36.2	68.31539776
36.3	68.34139348
36.4	68.3673892
36.5	68.39338492
36.6	68.41938063
36.7	68.44537635
36.8	68.47137207
36.9	68.49736779
37	68.52336351
37.1	68.54935922
37.2	68.57535494
37.3	68.60135066
37.4	68.62734638
37.5	68.6533421
37.6	68.67933781
37.7	68.70533353
37.8	68.73132925
37.9	68.75732497
38	68.78332069
38.1	68.8093164
38.2	68.83531212
38.3	68.86130784
38.4	68.88730356
38.5	68.91329928
38.6	68.939295
38.7	68.96529071
38.8	68.99128643
38.9	69.01728215
39	69.04327787
39.1	69.06927359
39.2	69.0952693
39.3	69.12126502
39.4	69.14726074
39.5	69.17325646
39.6	69.19925218
39.7	69.22524789
39.8	69.25124361
39.9	69.27723933
40	69.30323505
40.1	69.32923077
40.2	69.35522648
40.3	69.3812222
40.4	69.40721792
40.5	69.43321364
40.6	69.45920936
40.7	69.48520507
40.8	69.51120079
40.9	69.53719651
41	69.56319223
41.1	69.58918795
41.2	69.61518366
41.3	69.64117938
41.4	69.6671751
41.5	69.69317082
41.6	69.71916654
41.7	69.74516226
41.8	69.77115797
41.9	69.79715369
42	69.82314941
42.1	69.84914513
42.2	69.87514085
42.3	69.90113656
42.4	69.92713228
42.5	69.953128
42.6	69.97912372
42.7	70.00511944
42.8	70.03111515
42.9	70.05711087
43	70.08310659
43.1	70.10910231
43.2	70.13509803
43.3	70.16109374
43.4	70.18708946
43.5	70.21308518
43.6	70.2390809
43.7	70.26507662
43.8	70.29107233
43.9	70.31706805
44	70.34306377
44.1	70.36905949
44.2	70.39505521
44.3	70.42105092
44.4	70.44704664
44.5	70.47304236
44.6	70.49903808
44.7	70.5250338
44.8	70.55102952
44.9	70.57702523
45	70.60302095
45.1	70.62901667
45.2	70.65501239
45.3	70.68100811
45.4	70.70700382
45.5	70.73299954
45.6	70.75899526
45.7	70.78499098
45.8	70.8109867
45.9	70.83698241
46	70.86297813
46.1	70.88897385
46.2	70.91496957
46.3	70.94096529
46.4	70.966961
46.5	70.98939381
46.6	71.00648225
46.7	71.02357069
46.8	71.04065913
46.9	71.05774757
47	71.07483601
47.1	71.09192445
47.2	71.10901289
47.3	71.12610133
47.4	71.14318978
47.5	71.16027822
47.6	71.17736666
47.7	71.1944551
47.8	71.21154354
47.9	71.22863198
48	71.24572042
48.1	71.26280886
48.2	71.2798973
48.3	71.29698574
48.4	71.31407418
48.5	71.33116262
48.6	71.34825106
48.7	71.3653395
48.8	71.38242794
48.9	71.39951638
49	71.41660482
49.1	71.43369326
49.2	71.4507817
49.3	71.46787014
49.4	71.48495858
49.5	71.50204702
49.6	71.51913547
49.7	71.53622391
49.8	71.55331235
49.9	71.57040079
50	71.58748923
50.1	71.60457767
50.2	71.62166611
50.3	71.63875455
50.4	71.65584299
50.5	71.67293143
50.6	71.69001987
50.7	71.70710831
50.8	71.72419675
50.9	71.74128519
51	71.75837363
51.1	71.77546207
51.2	71.79255051
51.3	71.80963895
51.4	71.82672739
51.5	71.84381583
51.6	71.86090427
51.7	71.87799271
51.8	71.89508116
51.9	71.9121696
52	71.92925804
52.1	71.94634648
52.2	71.96343492
52.3	71.98052336
52.4	71.9976118
52.5	72.01470024
52.6	72.03178868
52.7	72.04887712
52.8	72.06596556
52.9	72.083054
53	72.10014244
53.1	72.11723088
53.2	72.13431932
53.3	72.15140776
53.4	72.1684962
53.5	72.18558464
53.6	72.20267308
53.7	72.21976152
53.8	72.23684996
53.9	72.2539384
54	72.27102685
54.1	72.28811529
54.2	72.30520373
54.3	72.32229217
54.4	72.33938061
54.5	72.35646905
54.6	72.37355749
54.7	72.39064593
54.8	72.40773437
54.9	72.42482281
55	72.44191125
55.1	72.45899969
55.2	72.47608813
55.3	72.49317657
55.4	72.51026501
55.5	72.52735345
55.6	72.54444189
55.7	72.56153033
55.8	72.57861877
55.9	72.59570721
56	72.61279565
56.1	72.62988409
56.2	72.64697254
56.3	72.66406098
56.4	72.68114942
56.5	72.69823786
56.6	72.7153263
56.7	72.73241474
56.8	72.74950318
56.9	72.76659162
57	72.78368006
57.1	72.8007685
57.2	72.81785694
57.3	72.83494538
57.4	72.85203382
57.5	72.8670103
57.6	72.87881884
57.7	72.89062738
57.8	72.90243591
57.9	72.91424445
58	72.92605299
58.1	72.93786153
58.2	72.94967006
58.3	72.9614786
58.4	72.97328714
58.5	72.98509568
58.6	72.99690422
58.7	73.00871275
58.8	73.02052129
58.9	73.03232983
59	73.04413837
59.1	73.05594691
59.2	73.06775544
59.3	73.07956398
59.4	73.09137252
59.5	73.10318106
59.6	73.11498959
59.7	73.12679813
59.8	73.13860667
59.9	73.15041521
60	73.16222375
60.1	73.17403228
60.2	73.18584082
60.3	73.19764936
60.4	73.2094579
60.5	73.22126644
60.6	73.23307497
60.7	73.24488351
60.8	73.25669205
60.9	73.26850059
61	73.28030912
61.1	73.29211766
61.2	73.3039262
61.3	73.31573474
61.4	73.32754328
61.5	73.33935181
61.6	73.35116035
61.7	73.36296889
61.8	73.37477743
61.9	73.38658597
62	73.3983945
62.1	73.41020304
62.2	73.42201158
62.3	73.43382012
62.4	73.44562865
62.5	73.45743719
62.6	73.46924573
62.7	73.48105427
62.8	73.49286281
62.9	73.50467134
63	73.51647988
63.1	73.52828842
63.2	73.54009696
63.3	73.5519055
63.4	73.56371403
63.5	73.57552257
63.6	73.58733111
63.7	73.59913965
63.8	73.61094818
63.9	73.62275672
64	73.63456526
64.1	73.6463738
64.2	73.65818234
64.3	73.66999087
64.4	73.68179941
64.5	73.69360795
64.6	73.70541649
64.7	73.71722503
64.8	73.72903356
64.9	73.7408421
65	73.75265064
65.1	73.76445918
65.2	73.77626771
65.3	73.78807625
65.4	73.79988479
65.5	73.81169333
65.6	73.82350187
65.7	73.8353104
65.8	73.84711894
65.9	73.85892748
66	73.87073602
66.1	73.88254455
66.2	73.89435309
66.3	73.90616163
66.4	73.91797017
66.5	73.92977871
66.6	73.94158724
66.7	73.95339578
66.8	73.96520432
66.9	73.97701286
67	73.9888214
67.1	74.00062993
67.2	74.01243847
67.3	74.02424701
67.4	74.03605555
67.5	74.04786408
67.6	74.05967262
67.7	74.07148116
67.8	74.0832897
67.9	74.09509824
68	74.10690677
68.1	74.11871531
68.2	74.13052385
68.3	74.14233239
68.4	74.15414093
68.5	74.16451529
68.6	74.17273841
68.7	74.18096152
68.8	74.18918463
68.9	74.19740775
69	74.20563086
69.1	74.21385397
69.2	74.22207709
69.3	74.2303002
69.4	74.23852331
69.5	74.24674643
69.6	74.25496954
69.7	74.26319265
69.8	74.27141577
69.9	74.27963888
70	74.28786199
70.1	74.29608511
70.2	74.30430822
70.3	74.31253133
70.4	74.32075445
70.5	74.32897756
70.6	74.33720067
70.7	74.34542379
70.8	74.3536469
70.9	74.36187001
71	74.37009313
71.1	74.37831624
71.2	74.38653935
71.3	74.39476247
71.4	74.40298558
71.5	74.41120869
71.6	74.41943181
71.7	74.42765492
71.8	74.43587803
71.9	74.44410115
72	74.45232426
72.1	74.46054737
72.2	74.46877049
72.3	74.4769936
72.4	74.48521672
72.5	74.49343983
72.6	74.50166294
72.7	74.50988606
72.8	74.51810917
72.9	74.52633228
73	74.5345554
73.1	74.54277851
73.2	74.55100162
73.3	74.55922474
73.4	74.56744785
73.5	74.57567096
73.6	74.58389408
73.7	74.59211719
73.8	74.6003403
73.9	74.60856342
74	74.61678653
74.1	74.62500964
74.2	74.63323276
74.3	74.64145587
74.4	74.64967898
74.5	74.6579021
74.6	74.66612521
74.7	74.67434832
74.8	74.68257144
74.9	74.69079455
75	74.69901766
75.1	74.70724078
75.2	74.71546389
75.3	74.723687
75.4	74.73191012
75.5	74.74013323
75.6	74.74835634
75.7	74.75657946
75.8	74.76480257
75.9	74.77302568
76	74.7812488
76.1	74.78947191
76.2	74.79769502
76.3	74.80591814
76.4	74.81414125
76.5	74.82236436
76.6	74.83058748
76.7	74.83881059
76.8	74.8470337
76.9	74.85525682
77	74.86347993
77.1	74.87170304
77.2	74.87992616
77.3	74.88814927
77.4	74.89637238
77.5	74.9045955
77.6	74.91281861
77.7	74.92104172
77.8	74.92926484
77.9	74.93748795
78	74.94571106
78.1	74.95393418
78.2	74.96215729
78.3	74.9703804
78.4	74.97860352
78.5	74.98682663
78.6	74.99504974
78.7	75.00327286
78.8	75.01149597
78.9	75.01971908
79	75.0279422
79.1	75.03616531
79.2	75.04438842
79.3	75.05261154
79.4	75.06083465
79.5	75.06865617
79.6	75.07586256
79.7	75.08305077
79.8	75.09022078
79.9	75.09737261
80	75.10450625
80.1	75.1116217
80.2	75.11871896
80.3	75.12579804
80.4	75.13285893
80.5	75.13990162
80.6	75.14692613
80.7	75.15393246
80.8	75.16092059
80.9	75.16789054
81	75.17484229
81.1	75.18177586
81.2	75.18869124
81.3	75.19558844
81.4	75.20246744
81.5	75.20932826
81.6	75.21617089
81.7	75.22299533
81.8	75.22980158
81.9	75.23658964
82	75.24335952
82.1	75.25011121
82.2	75.2568447
82.3	75.26356002
82.4	75.27025714
82.5	75.27693607
82.6	75.28359682
82.7	75.29023938
82.8	75.29686375
82.9	75.30346993
83	75.31005792
83.1	75.31662773
83.2	75.32317934
83.3	75.32971277
83.4	75.33622801
83.5	75.34272507
83.6	75.34920393
83.7	75.35566461
83.8	75.36210709
83.9	75.36853139
84	75.3749375
84.1	75.38132543
84.2	75.38769516
84.3	75.39404671
84.4	75.40038007
84.5	75.40669524
84.6	75.41299222
84.7	75.41927101
84.8	75.42553162
84.9	75.43177404
85	75.43799827
85.1	75.44420431
85.2	75.45039216
85.3	75.45656182
85.4	75.4627133
85.5	75.46884659
85.6	75.47496169
85.7	75.4810586
85.8	75.48713732
85.9	75.49319786
86	75.49924021
86.1	75.50526436
86.2	75.51127034
86.3	75.51725812
86.4	75.52322771
86.5	75.52917912
86.6	75.53511234
86.7	75.54102737
86.8	75.54692421
86.9	75.55280286
87	75.55866333
87.1	75.5645056
87.2	75.57032969
87.3	75.57613559
87.4	75.5819233
87.5	75.58769283
87.6	75.59344416
87.7	75.59917731
87.8	75.60489227
87.9	75.61058904
88	75.61626762
88.1	75.62192802
88.2	75.62757023
88.3	75.63319424
88.4	75.63880007
88.5	75.64438772
88.6	75.64995717
88.7	75.65550844
88.8	75.66104151
88.9	75.6665564
89	75.6720531
89.1	75.67753161
89.2	75.68299194
89.3	75.68843408
89.4	75.69385802
89.5	75.69926378
89.6	75.70465135
89.7	75.71002074
89.8	75.71537193
89.9	75.72070494
90	75.72601976
90.1	75.73131639
90.2	75.73659483
90.3	75.74185509
90.4	75.74709715
90.5	75.75237074
90.6	75.75770229
90.7	75.7630179
90.8	75.76831757
90.9	75.77360131
91	75.7788691
91.1	75.78412097
91.2	75.78935689
91.3	75.79457688
91.4	75.79978093
91.5	75.80496905
91.6	75.81014123
91.7	75.81529747
91.8	75.82043777
91.9	75.82556214
92	75.83067057
92.1	75.83576307
92.2	75.84083962
92.3	75.84590025
92.4	75.85094493
92.5	75.85597368
92.6	75.86098649
92.7	75.86598336
92.8	75.8709643
92.9	75.8759293
93	75.88087836
93.1	75.88581149
93.2	75.89072868
93.3	75.89562994
93.4	75.90051525
93.5	75.90538463
93.6	75.91023808
93.7	75.91507558
93.8	75.91989715
93.9	75.92470279
94	75.92949248
94.1	75.93426624
94.2	75.93902406
94.3	75.94376595
94.4	75.9484919
94.5	75.95320191
94.6	75.95789599
94.7	75.96257413
94.8	75.96723633
94.9	75.9718826
95	75.97651292
95.1	75.98112732
95.2	75.98572577
95.3	75.99030829
95.4	75.99487487
95.5	75.99942552
95.6	76.00396023
95.7	76.008479
95.8	76.01298183
95.9	76.01746873
96	76.02193969
96.1	76.02639472
96.2	76.0308338
96.3	76.03525695
96.4	76.03966417
96.5	76.04405545
96.6	76.04843079
96.7	76.05279019
96.8	76.05713366
96.9	76.06146119
97	76.06577278
97.1	76.07006844
97.2	76.07434816
97.3	76.07861194
97.4	76.08285979
97.5	76.0870917
97.6	76.09130767
97.7	76.09550771
97.8	76.09969181
97.9	76.10385997
98	76.1080122
98.1	76.11214849
98.2	76.11626884
98.3	76.12037326
98.4	76.12446174
98.5	76.12853428
98.6	76.13259088
98.7	76.13663155
98.8	76.14065629
98.9	76.14466508
99	76.14865794
99.1	76.15263486
99.2	76.15659585
99.3	76.1605409
99.4	76.16447001
99.5	76.16838318
99.6	76.17228042
99.7	76.17616172
99.8	76.18002709
99.9	76.18387651
100	76.18771001
100.1	76.19152756
100.2	76.19532918
100.3	76.19911486
100.4	76.2028846
100.5	76.20663841
100.6	76.21037628
100.7	76.21409822
100.8	76.21780421
100.9	76.22149427
101	76.2251684
101.1	76.22882658
101.2	76.23246883
101.3	76.23609515
101.4	76.23970552
101.5	76.24338701
101.6	76.24718589
101.7	76.25097278
101.8	76.25474767
101.9	76.25851057
102	76.26226147
102.1	76.26600038
102.2	76.2697273
102.3	76.27344222
102.4	76.27714515
102.5	76.28083608
102.6	76.28451502
102.7	76.28818196
102.8	76.29183691
102.9	76.29547986
103	76.29911082
103.1	76.30272979
103.2	76.30633676
103.3	76.30993174
103.4	76.31351472
103.5	76.31708571
103.6	76.3206447
103.7	76.3241917
103.8	76.32772671
103.9	76.33124972
104	76.33476073
104.1	76.33825975
104.2	76.34174678
104.3	76.34522181
104.4	76.34868485
104.5	76.3521359
104.6	76.35557495
104.7	76.359002
104.8	76.36241706
104.9	76.36582013
105	76.3692112
105.1	76.37259028
105.2	76.37595736
105.3	76.37931245
105.4	76.38265555
105.5	76.38598665
105.6	76.38930576
105.7	76.39261287
105.8	76.39590798
105.9	76.39919111
106	76.40246224
106.1	76.40572137
106.2	76.40896851
106.3	76.41220365
106.4	76.41542681
106.5	76.41863796
106.6	76.42183712
106.7	76.42502429
106.8	76.42819947
106.9	76.43136264
107	76.43451383
107.1	76.43765302
107.2	76.44078022
107.3	76.44389542
107.4	76.44699862
107.5	76.45008984
107.6	76.45316906
107.7	76.45623628
107.8	76.45929151
107.9	76.46233474
108	76.46536598
108.1	76.46838523
108.2	76.47139248
108.3	76.47438774
108.4	76.477371
108.5	76.48034227


==> Data/Hydromechanical/Pressure/Pmesh1B.dat <==
0	23.1805913
0.1	23.34857934
0.2	23.51656738
0.3	23.62812383
0.4	23.65503288
0.5	23.68194194
0.6	23.708851
0.7	23.73576005
0.8	23.76266911
0.9	23.78957816
1	23.81648722
1.1	23.84339628
1.2	23.92337357
1.3	24.03872969
1.4	24.15408581
1.5	24.26944193
1.6	24.38479805
1.7	24.50015418
1.8	24.6155103
1.9	24.73086642
2	24.84622254
2.1	24.96157866
2.2	25.07693478
2.3	25.1922909
2.4	25.30764702
2.5	25.42300314
2.6	25.53835927
2.7	25.65371539
2.8	25.76907151
2.9	25.88442763
3	25.99626671
3.1	26.1081058
3.2	26.21994489
3.3	26.33178397
3.4	26.44362306
3.5	26.55546214
3.6	26.66730123
3.7	26.77914032
3.8	26.8909794
3.9	27.00281849
4	27.11465758
4.1	27.22649666
4.2	27.33833575
4.3	27.45017483
4.4	27.56201392
4.5	27.67385301
4.6	27.78569209
4.7	27.89753118
4.8	28.00937026
4.9	28.12120935
5	28.23304844
5.1	28.34488752
5.2	28.45672661
5.3	28.5685657
5.4	28.68040478
5.5	28.79224387
5.6	28.90408295
5.7	29.01592204
5.8	29.12776113
5.9	29.23960021
6	29.3514393
6.1	29.46327838
6.2	29.57511747
6.3	29.68695656
6.4	29.79879564
6.5	29.89047639
6.6	29.97711755
6.7	30.06375871
6.8	30.15039987
6.9	30.23704103
7	30.32368219
7.1	30.41032335
7.2	30.49696452
7.3	30.58360568
7.4	30.67024684
7.5	30.756888
7.6	30.84352916
7.7	30.93017032
7.8	31.01681148
7.9	31.10345264
8	31.1900938
8.1	31.27673496
8.2	31.36337612
8.3	31.45001729
8.4	31.53665845
8.5	31.62329961
8.6	31.70994077
8.7	31.79658193
8.8	31.88322309
8.9	31.96986425
9	32.05650541
9.1	32.14314657
9.2	32.22978773
9.3	32.3164289
9.4	32.40307006
9.5	32.48971122
9.6	32.57635238
9.7	32.66299354
9.8	32.7496347
9.9	32.83627586
10	32.92291702
10.1	33.00955818
10.2	33.09619934
10.3	33.18284051
10.4	33.26948167
10.5	33.35612283
10.6	33.44276399
10.7	33.52940515
10.8	33.61604631
10.9	33.70268747
11	33.78932863
11.1	33.87596979
11.2	33.96261095
11.3	34.04925211
11.4	34.13589328
11.5	34.22253444
11.6	34.3091756
11.7	34.39581676
11.8	34.48245792
11.9	34.56909908
12	34.65574024
12.1	34.7423814
12.2	34.82902256
12.3	34.91566372
12.4	35.00230489
12.5	35.08894605
12.6	35.17558721
12.7	35.26222837
12.8	35.34886953
12.9	35.43551069
13	35.52215185
13.1	35.60879301
13.2	35.69543417
13.3	35.78207533
13.4	35.86871649
13.5	35.94553258
13.6	36.00761103
13.7	36.06968949
13.8	36.13176795
13.9	36.19384641
14	36.25592487
14.1	36.31800333
14.2	36.38008179
14.3	36.44216025
14.4	36.50423871
14.5	36.56631717
14.6	36.62839563
14.7	36.69047409
14.8	36.75255255
14.9	36.81463101
15	36.87670947
15.1	36.93878793
15.2	37.00086639
15.3	37.06294484
15.4	37.1250233
15.5	37.18710176
15.6	37.24918022
15.7	37.31125868
15.8	37.37333714
15.9	37.4354156
16	37.49749406
16.1	37.55957252
16.2	37.62165098
16.3	37.68372944
16.4	37.7458079
16.5	37.80788636
16.6	37.86996482
16.7	37.93204328
16.8	37.99412174
16.9	38.0562002
17	38.11827865
17.1	38.18035711
17.2	38.24243557
17.3	38.30451403
17.4	38.36659249
17.5	38.42867095
17.6	38.49074941
17.7	38.55282787
17.8	38.61490633
17.9	38.67698479
18	38.73906325
18.1	38.80114171
18.2	38.86322017
18.3	38.92529863
18.4	38.98737709
18.5	39.04945555
18.6	39.11153401
18.7	39.17361246
18.8	39.23569092
18.9	39.29776938
19	39.35984784
19.1	39.4219263
19.2	39.48400476
19.3	39.54608322
19.4	39.60816168
19.5	39.67024014
19.6	39.7323186
19.7	39.79439706
19.8	39.85647552
19.9	39.91855398
20	39.98063244
20.1	40.0427109
20.2	40.10478936
20.3	40.16686782
20.4	40.22894627
20.5	40.29102473
20.6	40.35310319
20.7	40.41518165
20.8	40.47726011
20.9	40.53933857
21	40.60141703
21.1	40.66349549
21.2	40.72557395
21.3	40.78765241
21.4	40.84973087
21.5	40.91180933
21.6	40.97388779
21.7	41.03596625
21.8	41.09804471
21.9	41.16012317
22	41.22220163
22.1	41.28428008
22.2	41.34635854
22.3	41.408437
22.4	41.47051546
22.5	41.53259392
22.6	41.59467238
22.7	41.65675084
22.8	41.7188293
22.9	41.78090776
23	41.84298622
23.1	41.90506468
23.2	41.96714314
23.3	42.0292216
23.4	42.09130006
23.5	42.15337852
23.6	42.21545698
23.7	42.27753544
23.8	42.33961389
23.9	42.40169235
24	42.46377081
24.1	42.52584927
24.2	42.58792773
24.3	42.65000619
24.4	42.71208465
24.5	42.76790911
24.6	42.81435256
24.7	42.86079601
24.8	42.90723946
24.9	42.95368291
25	43.00012636
25.1	43.04656981
25.2	43.09301326
25.3	43.13945671
25.4	43.18590016
25.5	43.23234361
25.6	43.27878706
25.7	43.32523051
25.8	43.37167396
25.9	43.41811741
26	43.46456086
26.1	43.51100431
26.2	43.55744776
26.3	43.60389121
26.4	43.65033466
26.5	43.69677811
26.6	43.74322156
26.7	43.78966501
26.8	43.83610846
26.9	43.88255191
27	43.92899536
27.1	43.97543881
27.2	44.02188226
27.3	44.06832571
27.4	44.11476917
27.5	44.16121262
27.6	44.20765607
27.7	44.25409952
27.8	44.30054297
27.9	44.34698642
28	44.39342987
28.1	44.43987332
28.2	44.48631677
28.3	44.53276022
28.4	44.57920367
28.5	44.62564712
28.6	44.67209057
28.7	44.71853402
28.8	44.76497747
28.9	44.81142092
29	44.85786437
29.1	44.90430782
29.2	44.95075127
29.3	44.99719472
29.4	45.04363817
29.5	45.09008162
29.6	45.13652507
29.7	45.18296852
29.8	45.22941197
29.9	45.27585542
30	45.32229887
30.1	45.36874232
30.2	45.41518577
30.3	45.46162922
30.4	45.50807267
30.5	45.55451612
30.6	45.60095957
30.7	45.64740302
30.8	45.69384647
30.9	45.74028993
31	45.78673338
31.1	45.83317683
31.2	45.87962028
31.3	45.92606373
31.4	45.97250718
31.5	46.01895063
31.6	46.06539408
31.7	46.11183753
31.8	46.15828098
31.9	46.20472443
32	46.25116788
32.1	46.29761133
32.2	46.34405478
32.3	46.39049823
32.4	46.43694168
32.5	46.48338513
32.6	46.52982858
32.7	46.57627203
32.8	46.62271548
32.9	46.66915893
33	46.71560238
33.1	46.76204583
33.2	46.80848928
33.3	46.85493273
33.4	46.90137618
33.5	46.94781963
33.6	46.99426308
33.7	47.04070653
33.8	47.08714998
33.9	47.13359343
34	47.18003688
34.1	47.22648033
34.2	47.27292378
34.3	47.31936724
34.4	47.36581069
34.5	47.41225414
34.6	47.45869759
34.7	47.50514104
34.8	47.55158449
34.9	47.59802794
35	47.64447139
35.1	47.69091484
35.2	47.73735829
35.3	47.78380174
35.4	47.83024519
35.5	47.87138434
35.6	47.90456706
35.7	47.93774977
35.8	47.97093248
35.9	48.00411519
36	48.03729791
36.1	48.07048062
36.2	48.10366333
36.3	48.13684604
36.4	48.17002876
36.5	48.20321147
36.6	48.23639418
36.7	48.2695769
36.8	48.30275961
36.9	48.33594232
37	48.36912503
37.1	48.40230775
37.2	48.43549046
37.3	48.46867317
37.4	48.50185588
37.5	48.5350386
37.6	48.56822131
37.7	48.60140402
37.8	48.63458674
37.9	48.66776945
38	48.70095216
38.1	48.73413487
38.2	48.76731759
38.3	48.8005003
38.4	48.83368301
38.5	48.86686572
38.6	48.90004844
38.7	48.93323115
38.8	48.96641386
38.9	48.99959657
39	49.03277929
39.1	49.065962
39.2	49.09914471
39.3	49.13232743
39.4	49.16551014
39.5	49.19869285
39.6	49.23187556
39.7	49.26505828
39.8	49.29824099
39.9	49.3314237
40	49.36460641
40.1	49.39778913
40.2	49.43097184
40.3	49.46415455
40.4	49.49733726
40.5	49.53051998
40.6	49.56370269
40.7	49.5968854
40.8	49.63006812
40.9	49.66325083
41	49.69643354
41.1	49.72961625
41.2	49.76279897
41.3	49.79598168
41.4	49.82916439
41.5	49.8623471
41.6	49.89552982
41.7	49.92871253
41.8	49.96189524
41.9	49.99507795
42	50.02826067
42.1	50.06144338
42.2	50.09462609
42.3	50.12780881
42.4	50.16099152
42.5	50.19417423
42.6	50.22735694
42.7	50.26053966
42.8	50.29372237
42.9	50.32690508
43	50.36008779
43.1	50.39327051
43.2	50.42645322
43.3	50.45963593
43.4	50.49281864
43.5	50.52600136
43.6	50.55918407
43.7	50.59236678
43.8	50.6255495
43.9	50.65873221
44	50.69191492
44.1	50.72509763
44.2	50.75828035
44.3	50.79146306
44.4	50.82464577
44.5	50.85782848
44.6	50.8910112
44.7	50.92419391
44.8	50.95737662
44.9	50.99055933
45	51.02374205
45.1	51.05692476
45.2	51.09010747
45.3	51.12329019
45.4	51.1564729
45.5	51.18965561
45.6	51.22283832
45.7	51.25602104
45.8	51.28920375
45.9	51.32238646
46	51.35556917
46.1	51.38875189
46.2	51.4219346
46.3	51.45511731
46.4	51.48830002
46.5	51.51760499
46.6	51.54109332
46.7	51.56458165
46.8	51.58806999
46.9	51.61155832
47	51.63504666
47.1	51.65853499
47.2	51.68202333
47.3	51.70551166
47.4	51.729
47.5	51.75248833
47.6	51.77597666
47.7	51.799465
47.8	51.82295333
47.9	51.84644167
48	51.86993
48.1	51.89341834
48.2	51.91690667
48.3	51.940395
48.4	51.96388334
48.5	51.98737167
48.6	52.01086001
48.7	52.03434834
48.8	52.05783668
48.9	52.08132501
49	52.10481334
49.1	52.12830168
49.2	52.15179001
49.3	52.17527835
49.4	52.19876668
49.5	52.22225502
49.6	52.24574335
49.7	52.26923169
49.8	52.29272002
49.9	52.31620835
50	52.33969669
50.1	52.36318502
50.2	52.38667336
50.3	52.41016169
50.4	52.43365003
50.5	52.45713836
50.6	52.48062669
50.7	52.50411503
50.8	52.52760336
50.9	52.5510917
51	52.57458003
51.1	52.59806837
51.2	52.6215567
51.3	52.64504504
51.4	52.66853337
51.5	52.6920217
51.6	52.71551004
51.7	52.73899837
51.8	52.76248671
51.9	52.78597504
52	52.80946338
52.1	52.83295171
52.2	52.85644004
52.3	52.87992838
52.4	52.90341671
52.5	52.92690505
52.6	52.95039338
52.7	52.97388172
52.8	52.99737005
52.9	53.02085838
53	53.04434672
53.1	53.06783505
53.2	53.09132339
53.3	53.11481172
53.4	53.13830006
53.5	53.16178839
53.6	53.18527673
53.7	53.20876506
53.8	53.23225339
53.9	53.25574173
54	53.27923006
54.1	53.3027184
54.2	53.32620673
54.3	53.34969507
54.4	53.3731834
54.5	53.39667173
54.6	53.42016007
54.7	53.4436484
54.8	53.46713674
54.9	53.49062507
55	53.51411341
55.1	53.53760174
55.2	53.56109007
55.3	53.58457841
55.4	53.60806674
55.5	53.63155508
55.6	53.65504341
55.7	53.67853175
55.8	53.70202008
55.9	53.72550842
56	53.74899675
56.1	53.77248508
56.2	53.79597342
56.3	53.81946175
56.4	53.84295009
56.5	53.86643842
56.6	53.88992676
56.7	53.91341509
56.8	53.93690342
56.9	53.96039176
57	53.98388009
57.1	54.00736843
57.2	54.03085676
57.3	54.0543451
57.4	54.07783343
57.5	54.09864132
57.6	54.11542856
57.7	54.13221579
57.8	54.14900302
57.9	54.16579025
58	54.18257748
58.1	54.19936471
58.2	54.21615194
58.3	54.23293918
58.4	54.24972641
58.5	54.26651364
58.6	54.28330087
58.7	54.3000881
58.8	54.31687533
58.9	54.33366257
59	54.3504498
59.1	54.36723703
59.2	54.38402426
59.3	54.40081149
59.4	54.41759872
59.5	54.43438596
59.6	54.45117319
59.7	54.46796042
59.8	54.48474765
59.9	54.50153488
60	54.51832211
60.1	54.53510935
60.2	54.55189658
60.3	54.56868381
60.4	54.58547104
60.5	54.60225827
60.6	54.6190455
60.7	54.63583273
60.8	54.65261997
60.9	54.6694072
61	54.68619443
61.1	54.70298166
61.2	54.71976889
61.3	54.73655612
61.4	54.75334336
61.5	54.77013059
61.6	54.78691782
61.7	54.80370505
61.8	54.82049228
61.9	54.83727951
62	54.85406675
62.1	54.87085398
62.2	54.88764121
62.3	54.90442844
62.4	54.92121567
62.5	54.9380029
62.6	54.95479014
62.7	54.97157737
62.8	54.9883646
62.9	55.00515183
63	55.02193906
63.1	55.03872629
63.2	55.05551352
63.3	55.07230076
63.4	55.08908799
63.5	55.10587522
63.6	55.12266245
63.7	55.13944968
63.8	55.15623691
63.9	55.17302415
64	55.18981138
64.1	55.20659861
64.2	55.22338584
64.3	55.24017307
64.4	55.2569603
64.5	55.27374754
64.6	55.29053477
64.7	55.307322
64.8	55.32410923
64.9	55.34089646
65	55.35768369
65.1	55.37447092
65.2	55.39125816
65.3	55.40804539
65.4	55.42483262
65.5	55.44161985
65.6	55.45840708
65.7	55.47519431
65.8	55.49198155
65.9	55.50876878
66	55.52555601
66.1	55.54234324
66.2	55.55913047
66.3	55.5759177
66.4	55.59270494
66.5	55.60949217
66.6	55.6262794
66.7	55.64306663
66.8	55.65985386
66.9	55.67664109
67	55.69342833
67.1	55.71021556
67.2	55.72700279
67.3	55.74379002
67.4	55.76057725
67.5	55.77736448
67.6	55.79415171
67.7	55.81093895
67.8	55.82772618
67.9	55.84451341
68	55.86130064
68.1	55.87808787
68.2	55.8948751
68.3	55.91166234
68.4	55.92844957
68.5	55.94334972
68.6	55.95541927
68.7	55.96748881
68.8	55.97955835
68.9	55.9916279
69	56.00369744
69.1	56.01576698
69.2	56.02783653
69.3	56.03990607
69.4	56.05197561
69.5	56.06404516
69.6	56.0761147
69.7	56.08818424
69.8	56.10025379
69.9	56.11232333
70	56.12439287
70.1	56.13646242
70.2	56.14853196
70.3	56.1606015
70.4	56.17267105
70.5	56.18474059
70.6	56.19681013
70.7	56.20887968
70.8	56.22094922
70.9	56.23301876
71	56.24508831
71.1	56.25715785
71.2	56.26922739
71.3	56.28129694
71.4	56.29336648
71.5	56.30543602
71.6	56.31750557
71.7	56.32957511
71.8	56.34164465
71.9	56.3537142
72	56.36578374
72.1	56.37785328
72.2	56.38992283
72.3	56.40199237
72.4	56.41406191
72.5	56.42613146
72.6	56.438201
72.7	56.45027054
72.8	56.46234009
72.9	56.47440963
73	56.48647917
73.1	56.49854872
73.2	56.51061826
73.3	56.5226878
73.4	56.53475735
73.5	56.54682689
73.6	56.55889643
73.7	56.57096598
73.8	56.58303552
73.9	56.59510506
74	56.60717461
74.1	56.61924415
74.2	56.63131369
74.3	56.64338324
74.4	56.65545278
74.5	56.66752232
74.6	56.67959187
74.7	56.69166141
74.8	56.70373095
74.9	56.7158005
75	56.72787004
75.1	56.73993958
75.2	56.75200913
75.3	56.76407867
75.4	56.77614821
75.5	56.78821776
75.6	56.8002873
75.7	56.81235684
75.8	56.82442639
75.9	56.83649593
76	56.84856547
76.1	56.86063502
76.2	56.87270456
76.3	56.8847741
76.4	56.89684365
76.5	56.90891319
76.6	56.92098273
76.7	56.93305228
76.8	56.94512182
76.9	56.95719136
77	56.96926091
77.1	56.98133045
77.2	56.99339999
77.3	57.00546954
77.4	57.01753908
77.5	57.02960862
77.6	57.04167817
77.7	57.05374771
77.8	57.06581725
77.9	57.0778868
78	57.08995634
78.1	57.10202588
78.2	57.11409543
78.3	57.12616497
78.4	57.13823451
78.5	57.15030406
78.6	57.1623736
78.7	57.17444314
78.8	57.18651269
78.9	57.19858223
79	57.21065177
79.1	57.22272132
79.2	57.23479086
79.3	57.2468604
79.4	57.25892995
79.5	57.27043004
79.6	57.28105792
79.7	57.29166
79.8	57.3022363
79.9	57.3127868
80	57.32331151
80.1	57.33381044
80.2	57.34428357
80.3	57.35473091
80.4	57.36515246
80.5	57.37554823
80.6	57.3859182
80.7	57.39626238
80.8	57.40658077
80.9	57.41687337
81	57.42714019
81.1	57.43738121
81.2	57.44759644
81.3	57.45778588
81.4	57.46794953
81.5	57.47808739
81.6	57.48819946
81.7	57.49828574
81.8	57.50834623
81.9	57.51838093
82	57.52838984
82.1	57.53837296
82.2	57.54833029
82.3	57.55826183
82.4	57.56816758
82.5	57.57804754
82.6	57.58790171
82.7	57.59773009
82.8	57.60753268
82.9	57.61730948
83	57.62706049
83.1	57.63678571
83.2	57.64648513
83.3	57.65615877
83.4	57.66580662
83.5	57.67542868
83.6	57.68502495
83.7	57.69459542
83.8	57.70414011
83.9	57.71365901
84	57.72315212
84.1	57.73261943
84.2	57.74206096
84.3	57.7514767
84.4	57.76086664
84.5	57.7702308
84.6	57.77956916
84.7	57.78888174
84.8	57.79816853
84.9	57.80742952
85	57.81666473
85.1	57.82587414
85.2	57.83505777
85.3	57.8442156
85.4	57.85334765
85.5	57.8624539
85.6	57.87153437
85.7	57.88058904
85.8	57.88961793
85.9	57.89862102
86	57.90759833
86.1	57.91654984
86.2	57.92547556
86.3	57.9343755
86.4	57.94324964
86.5	57.95209799
86.6	57.96092056
86.7	57.96971733
86.8	57.97848831
86.9	57.98723351
87	57.99595291
87.1	58.00464652
87.2	58.01331434
87.3	58.02195637
87.4	58.03057262
87.5	58.03916307
87.6	58.04772773
87.7	58.0562666
87.8	58.06477968
87.9	58.07326697
88	58.08172847
88.1	58.09016419
88.2	58.09857411
88.3	58.10695824
88.4	58.11531658
88.5	58.12364913
88.6	58.13195589
88.7	58.14023686
88.8	58.14849204
88.9	58.15672143
89	58.16492503
89.1	58.17310284
89.2	58.18125486
89.3	58.18938108
89.4	58.19748152
89.5	58.20555617
89.6	58.21360503
89.7	58.2216281
89.8	58.22962538
89.9	58.23759687
90	58.24554256
90.1	58.25346247
90.2	58.26135659
90.3	58.26922492
90.4	58.27706745
90.5	58.28495067
90.6	58.29290989
90.7	58.30084634
90.8	58.30876001
90.9	58.3166509
91	58.324519
91.1	58.33236433
91.2	58.34018688
91.3	58.34798665
91.4	58.35576363
91.5	58.36351784
91.6	58.37124927
91.7	58.37895792
91.8	58.38664378
91.9	58.39430687
92	58.40194718
92.1	58.40956471
92.2	58.41715946
92.3	58.42473143
92.4	58.43228061
92.5	58.43980702
92.6	58.44731065
92.7	58.4547915
92.8	58.46224957
92.9	58.46968486
93	58.47709736
93.1	58.48448709
93.2	58.49185404
93.3	58.49919821
93.4	58.5065196
93.5	58.51381821
93.6	58.52109404
93.7	58.52834708
93.8	58.53557735
93.9	58.54278484
94	58.54996955
94.1	58.55713148
94.2	58.56427063
94.3	58.571387
94.4	58.57848059
94.5	58.5855514
94.6	58.59259943
94.7	58.59962468
94.8	58.60662715
94.9	58.61360683
95	58.62056374
95.1	58.62749787
95.2	58.63440922
95.3	58.64129779
95.4	58.64816358
95.5	58.65500659
95.6	58.66182682
95.7	58.66862427
95.8	58.67539894
95.9	58.68215083
96	58.68887994
96.1	58.69558627
96.2	58.70226982
96.3	58.70893059
96.4	58.71556858
96.5	58.72218379
96.6	58.72877622
96.7	58.73534587
96.8	58.74189274
96.9	58.74841683
97	58.75491814
97.1	58.76139668
97.2	58.76785243
97.3	58.7742854
97.4	58.78069559
97.5	58.787083
97.6	58.79344763
97.7	58.79978948
97.8	58.80610855
97.9	58.81240484
98	58.81867835
98.1	58.82492908
98.2	58.83115703
98.3	58.83736221
98.4	58.8435446
98.5	58.84970421
98.6	58.85584104
98.7	58.86195509
98.8	58.86804636
98.9	58.87411485
99	58.88016056
99.1	58.8861835
99.2	58.89218365
99.3	58.89816102
99.4	58.90411561
99.5	58.91004742
99.6	58.91595645
99.7	58.92184271
99.8	58.92770618
99.9	58.93354687
100	58.93936478
100.1	58.94515991
100.2	58.95093227
100.3	58.95668184
100.4	58.96240863
100.5	58.96811264
100.6	58.97379387
100.7	58.97945233
100.8	58.985088
100.9	58.99070089
101	58.996291
101.1	59.00185834
101.2	59.00740289
101.3	59.01292466
101.4	59.01842365
101.5	59.02401445
101.6	59.02975799
101.7	59.03548393
101.8	59.04119229
101.9	59.04688305
102	59.05255622
102.1	59.05821181
102.2	59.0638498
102.3	59.0694702
102.4	59.07507301
102.5	59.08065823
102.6	59.08622587
102.7	59.09177591
102.8	59.09730836
102.9	59.10282322
103	59.10832049
103.1	59.11380017
103.2	59.11926226
103.3	59.12470676
103.4	59.13013367
103.5	59.13554298
103.6	59.14093471
103.7	59.14630885
103.8	59.1516654
103.9	59.15700436
104	59.16232572
104.1	59.1676295
104.2	59.17291569
104.3	59.17818428
104.4	59.18343529
104.5	59.1886687
104.6	59.19388453
104.7	59.19908276
104.8	59.20426341
104.9	59.20942646
105	59.21457193
105.1	59.2196998
105.2	59.22481008
105.3	59.22990278
105.4	59.23497788
105.5	59.24003539
105.6	59.24507532
105.7	59.25009765
105.8	59.25510239
105.9	59.26008954
106	59.2650591
106.1	59.27001107
106.2	59.27494545
106.3	59.27986224
106.4	59.28476144
106.5	59.28964305
106.6	59.29450707
106.7	59.2993535
106.8	59.30418234
106.9	59.30899359
107	59.31378725
107.1	59.31856332
107.2	59.32332179
107.3	59.32806268
107.4	59.33278598
107.5	59.33749168
107.6	59.3421798
107.7	59.34685033
107.8	59.35150326
107.9	59.35613861
108	59.36075636
108.1	59.36535653
108.2	59.3699391
108.3	59.37450409
108.4	59.37905148
108.5	59.38358128


==> Data/Hydromechanical/Pressure/Pmesh1C.dat <==
0	20.58997289
0.1	20.86325167
0.2	21.13653044
0.3	21.29030011
0.4	21.26480611
0.5	21.23931211
0.6	21.21381812
0.7	21.18832412
0.8	21.16283012
0.9	21.13733613
1	21.11184213
1.1	21.08634813
1.2	21.06517566
1.3	21.04688421
1.4	21.02859276
1.5	21.0103013
1.6	20.99200985
1.7	20.9737184
1.8	20.95542695
1.9	20.93713549
2	20.91884404
2.1	20.90055259
2.2	20.88226114
2.3	20.86396968
2.4	20.84567823
2.5	20.82738678
2.6	20.80909532
2.7	20.79080387
2.8	20.77251242
2.9	20.75422097
3	20.76328348
3.1	20.772346
3.2	20.78140852
3.3	20.79047104
3.4	20.79953355
3.5	20.80859607
3.6	20.81765859
3.7	20.8267211
3.8	20.83578362
3.9	20.84484614
4	20.85390866
4.1	20.86297117
4.2	20.87203369
4.3	20.88109621
4.4	20.89015873
4.5	20.89922124
4.6	20.90828376
4.7	20.91734628
4.8	20.9264088
4.9	20.93547131
5	20.94453383
5.1	20.95359635
5.2	20.96265886
5.3	20.97172138
5.4	20.9807839
5.5	20.98984642
5.6	20.99890893
5.7	21.00797145
5.8	21.01703397
5.9	21.02609649
6	21.035159
6.1	21.04422152
6.2	21.05328404
6.3	21.06234656
6.4	21.07140907
6.5	21.10118749
6.6	21.13614488
6.7	21.17110228
6.8	21.20605967
6.9	21.24101707
7	21.27597446
7.1	21.31093185
7.2	21.34588925
7.3	21.38084664
7.4	21.41580403
7.5	21.45076143
7.6	21.48571882
7.7	21.52067621
7.8	21.55563361
7.9	21.590591
8	21.6255484
8.1	21.66050579
8.2	21.69546318
8.3	21.73042058
8.4	21.76537797
8.5	21.80033536
8.6	21.83529276
8.7	21.87025015
8.8	21.90520754
8.9	21.94016494
9	21.97512233
9.1	22.01007973
9.2	22.04503712
9.3	22.07999451
9.4	22.11495191
9.5	22.1499093
9.6	22.18486669
9.7	22.21982409
9.8	22.25478148
9.9	22.28973887
10	22.32469627
10.1	22.35965366
10.2	22.39461105
10.3	22.42956845
10.4	22.46452584
10.5	22.49948324
10.6	22.53444063
10.7	22.56939802
10.8	22.60435542
10.9	22.63931281
11	22.6742702
11.1	22.7092276
11.2	22.74418499
11.3	22.77914238
11.4	22.81409978
11.5	22.84905717
11.6	22.88401457
11.7	22.91897196
11.8	22.95392935
11.9	22.98888675
12	23.02384414
12.1	23.05880153
12.2	23.09375893
12.3	23.12871632
12.4	23.16367371
12.5	23.19863111
12.6	23.2335885
12.7	23.2685459
12.8	23.30350329
12.9	23.33846068
13	23.37341808
13.1	23.40837547
13.2	23.44333286
13.3	23.47829026
13.4	23.51324765
13.5	23.55099318
13.6	23.59292092
13.7	23.63484867
13.8	23.67677641
13.9	23.71870415
14	23.76063189
14.1	23.80255963
14.2	23.84448737
14.3	23.88641511
14.4	23.92834285
14.5	23.97027059
14.6	24.01219834
14.7	24.05412608
14.8	24.09605382
14.9	24.13798156
15	24.1799093
15.1	24.22183704
15.2	24.26376478
15.3	24.30569252
15.4	24.34762026
15.5	24.389548
15.6	24.43147575
15.7	24.47340349
15.8	24.51533123
15.9	24.55725897
16	24.59918671
16.1	24.64111445
16.2	24.68304219
16.3	24.72496993
16.4	24.76689767
16.5	24.80882542
16.6	24.85075316
16.7	24.8926809
16.8	24.93460864
16.9	24.97653638
17	25.01846412
17.1	25.06039186
17.2	25.1023196
17.3	25.14424734
17.4	25.18617509
17.5	25.22810283
17.6	25.27003057
17.7	25.31195831
17.8	25.35388605
17.9	25.39581379
18	25.43774153
18.1	25.47966927
18.2	25.52159701
18.3	25.56352476
18.4	25.6054525
18.5	25.64738024
18.6	25.68930798
18.7	25.73123572
18.8	25.77316346
18.9	25.8150912
19	25.85701894
19.1	25.89894668
19.2	25.94087443
19.3	25.98280217
19.4	26.02472991
19.5	26.06665765
19.6	26.10858539
19.7	26.15051313
19.8	26.19244087
19.9	26.23436861
20	26.27629635
20.1	26.31822409
20.2	26.36015184
20.3	26.40207958
20.4	26.44400732
20.5	26.48593506
20.6	26.5278628
20.7	26.56979054
20.8	26.61171828
20.9	26.65364602
21	26.69557376
21.1	26.73750151
21.2	26.77942925
21.3	26.82135699
21.4	26.86328473
21.5	26.90521247
21.6	26.94714021
21.7	26.98906795
21.8	27.03099569
21.9	27.07292343
22	27.11485118
22.1	27.15677892
22.2	27.19870666
22.3	27.2406344
22.4	27.28256214
22.5	27.32448988
22.6	27.36641762
22.7	27.40834536
22.8	27.4502731
22.9	27.49220085
23	27.53412859
23.1	27.57605633
23.2	27.61798407
23.3	27.65991181
23.4	27.70183955
23.5	27.74376729
23.6	27.78569503
23.7	27.82762277
23.8	27.86955052
23.9	27.91147826
24	27.953406
24.1	27.99533374
24.2	28.03726148
24.3	28.07918922
24.4	28.12111696
24.5	28.16190059
24.6	28.20096804
24.7	28.2400355
24.8	28.27910296
24.9	28.31817041
25	28.35723787
25.1	28.39630532
25.2	28.43537278
25.3	28.47444024
25.4	28.51350769
25.5	28.55257515
25.6	28.5916426
25.7	28.63071006
25.8	28.66977751
25.9	28.70884497
26	28.74791243
26.1	28.78697988
26.2	28.82604734
26.3	28.86511479
26.4	28.90418225
26.5	28.94324971
26.6	28.98231716
26.7	29.02138462
26.8	29.06045207
26.9	29.09951953
27	29.13858699
27.1	29.17765444
27.2	29.2167219
27.3	29.25578935
27.4	29.29485681
27.5	29.33392426
27.6	29.37299172
27.7	29.41205918
27.8	29.45112663
27.9	29.49019409
28	29.52926154
28.1	29.568329
28.2	29.60739646
28.3	29.64646391
28.4	29.68553137
28.5	29.72459882
28.6	29.76366628
28.7	29.80273373
28.8	29.84180119
28.9	29.88086865
29	29.9199361
29.1	29.95900356
29.2	29.99807101
29.3	30.03713847
29.4	30.07620593
29.5	30.11527338
29.6	30.15434084
29.7	30.19340829
29.8	30.23247575
29.9	30.2715432
30	30.31061066
30.1	30.34967812
30.2	30.38874557
30.3	30.42781303
30.4	30.46688048
30.5	30.50594794
30.6	30.5450154
30.7	30.58408285
30.8	30.62315031
30.9	30.66221776
31	30.70128522
31.1	30.74035267
31.2	30.77942013
31.3	30.81848759
31.4	30.85755504
31.5	30.8966225
31.6	30.93568995
31.7	30.97475741
31.8	31.01382487
31.9	31.05289232
32	31.09195978
32.1	31.13102723
32.2	31.17009469
32.3	31.20916215
32.4	31.2482296
32.5	31.28729706
32.6	31.32636451
32.7	31.36543197
32.8	31.40449942
32.9	31.44356688
33	31.48263434
33.1	31.52170179
33.2	31.56076925
33.3	31.5998367
33.4	31.63890416
33.5	31.67797162
33.6	31.71703907
33.7	31.75610653
33.8	31.79517398
33.9	31.83424144
34	31.87330889
34.1	31.91237635
34.2	31.95144381
34.3	31.99051126
34.4	32.02957872
34.5	32.06864617
34.6	32.10771363
34.7	32.14678109
34.8	32.18584854
34.9	32.224916
35	32.26398345
35.1	32.30305091
35.2	32.34211836
35.3	32.38118582
35.4	32.42025328
35.5	32.4561929
35.6	32.48744078
35.7	32.51868865
35.8	32.54993653
35.9	32.58118441
36	32.61243229
36.1	32.64368016
36.2	32.67492804
36.3	32.70617592
36.4	32.73742379
36.5	32.76867167
36.6	32.79991955
36.7	32.83116742
36.8	32.8624153
36.9	32.89366318
37	32.92491105
37.1	32.95615893
37.2	32.98740681
37.3	33.01865468
37.4	33.04990256
37.5	33.08115044
37.6	33.11239831
37.7	33.14364619
37.8	33.17489407
37.9	33.20614195
38	33.23738982
38.1	33.2686377
38.2	33.29988558
38.3	33.33113345
38.4	33.36238133
38.5	33.39362921
38.6	33.42487708
38.7	33.45612496
38.8	33.48737284
38.9	33.51862071
39	33.54986859
39.1	33.58111647
39.2	33.61236434
39.3	33.64361222
39.4	33.6748601
39.5	33.70610798
39.6	33.73735585
39.7	33.76860373
39.8	33.79985161
39.9	33.83109948
40	33.86234736
40.1	33.89359524
40.2	33.92484311
40.3	33.95609099
40.4	33.98733887
40.5	34.01858674
40.6	34.04983462
40.7	34.0810825
40.8	34.11233037
40.9	34.14357825
41	34.17482613
41.1	34.20607401
41.2	34.23732188
41.3	34.26856976
41.4	34.29981764
41.5	34.33106551
41.6	34.36231339
41.7	34.39356127
41.8	34.42480914
41.9	34.45605702
42	34.4873049
42.1	34.51855277
42.2	34.54980065
42.3	34.58104853
42.4	34.6122964
42.5	34.64354428
42.6	34.67479216
42.7	34.70604004
42.8	34.73728791
42.9	34.76853579
43	34.79978367
43.1	34.83103154
43.2	34.86227942
43.3	34.8935273
43.4	34.92477517
43.5	34.95602305
43.6	34.98727093
43.7	35.0185188
43.8	35.04976668
43.9	35.08101456
44	35.11226243
44.1	35.14351031
44.2	35.17475819
44.3	35.20600606
44.4	35.23725394
44.5	35.26850182
44.6	35.2997497
44.7	35.33099757
44.8	35.36224545
44.9	35.39349333
45	35.4247412
45.1	35.45598908
45.2	35.48723696
45.3	35.51848483
45.4	35.54973271
45.5	35.58098059
45.6	35.61222846
45.7	35.64347634
45.8	35.67472422
45.9	35.70597209
46	35.73721997
46.1	35.76846785
46.2	35.79971573
46.3	35.8309636
46.4	35.86221148
46.5	35.89045982
46.6	35.91420885
46.7	35.93795787
46.8	35.9617069
46.9	35.98545593
47	36.00920496
47.1	36.03295399
47.2	36.05670302
47.3	36.08045205
47.4	36.10420108
47.5	36.1279501
47.6	36.15169913
47.7	36.17544816
47.8	36.19919719
47.9	36.22294622
48	36.24669525
48.1	36.27044428
48.2	36.29419331
48.3	36.31794234
48.4	36.34169136
48.5	36.36544039
48.6	36.38918942
48.7	36.41293845
48.8	36.43668748
48.9	36.46043651
49	36.48418554
49.1	36.50793457
49.2	36.53168359
49.3	36.55543262
49.4	36.57918165
49.5	36.60293068
49.6	36.62667971
49.7	36.65042874
49.8	36.67417777
49.9	36.6979268
50	36.72167582
50.1	36.74542485
50.2	36.76917388
50.3	36.79292291
50.4	36.81667194
50.5	36.84042097
50.6	36.86417
50.7	36.88791903
50.8	36.91166806
50.9	36.93541708
51	36.95916611
51.1	36.98291514
51.2	37.00666417
51.3	37.0304132
51.4	37.05416223
51.5	37.07791126
51.6	37.10166029
51.7	37.12540931
51.8	37.14915834
51.9	37.17290737
52	37.1966564
52.1	37.22040543
52.2	37.24415446
52.3	37.26790349
52.4	37.29165252
52.5	37.31540154
52.6	37.33915057
52.7	37.3628996
52.8	37.38664863
52.9	37.41039766
53	37.43414669
53.1	37.45789572
53.2	37.48164475
53.3	37.50539378
53.4	37.5291428
53.5	37.55289183
53.6	37.57664086
53.7	37.60038989
53.8	37.62413892
53.9	37.64788795
54	37.67163698
54.1	37.69538601
54.2	37.71913503
54.3	37.74288406
54.4	37.76663309
54.5	37.79038212
54.6	37.81413115
54.7	37.83788018
54.8	37.86162921
54.9	37.88537824
55	37.90912726
55.1	37.93287629
55.2	37.95662532
55.3	37.98037435
55.4	38.00412338
55.5	38.02787241
55.6	38.05162144
55.7	38.07537047
55.8	38.09911949
55.9	38.12286852
56	38.14661755
56.1	38.17036658
56.2	38.19411561
56.3	38.21786464
56.4	38.24161367
56.5	38.2653627
56.6	38.28911173
56.7	38.31286075
56.8	38.33660978
56.9	38.36035881
57	38.38410784
57.1	38.40785687
57.2	38.4316059
57.3	38.45535493
57.4	38.47910396
57.5	38.50042861
57.6	38.51811671
57.7	38.5358048
57.8	38.5534929
57.9	38.571181
58	38.58886909
58.1	38.60655719
58.2	38.62424529
58.3	38.64193338
58.4	38.65962148
58.5	38.67730957
58.6	38.69499767
58.7	38.71268577
58.8	38.73037386
58.9	38.74806196
59	38.76575006
59.1	38.78343815
59.2	38.80112625
59.3	38.81881434
59.4	38.83650244
59.5	38.85419054
59.6	38.87187863
59.7	38.88956673
59.8	38.90725483
59.9	38.92494292
60	38.94263102
60.1	38.96031911
60.2	38.97800721
60.3	38.99569531
60.4	39.0133834
60.5	39.0310715
60.6	39.0487596
60.7	39.06644769
60.8	39.08413579
60.9	39.10182388
61	39.11951198
61.1	39.13720008
61.2	39.15488817
61.3	39.17257627
61.4	39.19026437
61.5	39.20795246
61.6	39.22564056
61.7	39.24332865
61.8	39.26101675
61.9	39.27870485
62	39.29639294
62.1	39.31408104
62.2	39.33176914
62.3	39.34945723
62.4	39.36714533
62.5	39.38483343
62.6	39.40252152
62.7	39.42020962
62.8	39.43789771
62.9	39.45558581
63	39.47327391
63.1	39.490962
63.2	39.5086501
63.3	39.5263382
63.4	39.54402629
63.5	39.56171439
63.6	39.57940248
63.7	39.59709058
63.8	39.61477868
63.9	39.63246677
64	39.65015487
64.1	39.66784297
64.2	39.68553106
64.3	39.70321916
64.4	39.72090725
64.5	39.73859535
64.6	39.75628345
64.7	39.77397154
64.8	39.79165964
64.9	39.80934774
65	39.82703583
65.1	39.84472393
65.2	39.86241202
65.3	39.88010012
65.4	39.89778822
65.5	39.91547631
65.6	39.93316441
65.7	39.95085251
65.8	39.9685406
65.9	39.9862287
66	40.00391679
66.1	40.02160489
66.2	40.03929299
66.3	40.05698108
66.4	40.07466918
66.5	40.09235728
66.6	40.11004537
66.7	40.12773347
66.8	40.14542156
66.9	40.16310966
67	40.18079776
67.1	40.19848585
67.2	40.21617395
67.3	40.23386205
67.4	40.25155014
67.5	40.26923824
67.6	40.28692634
67.7	40.30461443
67.8	40.32230253
67.9	40.33999062
68	40.35767872
68.1	40.37536682
68.2	40.39305491
68.3	40.41074301
68.4	40.42843111
68.5	40.4442667
68.6	40.45732355
68.7	40.47038039
68.8	40.48343724
68.9	40.49649408
69	40.50955093
69.1	40.52260778
69.2	40.53566462
69.3	40.54872147
69.4	40.56177831
69.5	40.57483516
69.6	40.587892
69.7	40.60094885
69.8	40.6140057
69.9	40.62706254
70	40.64011939
70.1	40.65317623
70.2	40.66623308
70.3	40.67928992
70.4	40.69234677
70.5	40.70540362
70.6	40.71846046
70.7	40.73151731
70.8	40.74457415
70.9	40.757631
71	40.77068785
71.1	40.78374469
71.2	40.79680154
71.3	40.80985838
71.4	40.82291523
71.5	40.83597207
71.6	40.84902892
71.7	40.86208577
71.8	40.87514261
71.9	40.88819946
72	40.9012563
72.1	40.91431315
72.2	40.92736999
72.3	40.94042684
72.4	40.95348369
72.5	40.96654053
72.6	40.97959738
72.7	40.99265422
72.8	41.00571107
72.9	41.01876791
73	41.03182476
73.1	41.04488161
73.2	41.05793845
73.3	41.0709953
73.4	41.08405214
73.5	41.09710899
73.6	41.11016583
73.7	41.12322268
73.8	41.13627953
73.9	41.14933637
74	41.16239322
74.1	41.17545006
74.2	41.18850691
74.3	41.20156375
74.4	41.2146206
74.5	41.22767745
74.6	41.24073429
74.7	41.25379114
74.8	41.26684798
74.9	41.27990483
75	41.29296168
75.1	41.30601852
75.2	41.31907537
75.3	41.33213221
75.4	41.34518906
75.5	41.3582459
75.6	41.37130275
75.7	41.3843596
75.8	41.39741644
75.9	41.41047329
76	41.42353013
76.1	41.43658698
76.2	41.44964382
76.3	41.46270067
76.4	41.47575752
76.5	41.48881436
76.6	41.50187121
76.7	41.51492805
76.8	41.5279849
76.9	41.54104174
77	41.55409859
77.1	41.56715544
77.2	41.58021228
77.3	41.59326913
77.4	41.60632597
77.5	41.61938282
77.6	41.63243966
77.7	41.64549651
77.8	41.65855336
77.9	41.6716102
78	41.68466705
78.1	41.69772389
78.2	41.71078074
78.3	41.72383758
78.4	41.73689443
78.5	41.74995128
78.6	41.76300812
78.7	41.77606497
78.8	41.78912181
78.9	41.80217866
79	41.81523551
79.1	41.82829235
79.2	41.8413492
79.3	41.85440604
79.4	41.86746289
79.5	41.87992975
79.6	41.89149294
79.7	41.90302941
79.8	41.91453915
79.9	41.92602218
80	41.93747849
80.1	41.94890808
80.2	41.96031094
80.3	41.97168709
80.4	41.98303651
80.5	41.99435922
80.6	42.00565521
80.7	42.01692447
80.8	42.02816702
80.9	42.03938284
81	42.05057195
81.1	42.06173433
81.2	42.07287
81.3	42.08397894
81.4	42.09506117
81.5	42.10611667
81.6	42.11714546
81.7	42.12814752
81.8	42.13912286
81.9	42.15007149
82	42.16099339
82.1	42.17188857
82.2	42.18275704
82.3	42.19359878
82.4	42.2044138
82.5	42.2152021
82.6	42.22596369
82.7	42.23669855
82.8	42.24740669
82.9	42.25808811
83	42.26874281
83.1	42.2793708
83.2	42.28997206
83.3	42.3005466
83.4	42.31109442
83.5	42.32161552
83.6	42.3321099
83.7	42.34257756
83.8	42.3530185
83.9	42.36343272
84	42.37382022
84.1	42.384181
84.2	42.39451506
84.3	42.4048224
84.4	42.41510302
84.5	42.42535692
84.6	42.43558409
84.7	42.44578455
84.8	42.45595829
84.9	42.46610531
85	42.47622561
85.1	42.48631919
85.2	42.49638604
85.3	42.50642618
85.4	42.5164396
85.5	42.52642629
85.6	42.53638627
85.7	42.54631953
85.8	42.55622606
85.9	42.56610588
86	42.57595898
86.1	42.58578535
86.2	42.59558501
86.3	42.60535794
86.4	42.61510416
86.5	42.62482366
86.6	42.63451643
86.7	42.64418249
86.8	42.65382182
86.9	42.66343443
87	42.67302033
87.1	42.6825795
87.2	42.69211196
87.3	42.70161769
87.4	42.7110967
87.5	42.720549
87.6	42.72997457
87.7	42.73937342
87.8	42.74874556
87.9	42.75809097
88	42.76740966
88.1	42.77670163
88.2	42.78596689
88.3	42.79520542
88.4	42.80441723
88.5	42.81360232
88.6	42.82276069
88.7	42.83189235
88.8	42.84099728
88.9	42.85007549
89	42.85912698
89.1	42.86815175
89.2	42.8771498
89.3	42.88612113
89.4	42.89506574
89.5	42.90398363
89.6	42.9128748
89.7	42.92173925
89.8	42.93057698
89.9	42.93938799
90	42.94817228
90.1	42.95692984
90.2	42.96566069
90.3	42.97436482
90.4	42.98304223
90.5	42.99175098
90.6	43.00052195
90.7	43.00926883
90.8	43.01799161
90.9	43.02669031
91	43.03536492
91.1	43.04401543
91.2	43.05264186
91.3	43.06124419
91.4	43.06982244
91.5	43.07837659
91.6	43.08690665
91.7	43.09541263
91.8	43.10389451
91.9	43.1123523
92	43.120786
92.1	43.12919561
92.2	43.13758113
92.3	43.14594256
92.4	43.1542799
92.5	43.16259315
92.6	43.17088231
92.7	43.17914738
92.8	43.18738835
92.9	43.19560524
93	43.20379804
93.1	43.21196674
93.2	43.22011136
93.3	43.22823188
93.4	43.23632832
93.5	43.24440066
93.6	43.25244892
93.7	43.26047308
93.8	43.26847315
93.9	43.27644913
94	43.28440103
94.1	43.29232883
94.2	43.30023254
94.3	43.30811216
94.4	43.31596769
94.5	43.32379913
94.6	43.33160648
94.7	43.33938973
94.8	43.3471489
94.9	43.35488398
95	43.36259497
95.1	43.37028186
95.2	43.37794467
95.3	43.38558338
95.4	43.39319801
95.5	43.40078854
95.6	43.40835499
95.7	43.41589734
95.8	43.4234156
95.9	43.43090978
96	43.43837986
96.1	43.44582585
96.2	43.45324775
96.3	43.46064556
96.4	43.46801928
96.5	43.47536891
96.6	43.48269445
96.7	43.4899959
96.8	43.49727326
96.9	43.50452652
97	43.5117557
97.1	43.51896079
97.2	43.52614178
97.3	43.53329869
97.4	43.5404315
97.5	43.54754023
97.6	43.55462486
97.7	43.56168541
97.8	43.56872186
97.9	43.57573422
98	43.5827225
98.1	43.58968668
98.2	43.59662677
98.3	43.60354277
98.4	43.61043468
98.5	43.6173025
98.6	43.62414623
98.7	43.63096587
98.8	43.63776142
98.9	43.64453288
99	43.65128024
99.1	43.65800352
99.2	43.66470271
99.3	43.6713778
99.4	43.67802881
99.5	43.68465572
99.6	43.69125855
99.7	43.69783728
99.8	43.70439193
99.9	43.71092248
100	43.71742894
100.1	43.72391131
100.2	43.7303696
100.3	43.73680379
100.4	43.74321389
100.5	43.7495999
100.6	43.75596182
100.7	43.76229965
100.8	43.76861339
100.9	43.77490304
101	43.78116859
101.1	43.78741006
101.2	43.79362744
101.3	43.79982072
101.4	43.80598992
101.5	43.81224629
101.6	43.818649
101.7	43.82503266
101.8	43.83139727
101.9	43.83774282
102	43.84406933
102.1	43.85037678
102.2	43.85666518
102.3	43.86293453
102.4	43.86918483
102.5	43.87541608
102.6	43.88162828
102.7	43.88782142
102.8	43.89399552
102.9	43.90015056
103	43.90628655
103.1	43.9124035
103.2	43.91850138
103.3	43.92458022
103.4	43.93064001
103.5	43.93668075
103.6	43.94270243
103.7	43.94870507
103.8	43.95468865
103.9	43.96065318
104	43.96659866
104.1	43.97252509
104.2	43.97843246
104.3	43.98432079
104.4	43.99019007
104.5	43.99604029
104.6	44.00187146
104.7	44.00768358
104.8	44.01347665
104.9	44.01925067
105	44.02500564
105.1	44.03074156
105.2	44.03645842
105.3	44.04215624
105.4	44.047835
105.5	44.05349471
105.6	44.05913537
105.7	44.06475698
105.8	44.07035954
105.9	44.07594304
106	44.0815075
106.1	44.0870529
106.2	44.09257926
106.3	44.09808656
106.4	44.10357481
106.5	44.10904401
106.6	44.11449416
106.7	44.11992525
106.8	44.1253373
106.9	44.13073029
107	44.13610424
107.1	44.14145913
107.2	44.14679497
107.3	44.15211176
107.4	44.1574095
107.5	44.16268818
107.6	44.16794782
107.7	44.1731884
107.8	44.17840994
107.9	44.18361242
108	44.18879585
108.1	44.19396023
108.2	44.19910556
108.3	44.20423183
108.4	44.20933906
108.5	44.21442723


==> Data/Hydromechanical/Pressure/Pmesh1D.dat <==
0	15.54038397
0.1	15.75640121
0.2	15.97241845
0.3	16.06774305
0.4	15.98202866
0.5	15.89631428
0.6	15.8105999
0.7	15.72488551
0.8	15.63917113
0.9	15.55345675
1	15.46774237
1.1	15.38202798
1.2	15.30609804
1.3	15.23669105
1.4	15.16728406
1.5	15.09787708
1.6	15.02847009
1.7	14.9590631
1.8	14.88965612
1.9	14.82024913
2	14.75084215
2.1	14.68143516
2.2	14.61202817
2.3	14.54262119
2.4	14.4732142
2.5	14.40380721
2.6	14.33440023
2.7	14.26499324
2.8	14.19558625
2.9	14.12617927
3	14.09552258
3.1	14.06486589
3.2	14.0342092
3.3	14.00355251
3.4	13.97289583
3.5	13.94223914
3.6	13.91158245
3.7	13.88092576
3.8	13.85026908
3.9	13.81961239
4	13.7889557
4.1	13.75829901
4.2	13.72764232
4.3	13.69698564
4.4	13.66632895
4.5	13.63567226
4.6	13.60501557
4.7	13.57435889
4.8	13.5437022
4.9	13.51304551
5	13.48238882
5.1	13.45173214
5.2	13.42107545
5.3	13.39041876
5.4	13.35976207
5.5	13.32910538
5.6	13.2984487
5.7	13.26779201
5.8	13.23713532
5.9	13.20647863
6	13.17582195
6.1	13.14516526
6.2	13.11450857
6.3	13.08385188
6.4	13.05319519
6.5	13.04809808
6.6	13.04939087
6.7	13.05068365
6.8	13.05197643
6.9	13.05326921
7	13.054562
7.1	13.05585478
7.2	13.05714756
7.3	13.05844034
7.4	13.05973313
7.5	13.06102591
7.6	13.06231869
7.7	13.06361147
7.8	13.06490426
7.9	13.06619704
8	13.06748982
8.1	13.0687826
8.2	13.07007539
8.3	13.07136817
8.4	13.07266095
8.5	13.07395373
8.6	13.07524652
8.7	13.0765393
8.8	13.07783208
8.9	13.07912486
9	13.08041764
9.1	13.08171043
9.2	13.08300321
9.3	13.08429599
9.4	13.08558877
9.5	13.08688156
9.6	13.08817434
9.7	13.08946712
9.8	13.0907599
9.9	13.09205269
10	13.09334547
10.1	13.09463825
10.2	13.09593103
10.3	13.09722382
10.4	13.0985166
10.5	13.09980938
10.6	13.10110216
10.7	13.10239495
10.8	13.10368773
10.9	13.10498051
11	13.10627329
11.1	13.10756608
11.2	13.10885886
11.3	13.11015164
11.4	13.11144442
11.5	13.11273721
11.6	13.11402999
11.7	13.11532277
11.8	13.11661555
11.9	13.11790834
12	13.11920112
12.1	13.1204939
12.2	13.12178668
12.3	13.12307947
12.4	13.12437225
12.5	13.12566503
12.6	13.12695781
12.7	13.1282506
12.8	13.12954338
12.9	13.13083616
13	13.13212894
13.1	13.13342173
13.2	13.13471451
13.3	13.13600729
13.4	13.13730007
13.5	13.14485272
13.6	13.16179515
13.7	13.17873759
13.8	13.19568003
13.9	13.21262246
14	13.2295649
14.1	13.24650734
14.2	13.26344977
14.3	13.28039221
14.4	13.29733464
14.5	13.31427708
14.6	13.33121952
14.7	13.34816195
14.8	13.36510439
14.9	13.38204683
15	13.39898926
15.1	13.4159317
15.2	13.43287413
15.3	13.44981657
15.4	13.46675901
15.5	13.48370144
15.6	13.50064388
15.7	13.51758632
15.8	13.53452875
15.9	13.55147119
16	13.56841362
16.1	13.58535606
16.2	13.6022985
16.3	13.61924093
16.4	13.63618337
16.5	13.65312581
16.6	13.67006824
16.7	13.68701068
16.8	13.70395311
16.9	13.72089555
17	13.73783799
17.1	13.75478042
17.2	13.77172286
17.3	13.7886653
17.4	13.80560773
17.5	13.82255017
17.6	13.8394926
17.7	13.85643504
17.8	13.87337748
17.9	13.89031991
18	13.90726235
18.1	13.92420479
18.2	13.94114722
18.3	13.95808966
18.4	13.97503209
18.5	13.99197453
18.6	14.00891697
18.7	14.0258594
18.8	14.04280184
18.9	14.05974427
19	14.07668671
19.1	14.09362915
19.2	14.11057158
19.3	14.12751402
19.4	14.14445646
19.5	14.16139889
19.6	14.17834133
19.7	14.19528376
19.8	14.2122262
19.9	14.22916864
20	14.24611107
20.1	14.26305351
20.2	14.27999595
20.3	14.29693838
20.4	14.31388082
20.5	14.33082325
20.6	14.34776569
20.7	14.36470813
20.8	14.38165056
20.9	14.398593
21	14.41553544
21.1	14.43247787
21.2	14.44942031
21.3	14.46636274
21.4	14.48330518
21.5	14.50024762
21.6	14.51719005
21.7	14.53413249
21.8	14.55107493
21.9	14.56801736
22	14.5849598
22.1	14.60190223
22.2	14.61884467
22.3	14.63578711
22.4	14.65272954
22.5	14.66967198
22.6	14.68661442
22.7	14.70355685
22.8	14.72049929
22.9	14.73744172
23	14.75438416
23.1	14.7713266
23.2	14.78826903
23.3	14.80521147
23.4	14.82215391
23.5	14.83909634
23.6	14.85603878
23.7	14.87298121
23.8	14.88992365
23.9	14.90686609
24	14.92380852
24.1	14.94075096
24.2	14.9576934
24.3	14.97463583
24.4	14.99157827
24.5	15.00997509
24.6	15.03055351
24.7	15.05113192
24.8	15.07171033
24.9	15.09228874
25	15.11286715
25.1	15.13344556
25.2	15.15402397
25.3	15.17460238
25.4	15.1951808
25.5	15.21575921
25.6	15.23633762
25.7	15.25691603
25.8	15.27749444
25.9	15.29807285
26	15.31865126
26.1	15.33922967
26.2	15.35980809
26.3	15.3803865
26.4	15.40096491
26.5	15.42154332
26.6	15.44212173
26.7	15.46270014
26.8	15.48327855
26.9	15.50385696
27	15.52443538
27.1	15.54501379
27.2	15.5655922
27.3	15.58617061
27.4	15.60674902
27.5	15.62732743
27.6	15.64790584
27.7	15.66848425
27.8	15.68906267
27.9	15.70964108
28	15.73021949
28.1	15.7507979
28.2	15.77137631
28.3	15.79195472
28.4	15.81253313
28.5	15.83311154
28.6	15.85368996
28.7	15.87426837
28.8	15.89484678
28.9	15.91542519
29	15.9360036
29.1	15.95658201
29.2	15.97716042
29.3	15.99773884
29.4	16.01831725
29.5	16.03889566
29.6	16.05947407
29.7	16.08005248
29.8	16.10063089
29.9	16.1212093
30	16.14178771
30.1	16.16236613
30.2	16.18294454
30.3	16.20352295
30.4	16.22410136
30.5	16.24467977
30.6	16.26525818
30.7	16.28583659
30.8	16.306415
30.9	16.32699342
31	16.34757183
31.1	16.36815024
31.2	16.38872865
31.3	16.40930706
31.4	16.42988547
31.5	16.45046388
31.6	16.47104229
31.7	16.49162071
31.8	16.51219912
31.9	16.53277753
32	16.55335594
32.1	16.57393435
32.2	16.59451276
32.3	16.61509117
32.4	16.63566958
32.5	16.656248
32.6	16.67682641
32.7	16.69740482
32.8	16.71798323
32.9	16.73856164
33	16.75914005
33.1	16.77971846
33.2	16.80029687
33.3	16.82087529
33.4	16.8414537
33.5	16.86203211
33.6	16.88261052
33.7	16.90318893
33.8	16.92376734
33.9	16.94434575
34	16.96492416
34.1	16.98550258
34.2	17.00608099
34.3	17.0266594
34.4	17.04723781
34.5	17.06781622
34.6	17.08839463
34.7	17.10897304
34.8	17.12955145
34.9	17.15012987
35	17.17070828
35.1	17.19128669
35.2	17.2118651
35.3	17.23244351
35.4	17.25302192
35.5	17.27283229
35.6	17.29149059
35.7	17.31014889
35.8	17.32880719
35.9	17.34746549
36	17.36612379
36.1	17.38478209
36.2	17.40344039
36.3	17.42209869
36.4	17.44075699
36.5	17.45941529
36.6	17.4780736
36.7	17.4967319
36.8	17.5153902
36.9	17.5340485
37	17.5527068
37.1	17.5713651
37.2	17.5900234
37.3	17.6086817
37.4	17.62734
37.5	17.6459983
37.6	17.6646566
37.7	17.6833149
37.8	17.7019732
37.9	17.7206315
38	17.7392898
38.1	17.7579481
38.2	17.7766064
38.3	17.7952647
38.4	17.813923
38.5	17.83258131
38.6	17.85123961
38.7	17.86989791
38.8	17.88855621
38.9	17.90721451
39	17.92587281
39.1	17.94453111
39.2	17.96318941
39.3	17.98184771
39.4	18.00050601
39.5	18.01916431
39.6	18.03782261
39.7	18.05648091
39.8	18.07513921
39.9	18.09379751
40	18.11245581
40.1	18.13111411
40.2	18.14977241
40.3	18.16843072
40.4	18.18708902
40.5	18.20574732
40.6	18.22440562
40.7	18.24306392
40.8	18.26172222
40.9	18.28038052
41	18.29903882
41.1	18.31769712
41.2	18.33635542
41.3	18.35501372
41.4	18.37367202
41.5	18.39233032
41.6	18.41098862
41.7	18.42964692
41.8	18.44830522
41.9	18.46696352
42	18.48562182
42.1	18.50428012
42.2	18.52293843
42.3	18.54159673
42.4	18.56025503
42.5	18.57891333
42.6	18.59757163
42.7	18.61622993
42.8	18.63488823
42.9	18.65354653
43	18.67220483
43.1	18.69086313
43.2	18.70952143
43.3	18.72817973
43.4	18.74683803
43.5	18.76549633
43.6	18.78415463
43.7	18.80281293
43.8	18.82147123
43.9	18.84012953
44	18.85878784
44.1	18.87744614
44.2	18.89610444
44.3	18.91476274
44.4	18.93342104
44.5	18.95207934
44.6	18.97073764
44.7	18.98939594
44.8	19.00805424
44.9	19.02671254
45	19.04537084
45.1	19.06402914
45.2	19.08268744
45.3	19.10134574
45.4	19.12000404
45.5	19.13866234
45.6	19.15732064
45.7	19.17597894
45.8	19.19463724
45.9	19.21329555
46	19.23195385
46.1	19.25061215
46.2	19.26927045
46.3	19.28792875
46.4	19.30658705
46.5	19.32386276
46.6	19.33906459
46.7	19.35426642
46.8	19.36946825
46.9	19.38467008
47	19.39987191
47.1	19.41507374
47.2	19.43027557
47.3	19.4454774
47.4	19.46067923
47.5	19.47588106
47.6	19.49108289
47.7	19.50628472
47.8	19.52148655
47.9	19.53668838
48	19.55189021
48.1	19.56709204
48.2	19.58229387
48.3	19.5974957
48.4	19.61269753
48.5	19.62789936
48.6	19.64310119
48.7	19.65830302
48.8	19.67350485
48.9	19.68870668
49	19.70390851
49.1	19.71911034
49.2	19.73431217
49.3	19.749514
49.4	19.76471583
49.5	19.77991766
49.6	19.79511949
49.7	19.81032132
49.8	19.82552315
49.9	19.84072498
50	19.85592681
50.1	19.87112864
50.2	19.88633047
50.3	19.9015323
50.4	19.91673413
50.5	19.93193596
50.6	19.94713779
50.7	19.96233962
50.8	19.97754145
50.9	19.99274328
51	20.00794511
51.1	20.02314694
51.2	20.03834877
51.3	20.0535506
51.4	20.06875243
51.5	20.08395426
51.6	20.09915609
51.7	20.11435792
51.8	20.12955975
51.9	20.14476158
52	20.15996341
52.1	20.17516524
52.2	20.19036707
52.3	20.20556889
52.4	20.22077072
52.5	20.23597255
52.6	20.25117438
52.7	20.26637621
52.8	20.28157804
52.9	20.29677987
53	20.3119817
53.1	20.32718353
53.2	20.34238536
53.3	20.35758719
53.4	20.37278902
53.5	20.38799085
53.6	20.40319268
53.7	20.41839451
53.8	20.43359634
53.9	20.44879817
54	20.464
54.1	20.47920183
54.2	20.49440366
54.3	20.50960549
54.4	20.52480732
54.5	20.54000915
54.6	20.55521098
54.7	20.57041281
54.8	20.58561464
54.9	20.60081647
55	20.6160183
55.1	20.63122013
55.2	20.64642196
55.3	20.66162379
55.4	20.67682562
55.5	20.69202745
55.6	20.70722928
55.7	20.72243111
55.8	20.73763294
55.9	20.75283477
56	20.7680366
56.1	20.78323843
56.2	20.79844026
56.3	20.81364209
56.4	20.82884392
56.5	20.84404575
56.6	20.85924758
56.7	20.87444941
56.8	20.88965124
56.9	20.90485307
57	20.9200549
57.1	20.93525673
57.2	20.95045856
57.3	20.96566039
57.4	20.98086222
57.5	20.99469605
57.6	21.0064779
57.7	21.01825974
57.8	21.03004158
57.9	21.04182342
58	21.05360526
58.1	21.0653871
58.2	21.07716895
58.3	21.08895079
58.4	21.10073263
58.5	21.11251447
58.6	21.12429631
58.7	21.13607815
58.8	21.14786
58.9	21.15964184
59	21.17142368
59.1	21.18320552
59.2	21.19498736
59.3	21.2067692
59.4	21.21855105
59.5	21.23033289
59.6	21.24211473
59.7	21.25389657
59.8	21.26567841
59.9	21.27746025
60	21.2892421
60.1	21.30102394
60.2	21.31280578
60.3	21.32458762
60.4	21.33636946
60.5	21.3481513
60.6	21.35993315
60.7	21.37171499
60.8	21.38349683
60.9	21.39527867
61	21.40706051
61.1	21.41884235
61.2	21.4306242
61.3	21.44240604
61.4	21.45418788
61.5	21.46596972
61.6	21.47775156
61.7	21.4895334
61.8	21.50131525
61.9	21.51309709
62	21.52487893
62.1	21.53666077
62.2	21.54844261
62.3	21.56022445
62.4	21.5720063
62.5	21.58378814
62.6	21.59556998
62.7	21.60735182
62.8	21.61913366
62.9	21.6309155
63	21.64269735
63.1	21.65447919
63.2	21.66626103
63.3	21.67804287
63.4	21.68982471
63.5	21.70160655
63.6	21.7133884
63.7	21.72517024
63.8	21.73695208
63.9	21.74873392
64	21.76051576
64.1	21.7722976
64.2	21.78407945
64.3	21.79586129
64.4	21.80764313
64.5	21.81942497
64.6	21.83120681
64.7	21.84298865
64.8	21.8547705
64.9	21.86655234
65	21.87833418
65.1	21.89011602
65.2	21.90189786
65.3	21.9136797
65.4	21.92546155
65.5	21.93724339
65.6	21.94902523
65.7	21.96080707
65.8	21.97258891
65.9	21.98437075
66	21.9961526
66.1	22.00793444
66.2	22.01971628
66.3	22.03149812
66.4	22.04327996
66.5	22.0550618
66.6	22.06684365
66.7	22.07862549
66.8	22.09040733
66.9	22.10218917
67	22.11397101
67.1	22.12575285
67.2	22.1375347
67.3	22.14931654
67.4	22.16109838
67.5	22.17288022
67.6	22.18466206
67.7	22.1964439
67.8	22.20822575
67.9	22.22000759
68	22.23178943
68.1	22.24357127
68.2	22.25535311
68.3	22.26713495
68.4	22.2789168
68.5	22.28955247
68.6	22.2984689
68.7	22.30738533
68.8	22.31630176
68.9	22.32521819
69	22.33413461
69.1	22.34305104
69.2	22.35196747
69.3	22.3608839
69.4	22.36980033
69.5	22.37871676
69.6	22.38763318
69.7	22.39654961
69.8	22.40546604
69.9	22.41438247
70	22.4232989
70.1	22.43221533
70.2	22.44113175
70.3	22.45004818
70.4	22.45896461
70.5	22.46788104
70.6	22.47679747
70.7	22.4857139
70.8	22.49463032
70.9	22.50354675
71	22.51246318
71.1	22.52137961
71.2	22.53029604
71.3	22.53921247
71.4	22.54812889
71.5	22.55704532
71.6	22.56596175
71.7	22.57487818
71.8	22.58379461
71.9	22.59271104
72	22.60162746
72.1	22.61054389
72.2	22.61946032
72.3	22.62837675
72.4	22.63729318
72.5	22.64620961
72.6	22.65512603
72.7	22.66404246
72.8	22.67295889
72.9	22.68187532
73	22.69079175
73.1	22.69970818
73.2	22.7086246
73.3	22.71754103
73.4	22.72645746
73.5	22.73537389
73.6	22.74429032
73.7	22.75320675
73.8	22.76212317
73.9	22.7710396
74	22.77995603
74.1	22.78887246
74.2	22.79778889
74.3	22.80670532
74.4	22.81562174
74.5	22.82453817
74.6	22.8334546
74.7	22.84237103
74.8	22.85128746
74.9	22.86020389
75	22.86912031
75.1	22.87803674
75.2	22.88695317
75.3	22.8958696
75.4	22.90478603
75.5	22.91370246
75.6	22.92261888
75.7	22.93153531
75.8	22.94045174
75.9	22.94936817
76	22.9582846
76.1	22.96720103
76.2	22.97611745
76.3	22.98503388
76.4	22.99395031
76.5	23.00286674
76.6	23.01178317
76.7	23.0206996
76.8	23.02961602
76.9	23.03853245
77	23.04744888
77.1	23.05636531
77.2	23.06528174
77.3	23.07419817
77.4	23.08311459
77.5	23.09203102
77.6	23.10094745
77.7	23.10986388
77.8	23.11878031
77.9	23.12769674
78	23.13661316
78.1	23.14552959
78.2	23.15444602
78.3	23.16336245
78.4	23.17227888
78.5	23.18119531
78.6	23.19011173
78.7	23.19902816
78.8	23.20794459
78.9	23.21686102
79	23.22577745
79.1	23.23469388
79.2	23.2436103
79.3	23.25252673
79.4	23.26144316
79.5	23.26997339
79.6	23.27791208
79.7	23.28583329
79.8	23.293737
79.9	23.30162322
80	23.30949194
80.1	23.31734318
80.2	23.32517693
80.3	23.33299319
80.4	23.34079195
80.5	23.34857323
80.6	23.35633701
80.7	23.3640833
80.8	23.37181211
80.9	23.37952342
81	23.38721724
81.1	23.39489357
81.2	23.40255241
81.3	23.41019376
81.4	23.41781762
81.5	23.42542398
81.6	23.43301286
81.7	23.44058424
81.8	23.44813814
81.9	23.45567454
82	23.46319345
82.1	23.47069488
82.2	23.47817881
82.3	23.48564525
82.4	23.4930942
82.5	23.50052566
82.6	23.50793962
82.7	23.5153361
82.8	23.52271509
82.9	23.53007658
83	23.53742059
83.1	23.5447471
83.2	23.55205613
83.3	23.55934766
83.4	23.5666217
83.5	23.57387825
83.6	23.58111731
83.7	23.58833888
83.8	23.59554296
83.9	23.60272955
84	23.60989864
84.1	23.61705025
84.2	23.62418436
84.3	23.63130099
84.4	23.63840012
84.5	23.64548176
84.6	23.65254592
84.7	23.65959258
84.8	23.66662175
84.9	23.67363343
85	23.68062761
85.1	23.68760431
85.2	23.69456352
85.3	23.70150524
85.4	23.70842946
85.5	23.7153362
85.6	23.72222544
85.7	23.72909719
85.8	23.73595145
85.9	23.74278823
86	23.74960751
86.1	23.7564093
86.2	23.7631936
86.3	23.7699604
86.4	23.77670972
86.5	23.78344155
86.6	23.79015588
86.7	23.79685273
86.8	23.80353208
86.9	23.81019395
87	23.81683832
87.1	23.8234652
87.2	23.83007459
87.3	23.83666649
87.4	23.8432409
87.5	23.84979782
87.6	23.85633725
87.7	23.86285918
87.8	23.86936363
87.9	23.87585058
88	23.88232005
88.1	23.88877202
88.2	23.89520651
88.3	23.9016235
88.4	23.908023
88.5	23.91440501
88.6	23.92076953
88.7	23.92711656
88.8	23.9334461
88.9	23.93975814
89	23.9460527
89.1	23.95232976
89.2	23.95858934
89.3	23.96483142
89.4	23.97105602
89.5	23.97726312
89.6	23.98345273
89.7	23.98962485
89.8	23.99577948
89.9	24.00191662
90	24.00803627
90.1	24.01413843
90.2	24.02022309
90.3	24.02629027
90.4	24.03233995
90.5	24.03840357
90.6	24.04449782
90.7	24.05057601
90.8	24.05663813
90.9	24.06268418
91	24.06871416
91.1	24.07472807
91.2	24.08072592
91.3	24.0867077
91.4	24.09267341
91.5	24.09862305
91.6	24.10455663
91.7	24.11047414
91.8	24.11637558
91.9	24.12226095
92	24.12813026
92.1	24.13398349
92.2	24.13982066
92.3	24.14564177
92.4	24.1514468
92.5	24.15723577
92.6	24.16300866
92.7	24.1687655
92.8	24.17450626
92.9	24.18023095
93	24.18593958
93.1	24.19163214
93.2	24.19730863
93.3	24.20296906
93.4	24.20861342
93.5	24.21424171
93.6	24.21985393
93.7	24.22545008
93.8	24.23103017
93.9	24.23659418
94	24.24214213
94.1	24.24767402
94.2	24.25318983
94.3	24.25868958
94.4	24.26417326
94.5	24.26964087
94.6	24.27509242
94.7	24.28052789
94.8	24.2859473
94.9	24.29135064
95	24.29673791
95.1	24.30210912
95.2	24.30746426
95.3	24.31280333
95.4	24.31812633
95.5	24.32343326
95.6	24.32872413
95.7	24.33399893
95.8	24.33925766
95.9	24.34450032
96	24.34972692
96.1	24.35493745
96.2	24.36013191
96.3	24.3653103
96.4	24.37047263
96.5	24.37561888
96.6	24.38074907
96.7	24.38586319
96.8	24.39096125
96.9	24.39604323
97	24.40110915
97.1	24.406159
97.2	24.41119279
97.3	24.4162105
97.4	24.42121215
97.5	24.42619773
97.6	24.43116724
97.7	24.43612069
97.8	24.44105806
97.9	24.44597937
98	24.45088461
98.1	24.45577379
98.2	24.46064689
98.3	24.46550393
98.4	24.4703449
98.5	24.4751698
98.6	24.47997864
98.7	24.4847714
98.8	24.4895481
98.9	24.49430873
99	24.4990533
99.1	24.50378179
99.2	24.50849422
99.3	24.51319058
99.4	24.51787088
99.5	24.5225351
99.6	24.52718326
99.7	24.53181535
99.8	24.53643137
99.9	24.54103133
100	24.54561521
100.1	24.55018303
100.2	24.55473478
100.3	24.55927047
100.4	24.56379008
100.5	24.56829363
100.6	24.57278111
100.7	24.57725252
100.8	24.58170787
100.9	24.58614714
101	24.59057035
101.1	24.59497749
101.2	24.59936857
101.3	24.60374357
101.4	24.60810251
101.5	24.61251289
101.6	24.6170106
101.7	24.62149531
101.8	24.625967
101.9	24.63042569
102	24.63487136
102.1	24.63930402
102.2	24.64372367
102.3	24.64813032
102.4	24.65252395
102.5	24.65690457
102.6	24.66127218
102.7	24.66562678
102.8	24.66996837
102.9	24.67429696
103	24.67861253
103.1	24.68291509
103.2	24.68720464
103.3	24.69148118
103.4	24.6957447
103.5	24.69999522
103.6	24.70423273
103.7	24.70845723
103.8	24.71266872
103.9	24.7168672
104	24.72105266
104.1	24.72522512
104.2	24.72938457
104.3	24.733531
104.4	24.73766443
104.5	24.74178485
104.6	24.74589225
104.7	24.74998665
104.8	24.75406803
104.9	24.75813641
105	24.76219177
105.1	24.76623413
105.2	24.77026347
105.3	24.77427981
105.4	24.77828313
105.5	24.78227344
105.6	24.78625075
105.7	24.79021504
105.8	24.79416632
105.9	24.79810459
106	24.80202986
106.1	24.80594211
106.2	24.80984135
106.3	24.81372758
106.4	24.8176008
106.5	24.82146101
106.6	24.82530821
106.7	24.8291424
106.8	24.83296358
106.9	24.83677175
107	24.84056691
107.1	24.84434906
107.2	24.8481182
107.3	24.85187433
107.4	24.85561744
107.5	24.85934755
107.6	24.86306465
107.7	24.86676874
107.8	24.87045981
107.9	24.87413788
108	24.87780294
108.1	24.88145498
108.2	24.88509402
108.3	24.88872004
108.4	24.89233306
108.5	24.89593306


==> Data/Hydromechanical/Pressure/Pmesh1E.dat <==
0	0.667615298
0.1	0.657735594
0.2	0.647855891
0.3	0.639162591
0.4	0.632248895
0.5	0.6253352
0.6	0.618421505
0.7	0.61150781
0.8	0.604594115
0.9	0.59768042
1	0.590766725
1.1	0.58385303
1.2	0.579791475
1.3	0.577631346
1.4	0.575471218
1.5	0.573311089
1.6	0.571150961
1.7	0.568990833
1.8	0.566830704
1.9	0.564670576
2	0.562510447
2.1	0.560350319
2.2	0.55819019
2.3	0.556030062
2.4	0.553869934
2.5	0.551709805
2.6	0.549549677
2.7	0.547389548
2.8	0.54522942
2.9	0.543069291
3	0.542042747
3.1	0.541016202
3.2	0.539989657
3.3	0.538963112
3.4	0.537936567
3.5	0.536910023
3.6	0.535883478
3.7	0.534856933
3.8	0.533830388
3.9	0.532803843
4	0.531777299
4.1	0.530750754
4.2	0.529724209
4.3	0.528697664
4.4	0.52767112
4.5	0.526644575
4.6	0.52561803
4.7	0.524591485
4.8	0.52356494
4.9	0.522538396
5	0.521511851
5.1	0.520485306
5.2	0.519458761
5.3	0.518432216
5.4	0.517405672
5.5	0.516379127
5.6	0.515352582
5.7	0.514326037
5.8	0.513299492
5.9	0.512272948
6	0.511246403
6.1	0.510219858
6.2	0.509193313
6.3	0.508166769
6.4	0.507140224
6.5	0.50680294
6.6	0.506637972
6.7	0.506473003
6.8	0.506308035
6.9	0.506143067
7	0.505978098
7.1	0.50581313
7.2	0.505648161
7.3	0.505483193
7.4	0.505318225
7.5	0.505153256
7.6	0.504988288
7.7	0.50482332
7.8	0.504658351
7.9	0.504493383
8	0.504328414
8.1	0.504163446
8.2	0.503998478
8.3	0.503833509
8.4	0.503668541
8.5	0.503503573
8.6	0.503338604
8.7	0.503173636
8.8	0.503008667
8.9	0.502843699
9	0.502678731
9.1	0.502513762
9.2	0.502348794
9.3	0.502183826
9.4	0.502018857
9.5	0.501853889
9.6	0.50168892
9.7	0.501523952
9.8	0.501358984
9.9	0.501194015
10	0.501029047
10.1	0.500864079
10.2	0.50069911
10.3	0.500534142
10.4	0.500369173
10.5	0.500204205
10.6	0.500039237
10.7	0.499874268
10.8	0.4997093
10.9	0.499544332
11	0.499379363
11.1	0.499214395
11.2	0.499049426
11.3	0.498884458
11.4	0.49871949
11.5	0.498554521
11.6	0.498389553
11.7	0.498224585
11.8	0.498059616
11.9	0.497894648
12	0.497729679
12.1	0.497564711
12.2	0.497399743
12.3	0.497234774
12.4	0.497069806
12.5	0.496904838
12.6	0.496739869
12.7	0.496574901
12.8	0.496409932
12.9	0.496244964
13	0.496079996
13.1	0.495915027
13.2	0.495750059
13.3	0.495585091
13.4	0.495420122
13.5	0.495496171
13.6	0.495933747
13.7	0.496371323
13.8	0.496808899
13.9	0.497246475
14	0.49768405
14.1	0.498121626
14.2	0.498559202
14.3	0.498996778
14.4	0.499434353
14.5	0.499871929
14.6	0.500309505
14.7	0.500747081
14.8	0.501184656
14.9	0.501622232
15	0.502059808
15.1	0.502497384
15.2	0.502934959
15.3	0.503372535
15.4	0.503810111
15.5	0.504247687
15.6	0.504685262
15.7	0.505122838
15.8	0.505560414
15.9	0.50599799
16	0.506435565
16.1	0.506873141
16.2	0.507310717
16.3	0.507748293
16.4	0.508185868
16.5	0.508623444
16.6	0.50906102
16.7	0.509498596
16.8	0.509936171
16.9	0.510373747
17	0.510811323
17.1	0.511248899
17.2	0.511686474
17.3	0.51212405
17.4	0.512561626
17.5	0.512999202
17.6	0.513436777
17.7	0.513874353
17.8	0.514311929
17.9	0.514749505
18	0.51518708
18.1	0.515624656
18.2	0.516062232
18.3	0.516499808
18.4	0.516937383
18.5	0.517374959
18.6	0.517812535
18.7	0.518250111
18.8	0.518687686
18.9	0.519125262
19	0.519562838
19.1	0.520000414
19.2	0.520437989
19.3	0.520875565
19.4	0.521313141
19.5	0.521750717
19.6	0.522188292
19.7	0.522625868
19.8	0.523063444
19.9	0.52350102
20	0.523938595
20.1	0.524376171
20.2	0.524813747
20.3	0.525251323
20.4	0.525688898
20.5	0.526126474
20.6	0.52656405
20.7	0.527001626
20.8	0.527439202
20.9	0.527876777
21	0.528314353
21.1	0.528751929
21.2	0.529189505
21.3	0.52962708
21.4	0.530064656
21.5	0.530502232
21.6	0.530939808
21.7	0.531377383
21.8	0.531814959
21.9	0.532252535
22	0.532690111
22.1	0.533127686
22.2	0.533565262
22.3	0.534002838
22.4	0.534440414
22.5	0.534877989
22.6	0.535315565
22.7	0.535753141
22.8	0.536190717
22.9	0.536628292
23	0.537065868
23.1	0.537503444
23.2	0.53794102
23.3	0.538378595
23.4	0.538816171
23.5	0.539253747
23.6	0.539691323
23.7	0.540128898
23.8	0.540566474
23.9	0.54100405
24	0.541441626
24.1	0.541879201
24.2	0.542316777
24.3	0.542754353
24.4	0.543191929
24.5	0.543717287
24.6	0.54437432
24.7	0.545031352
24.8	0.545688385
24.9	0.546345417
25	0.54700245
25.1	0.547659482
25.2	0.548316515
25.3	0.548973547
25.4	0.54963058
25.5	0.550287612
25.6	0.550944645
25.7	0.551601677
25.8	0.55225871
25.9	0.552915742
26	0.553572775
26.1	0.554229807
26.2	0.554886839
26.3	0.555543872
26.4	0.556200904
26.5	0.556857937
26.6	0.557514969
26.7	0.558172002
26.8	0.558829034
26.9	0.559486067
27	0.560143099
27.1	0.560800132
27.2	0.561457164
27.3	0.562114197
27.4	0.562771229
27.5	0.563428262
27.6	0.564085294
27.7	0.564742327
27.8	0.565399359
27.9	0.566056392
28	0.566713424
28.1	0.567370457
28.2	0.568027489
28.3	0.568684522
28.4	0.569341554
28.5	0.569998587
28.6	0.570655619
28.7	0.571312652
28.8	0.571969684
28.9	0.572626717
29	0.573283749
29.1	0.573940782
29.2	0.574597814
29.3	0.575254847
29.4	0.575911879
29.5	0.576568912
29.6	0.577225944
29.7	0.577882977
29.8	0.578540009
29.9	0.579197042
30	0.579854074
30.1	0.580511107
30.2	0.581168139
30.3	0.581825172
30.4	0.582482204
30.5	0.583139237
30.6	0.583796269
30.7	0.584453302
30.8	0.585110334
30.9	0.585767367
31	0.586424399
31.1	0.587081432
31.2	0.587738464
31.3	0.588395497
31.4	0.589052529
31.5	0.589709562
31.6	0.590366594
31.7	0.591023627
31.8	0.591680659
31.9	0.592337692
32	0.592994724
32.1	0.593651757
32.2	0.594308789
32.3	0.594965822
32.4	0.595622854
32.5	0.596279887
32.6	0.596936919
32.7	0.597593952
32.8	0.598250984
32.9	0.598908017
33	0.599565049
33.1	0.600222082
33.2	0.600879114
33.3	0.601536147
33.4	0.602193179
33.5	0.602850212
33.6	0.603507244
33.7	0.604164277
33.8	0.604821309
33.9	0.605478342
34	0.606135374
34.1	0.606792407
34.2	0.607449439
34.3	0.608106472
34.4	0.608763504
34.5	0.609420537
34.6	0.610077569
34.7	0.610734602
34.8	0.611391634
34.9	0.612048666
35	0.612705699
35.1	0.613362731
35.2	0.614019764
35.3	0.614676796
35.4	0.615333829
35.5	0.616000247
35.6	0.616680744
35.7	0.61736124
35.8	0.618041736
35.9	0.618722233
36	0.619402729
36.1	0.620083226
36.2	0.620763722
36.3	0.621444219
36.4	0.622124715
36.5	0.622805212
36.6	0.623485708
36.7	0.624166205
36.8	0.624846701
36.9	0.625527198
37	0.626207694
37.1	0.626888191
37.2	0.627568687
37.3	0.628249184
37.4	0.62892968
37.5	0.629610176
37.6	0.630290673
37.7	0.630971169
37.8	0.631651666
37.9	0.632332162
38	0.633012659
38.1	0.633693155
38.2	0.634373652
38.3	0.635054148
38.4	0.635734645
38.5	0.636415141
38.6	0.637095638
38.7	0.637776134
38.8	0.638456631
38.9	0.639137127
39	0.639817624
39.1	0.64049812
39.2	0.641178616
39.3	0.641859113
39.4	0.642539609
39.5	0.643220106
39.6	0.643900602
39.7	0.644581099
39.8	0.645261595
39.9	0.645942092
40	0.646622588
40.1	0.647303085
40.2	0.647983581
40.3	0.648664078
40.4	0.649344574
40.5	0.650025071
40.6	0.650705567
40.7	0.651386064
40.8	0.65206656
40.9	0.652747056
41	0.653427553
41.1	0.654108049
41.2	0.654788546
41.3	0.655469042
41.4	0.656149539
41.5	0.656830035
41.6	0.657510532
41.7	0.658191028
41.8	0.658871525
41.9	0.659552021
42	0.660232518
42.1	0.660913014
42.2	0.661593511
42.3	0.662274007
42.4	0.662954504
42.5	0.663635
42.6	0.664315496
42.7	0.664995993
42.8	0.665676489
42.9	0.666356986
43	0.667037482
43.1	0.667717979
43.2	0.668398475
43.3	0.669078972
43.4	0.669759468
43.5	0.670439965
43.6	0.671120461
43.7	0.671800958
43.8	0.672481454
43.9	0.673161951
44	0.673842447
44.1	0.674522944
44.2	0.67520344
44.3	0.675883936
44.4	0.676564433
44.5	0.677244929
44.6	0.677925426
44.7	0.678605922
44.8	0.679286419
44.9	0.679966915
45	0.680647412
45.1	0.681327908
45.2	0.682008405
45.3	0.682688901
45.4	0.683369398
45.5	0.684049894
45.6	0.684730391
45.7	0.685410887
45.8	0.686091384
45.9	0.68677188
46	0.687452377
46.1	0.688132873
46.2	0.688813369
46.3	0.689493866
46.4	0.690174362
46.5	0.69081981
46.6	0.691412685
46.7	0.69200556
46.8	0.692598435
46.9	0.69319131
47	0.693784184
47.1	0.694377059
47.2	0.694969934
47.3	0.695562809
47.4	0.696155684
47.5	0.696748559
47.6	0.697341434
47.7	0.697934308
47.8	0.698527183
47.9	0.699120058
48	0.699712933
48.1	0.700305808
48.2	0.700898683
48.3	0.701491557
48.4	0.702084432
48.5	0.702677307
48.6	0.703270182
48.7	0.703863057
48.8	0.704455932
48.9	0.705048807
49	0.705641681
49.1	0.706234556
49.2	0.706827431
49.3	0.707420306
49.4	0.708013181
49.5	0.708606056
49.6	0.70919893
49.7	0.709791805
49.8	0.71038468
49.9	0.710977555
50	0.71157043
50.1	0.712163305
50.2	0.71275618
50.3	0.713349054
50.4	0.713941929
50.5	0.714534804
50.6	0.715127679
50.7	0.715720554
50.8	0.716313429
50.9	0.716906303
51	0.717499178
51.1	0.718092053
51.2	0.718684928
51.3	0.719277803
51.4	0.719870678
51.5	0.720463553
51.6	0.721056427
51.7	0.721649302
51.8	0.722242177
51.9	0.722835052
52	0.723427927
52.1	0.724020802
52.2	0.724613676
52.3	0.725206551
52.4	0.725799426
52.5	0.726392301
52.6	0.726985176
52.7	0.727578051
52.8	0.728170926
52.9	0.7287638
53	0.729356675
53.1	0.72994955
53.2	0.730542425
53.3	0.7311353
53.4	0.731728175
53.5	0.732321049
53.6	0.732913924
53.7	0.733506799
53.8	0.734099674
53.9	0.734692549
54	0.735285424
54.1	0.735878299
54.2	0.736471173
54.3	0.737064048
54.4	0.737656923
54.5	0.738249798
54.6	0.738842673
54.7	0.739435548
54.8	0.740028422
54.9	0.740621297
55	0.741214172
55.1	0.741807047
55.2	0.742399922
55.3	0.742992797
55.4	0.743585672
55.5	0.744178546
55.6	0.744771421
55.7	0.745364296
55.8	0.745957171
55.9	0.746550046
56	0.747142921
56.1	0.747735795
56.2	0.74832867
56.3	0.748921545
56.4	0.74951442
56.5	0.750107295
56.6	0.75070017
56.7	0.751293045
56.8	0.751885919
56.9	0.752478794
57	0.753071669
57.1	0.753664544
57.2	0.754257419
57.3	0.754850294
57.4	0.755443168
57.5	0.755989973
57.6	0.756467673
57.7	0.756945374
57.8	0.757423074
57.9	0.757900774
58	0.758378474
58.1	0.758856174
58.2	0.759333874
58.3	0.759811574
58.4	0.760289274
58.5	0.760766974
58.6	0.761244674
58.7	0.761722374
58.8	0.762200074
58.9	0.762677774
59	0.763155474
59.1	0.763633174
59.2	0.764110875
59.3	0.764588575
59.4	0.765066275
59.5	0.765543975
59.6	0.766021675
59.7	0.766499375
59.8	0.766977075
59.9	0.767454775
60	0.767932475
60.1	0.768410175
60.2	0.768887875
60.3	0.769365575
60.4	0.769843275
60.5	0.770320975
60.6	0.770798675
60.7	0.771276376
60.8	0.771754076
60.9	0.772231776
61	0.772709476
61.1	0.773187176
61.2	0.773664876
61.3	0.774142576
61.4	0.774620276
61.5	0.775097976
61.6	0.775575676
61.7	0.776053376
61.8	0.776531076
61.9	0.777008776
62	0.777486476
62.1	0.777964176
62.2	0.778441876
62.3	0.778919577
62.4	0.779397277
62.5	0.779874977
62.6	0.780352677
62.7	0.780830377
62.8	0.781308077
62.9	0.781785777
63	0.782263477
63.1	0.782741177
63.2	0.783218877
63.3	0.783696577
63.4	0.784174277
63.5	0.784651977
63.6	0.785129677
63.7	0.785607377
63.8	0.786085078
63.9	0.786562778
64	0.787040478
64.1	0.787518178
64.2	0.787995878
64.3	0.788473578
64.4	0.788951278
64.5	0.789428978
64.6	0.789906678
64.7	0.790384378
64.8	0.790862078
64.9	0.791339778
65	0.791817478
65.1	0.792295178
65.2	0.792772878
65.3	0.793250579
65.4	0.793728279
65.5	0.794205979
65.6	0.794683679
65.7	0.795161379
65.8	0.795639079
65.9	0.796116779
66	0.796594479
66.1	0.797072179
66.2	0.797549879
66.3	0.798027579
66.4	0.798505279
66.5	0.798982979
66.6	0.799460679
66.7	0.799938379
66.8	0.80041608
66.9	0.80089378
67	0.80137148
67.1	0.80184918
67.2	0.80232688
67.3	0.80280458
67.4	0.80328228
67.5	0.80375998
67.6	0.80423768
67.7	0.80471538
67.8	0.80519308
67.9	0.80567078
68	0.80614848
68.1	0.80662618
68.2	0.80710388
68.3	0.80758158
68.4	0.808059281
68.5	0.808493987
68.6	0.808864203
68.7	0.809234418
68.8	0.809604634
68.9	0.80997485
69	0.810345066
69.1	0.810715281
69.2	0.811085497
69.3	0.811455713
69.4	0.811825929
69.5	0.812196144
69.6	0.81256636
69.7	0.812936576
69.8	0.813306792
69.9	0.813677007
70	0.814047223
70.1	0.814417439
70.2	0.814787655
70.3	0.81515787
70.4	0.815528086
70.5	0.815898302
70.6	0.816268518
70.7	0.816638733
70.8	0.817008949
70.9	0.817379165
71	0.817749381
71.1	0.818119596
71.2	0.818489812
71.3	0.818860028
71.4	0.819230244
71.5	0.819600459
71.6	0.819970675
71.7	0.820340891
71.8	0.820711107
71.9	0.821081322
72	0.821451538
72.1	0.821821754
72.2	0.82219197
72.3	0.822562185
72.4	0.822932401
72.5	0.823302617
72.6	0.823672833
72.7	0.824043048
72.8	0.824413264
72.9	0.82478348
73	0.825153696
73.1	0.825523911
73.2	0.825894127
73.3	0.826264343
73.4	0.826634559
73.5	0.827004774
73.6	0.82737499
73.7	0.827745206
73.8	0.828115421
73.9	0.828485637
74	0.828855853
74.1	0.829226069
74.2	0.829596284
74.3	0.8299665
74.4	0.830336716
74.5	0.830706932
74.6	0.831077147
74.7	0.831447363
74.8	0.831817579
74.9	0.832187795
75	0.83255801
75.1	0.832928226
75.2	0.833298442
75.3	0.833668658
75.4	0.834038873
75.5	0.834409089
75.6	0.834779305
75.7	0.835149521
75.8	0.835519736
75.9	0.835889952
76	0.836260168
76.1	0.836630384
76.2	0.837000599
76.3	0.837370815
76.4	0.837741031
76.5	0.838111247
76.6	0.838481462
76.7	0.838851678
76.8	0.839221894
76.9	0.83959211
77	0.839962325
77.1	0.840332541
77.2	0.840702757
77.3	0.841072973
77.4	0.841443188
77.5	0.841813404
77.6	0.84218362
77.7	0.842553836
77.8	0.842924051
77.9	0.843294267
78	0.843664483
78.1	0.844034699
78.2	0.844404914
78.3	0.84477513
78.4	0.845145346
78.5	0.845515562
78.6	0.845885777
78.7	0.846255993
78.8	0.846626209
78.9	0.846996425
79	0.84736664
79.1	0.847736856
79.2	0.848107072
79.3	0.848477288
79.4	0.848847503
79.5	0.84920238
79.6	0.849533762
79.7	0.84986445
79.8	0.850194443
79.9	0.850523741
80	0.850852345
80.1	0.851180253
80.2	0.851507467
80.3	0.851833987
80.4	0.852159812
80.5	0.852484942
80.6	0.852809377
80.7	0.853133118
80.8	0.853456163
80.9	0.853778515
81	0.854100171
81.1	0.854421133
81.2	0.8547414
81.3	0.855060973
81.4	0.85537985
81.5	0.855698033
81.6	0.856015522
81.7	0.856332315
81.8	0.856648414
81.9	0.856963819
82	0.857278528
82.1	0.857592543
82.2	0.857905863
82.3	0.858218489
82.4	0.85853042
82.5	0.858841656
82.6	0.859152197
82.7	0.859462044
82.8	0.859771196
82.9	0.860079653
83	0.860387416
83.1	0.860694484
83.2	0.861000857
83.3	0.861306535
83.4	0.861611519
83.5	0.861915808
83.6	0.862219403
83.7	0.862522303
83.8	0.862824508
83.9	0.863126018
84	0.863426834
84.1	0.863726955
84.2	0.864026381
84.3	0.864325112
84.4	0.864623149
84.5	0.864920492
84.6	0.865217139
84.7	0.865513092
84.8	0.86580835
84.9	0.866102913
85	0.866396782
85.1	0.866689956
85.2	0.866982435
85.3	0.86727422
85.4	0.86756531
85.5	0.867855705
85.6	0.868145406
85.7	0.868434412
85.8	0.868722723
85.9	0.869010339
86	0.869297261
86.1	0.869583488
86.2	0.86986902
86.3	0.870153858
86.4	0.870438001
86.5	0.870721449
86.6	0.871004203
86.7	0.871286262
86.8	0.871567626
86.9	0.871848295
87	0.87212827
87.1	0.87240755
87.2	0.872686136
87.3	0.872964026
87.4	0.873241222
87.5	0.873517724
87.6	0.87379353
87.7	0.874068642
87.8	0.87434306
87.9	0.874616782
88	0.87488981
88.1	0.875162143
88.2	0.875433782
88.3	0.875704725
88.4	0.875974974
88.5	0.876244529
88.6	0.876513388
88.7	0.876781553
88.8	0.877049024
88.9	0.877315799
89	0.87758188
89.1	0.877847266
89.2	0.878111958
89.3	0.878375955
89.4	0.878639257
89.5	0.878901864
89.6	0.879163777
89.7	0.879424995
89.8	0.879685518
89.9	0.879945347
90	0.880204481
90.1	0.88046292
90.2	0.880720664
90.3	0.880977714
90.4	0.881234069
90.5	0.881490687
90.6	0.881748076
90.7	0.882004813
90.8	0.882260899
90.9	0.882516334
91	0.882771117
91.1	0.883025249
91.2	0.88327873
91.3	0.883531559
91.4	0.883783737
91.5	0.884035263
91.6	0.884286139
91.7	0.884536363
91.8	0.884785935
91.9	0.885034856
92	0.885283126
92.1	0.885530744
92.2	0.885777712
92.3	0.886024027
92.4	0.886269692
92.5	0.886514705
92.6	0.886759067
92.7	0.887002777
92.8	0.887245836
92.9	0.887488244
93	0.88773
93.1	0.887971105
93.2	0.888211558
93.3	0.888451361
93.4	0.888690512
93.5	0.888929011
93.6	0.889166859
93.7	0.889404056
93.8	0.889640602
93.9	0.889876496
94	0.890111739
94.1	0.89034633
94.2	0.89058027
94.3	0.890813559
94.4	0.891046196
94.5	0.891278182
94.6	0.891509517
94.7	0.8917402
94.8	0.891970232
94.9	0.892199613
95	0.892428342
95.1	0.89265642
95.2	0.892883847
95.3	0.893110622
95.4	0.893336746
95.5	0.893562218
95.6	0.89378704
95.7	0.894011209
95.8	0.894234728
95.9	0.894457595
96	0.894679811
96.1	0.894901375
96.2	0.895122288
96.3	0.89534255
96.4	0.89556216
96.5	0.895781119
96.6	0.895999427
96.7	0.896217083
96.8	0.896434088
96.9	0.896650442
97	0.896866144
97.1	0.897081195
97.2	0.897295595
97.3	0.897509343
97.4	0.89772244
97.5	0.897934885
97.6	0.898146679
97.7	0.898357822
97.8	0.898568314
97.9	0.898778154
98	0.898987343
98.1	0.89919588
98.2	0.899403766
98.3	0.899611001
98.4	0.899817584
98.5	0.900023516
98.6	0.900228797
98.7	0.900433426
98.8	0.900637404
98.9	0.900840731
99	0.901043406
99.1	0.90124543
99.2	0.901446802
99.3	0.901647524
99.4	0.901847593
99.5	0.902047012
99.6	0.902245779
99.7	0.902443895
99.8	0.902641359
99.9	0.902838172
100	0.903034334
100.1	0.903229845
100.2	0.903424704
100.3	0.903618911
100.4	0.903812468
100.5	0.904005373
100.6	0.904197626
100.7	0.904389229
100.8	0.904580179
100.9	0.904770479
101	0.904960127
101.1	0.905149124
101.2	0.90533747
101.3	0.905525164
101.4	0.905712207
101.5	0.905901065
101.6	0.906093051
101.7	0.906284497
101.8	0.906475404
101.9	0.906665771
102	0.906855598
102.1	0.907044886
102.2	0.907233634
102.3	0.907421842
102.4	0.907609511
102.5	0.907796641
102.6	0.90798323
102.7	0.90816928
102.8	0.908354791
102.9	0.908539761
103	0.908724192
103.1	0.908908084
103.2	0.909091436
103.3	0.909274248
103.4	0.909456521
103.5	0.909638254
103.6	0.909819447
103.7	0.910000101
103.8	0.910180215
103.9	0.91035979
104	0.910538825
104.1	0.91071732
104.2	0.910895276
104.3	0.911072692
104.4	0.911249568
104.5	0.911425905
104.6	0.911601702
104.7	0.91177696
104.8	0.911951678
104.9	0.912125856
105	0.912299495
105.1	0.912472594
105.2	0.912645153
105.3	0.912817173
105.4	0.912988653
105.5	0.913159594
105.6	0.913329995
105.7	0.913499856
105.8	0.913669178
105.9	0.91383796
106	0.914006203
106.1	0.914173906
106.2	0.914341069
106.3	0.914507693
106.4	0.914673777
106.5	0.914839321
106.6	0.915004326
106.7	0.915168791
106.8	0.915332717
106.9	0.915496102
107	0.915658949
107.1	0.915821255
107.2	0.915983023
107.3	0.91614425
107.4	0.916304938
107.5	0.916465086
107.6	0.916624695
107.7	0.916783763
107.8	0.916942293
107.9	0.917100283
108	0.917257733
108.1	0.917414643
108.2	0.917571014
108.3	0.917726845
108.4	0.917882137
108.5	0.918036889


==> Data/Hydromechanical/Pressure/Pmesh2A.dat <==
0	27.50516897
0.1	28.11933367
0.2	28.73349837
0.3	29.34766307
0.4	29.96182777
0.5	30.57599247
0.6	31.16769168
0.7	31.68350883
0.8	32.19932597
0.9	32.71514311
1	33.23096026
1.1	33.7467774
1.2	34.26259454
1.3	34.77841168
1.4	35.29422883
1.5	35.81004597
1.6	36.32586311
1.7	36.68595117
1.8	37.01695832
1.9	37.34796547
2	37.67897262
2.1	38.00997977
2.2	38.34098692
2.3	38.67199407
2.4	39.00300122
2.5	39.33400837
2.6	39.66501552
2.7	39.99602267
2.8	40.32702982
2.9	40.65803697
3	40.98904412
3.1	41.32005127
3.2	41.65105842
3.3	41.98206557
3.4	42.31307273
3.5	42.64407988
3.6	42.97508703
3.7	43.29544485
3.8	43.47661738
3.9	43.65778991
4	43.83896244
4.1	44.02013497
4.2	44.2013075
4.3	44.38248003
4.4	44.56365256
4.5	44.74482509
4.6	44.92599762
4.7	45.10717015
4.8	45.28834268
4.9	45.46951521
5	45.65068774
5.1	45.83186026
5.2	46.01303279
5.3	46.19420532
5.4	46.37537785
5.5	46.55655038
5.6	46.73772291
5.7	46.91889544
5.8	47.10006797
5.9	47.2812405
6	47.46241303
6.1	47.64358556
6.2	47.82475809
6.3	48.00593062
6.4	48.18710315
6.5	48.36827568
6.6	48.54944821
6.7	48.73062074
6.8	48.91179327
6.9	49.0929658
7	49.27413833
7.1	49.45531086
7.2	49.63648338
7.3	49.81765591
7.4	49.99882844
7.5	50.18000097
7.6	50.3611735
7.7	50.54234603
7.8	50.72351856
7.9	50.85921569
8	50.95424962
8.1	51.04928356
8.2	51.14431749
8.3	51.23935143
8.4	51.33438536
8.5	51.42941929
8.6	51.52445323
8.7	51.61948716
8.8	51.7145211
8.9	51.80955503
9	51.90458896
9.1	51.9996229
9.2	52.09465683
9.3	52.18969077
9.4	52.2847247
9.5	52.37975864
9.6	52.47479257
9.7	52.5698265
9.8	52.66486044
9.9	52.75989437
10	52.85492831
10.1	52.94996224
10.2	53.04499618
10.3	53.14003011
10.4	53.23506404
10.5	53.33009798
10.6	53.42513191
10.7	53.52016585
10.8	53.61519978
10.9	53.71023372
11	53.80526765
11.1	53.90030158
11.2	53.99533552
11.3	54.09036945
11.4	54.18540339
11.5	54.28043732
11.6	54.37547126
11.7	54.47050519
11.8	54.56553912
11.9	54.66057306
12	54.75560699
12.1	54.85064093
12.2	54.94567486
12.3	55.0407088
12.4	55.13574273
12.5	55.23077666
12.6	55.3258106
12.7	55.42084453
12.8	55.51587847
12.9	55.6109124
13	55.70594633
13.1	55.80098027
13.2	55.8960142
13.3	55.99104814
13.4	56.08608207
13.5	56.18111601
13.6	56.27614994
13.7	56.37118387
13.8	56.46621781
13.9	56.56125174
14	56.65628568
14.1	56.75131961
14.2	56.84635355
14.3	56.94138748
14.4	57.03642141
14.5	57.13145535
14.6	57.22648928
14.7	57.32152322
14.8	57.41655715
14.9	57.51159109
15	57.60662502
15.1	57.70165895
15.2	57.79669289
15.3	57.89172682
15.4	57.98676076
15.5	58.08179469
15.6	58.17682863
15.7	58.27186256
15.8	58.36689649
15.9	58.46193043
16	58.55696436
16.1	58.6519983
16.2	58.73151924
16.3	58.79142819
16.4	58.85133714
16.5	58.91124609
16.6	58.97115504
16.7	59.03106399
16.8	59.09097294
16.9	59.15088189
17	59.21079084
17.1	59.27069979
17.2	59.33060874
17.3	59.39051769
17.4	59.45042664
17.5	59.51033559
17.6	59.57024454
17.7	59.63015349
17.8	59.69006244
17.9	59.74997139
18	59.80988034
18.1	59.86978929
18.2	59.92969824
18.3	59.98960719
18.4	60.04951614
18.5	60.10942509
18.6	60.16933404
18.7	60.22924299
18.8	60.28915194
18.9	60.34906089
19	60.40896984
19.1	60.46887879
19.2	60.52878774
19.3	60.58869669
19.4	60.64860564
19.5	60.70851459
19.6	60.76842354
19.7	60.82833249
19.8	60.88824144
19.9	60.94815039
20	61.00805934
20.1	61.06796829
20.2	61.12787724
20.3	61.18778619
20.4	61.24769514
20.5	61.30760409
20.6	61.36751304
20.7	61.42742199
20.8	61.48733094
20.9	61.54723989
21	61.60714884
21.1	61.66705779
21.2	61.72696674
21.3	61.78687569
21.4	61.84678464
21.5	61.90669359
21.6	61.96660254
21.7	62.02651149
21.8	62.08642044
21.9	62.14632939
22	62.20623834
22.1	62.26614729
22.2	62.32605624
22.3	62.38596519
22.4	62.44587414
22.5	62.50578309
22.6	62.56569204
22.7	62.62560099
22.8	62.68550994
22.9	62.74541889
23	62.80532784
23.1	62.86523679
23.2	62.92514574
23.3	62.98505469
23.4	63.04496364
23.5	63.10487259
23.6	63.16478154
23.7	63.22469049
23.8	63.28459944
23.9	63.34450839
24	63.40441734
24.1	63.46432629
24.2	63.52423524
24.3	63.58414419
24.4	63.64405314
24.5	63.69602214
24.6	63.73358829
24.7	63.77115444
24.8	63.80872059
24.9	63.84628674
25	63.88385289
25.1	63.92141903
25.2	63.95898518
25.3	63.99655133
25.4	64.03411748
25.5	64.07168363
25.6	64.10924978
25.7	64.14681593
25.8	64.18438208
25.9	64.22194823
26	64.25951438
26.1	64.29708052
26.2	64.33464667
26.3	64.37221282
26.4	64.40977897
26.5	64.44734512
26.6	64.48491127
26.7	64.52247742
26.8	64.56004357
26.9	64.59760972
27	64.63517586
27.1	64.67274201
27.2	64.71030816
27.3	64.74787431
27.4	64.78544046
27.5	64.82300661
27.6	64.86057276
27.7	64.89813891
27.8	64.93570506
27.9	64.97327121
28	65.01083735
28.1	65.0484035
28.2	65.08596965
28.3	65.1235358
28.4	65.16110195
28.5	65.1986681
28.6	65.23623425
28.7	65.2738004
28.8	65.31136655
28.9	65.3489327
29	65.38649884
29.1	65.42406499
29.2	65.46163114
29.3	65.49919729
29.4	65.53676344
29.5	65.57432959
29.6	65.61189574
29.7	65.64946189
29.8	65.68702804
29.9	65.72459418
30	65.76216033
30.1	65.79972648
30.2	65.83729263
30.3	65.87485878
30.4	65.91242493
30.5	65.94999108
30.6	65.98755723
30.7	66.02512338
30.8	66.06268953
30.9	66.10025567
31	66.13782182
31.1	66.17538797
31.2	66.21295412
31.3	66.25052027
31.4	66.28808642
31.5	66.32565257
31.6	66.36321872
31.7	66.40078487
31.8	66.43835102
31.9	66.47591716
32	66.51348331
32.1	66.55104946
32.2	66.58861561
32.3	66.62618176
32.4	66.66374791
32.5	66.70131406
32.6	66.73888021
32.7	66.77644636
32.8	66.8140125
32.9	66.85157865
33	66.8891448
33.1	66.92671095
33.2	66.9642771
33.3	67.00184325
33.4	67.0394094
33.5	67.07697555
33.6	67.1145417
33.7	67.15210785
33.8	67.18967399
33.9	67.22724014
34	67.26480629
34.1	67.30237244
34.2	67.33993859
34.3	67.37750474
34.4	67.41507089
34.5	67.45263704
34.6	67.49020319
34.7	67.52776934
34.8	67.56533548
34.9	67.60290163
35	67.64046778
35.1	67.67803393
35.2	67.71560008
35.3	67.75316623
35.4	67.79073238
35.5	67.82395857
35.6	67.84931219
35.7	67.87466582
35.8	67.90001944
35.9	67.92537306
36	67.95072669
36.1	67.97608031
36.2	68.00143393
36.3	68.02678756
36.4	68.05214118
36.5	68.0774948
36.6	68.10284842
36.7	68.12820205
36.8	68.15355567
36.9	68.17890929
37	68.20426292
37.1	68.22961654
37.2	68.25497016
37.3	68.28032379
37.4	68.30567741
37.5	68.33103103
37.6	68.35638466
37.7	68.38173828
37.8	68.4070919
37.9	68.43244553
38	68.45779915
38.1	68.48315277
38.2	68.5085064
38.3	68.53386002
38.4	68.55921364
38.5	68.58456727
38.6	68.60992089
38.7	68.63527451
38.8	68.66062813
38.9	68.68598176
39	68.71133538
39.1	68.736689
39.2	68.76204263
39.3	68.78739625
39.4	68.81274987
39.5	68.8381035
39.6	68.86345712
39.7	68.88881074
39.8	68.91416437
39.9	68.93951799
40	68.96487161
40.1	68.99022524
40.2	69.01557886
40.3	69.04093248
40.4	69.06628611
40.5	69.09163973
40.6	69.11699335
40.7	69.14234698
40.8	69.1677006
40.9	69.19305422
41	69.21840784
41.1	69.24376147
41.2	69.26911509
41.3	69.29446871
41.4	69.31982234
41.5	69.34517596
41.6	69.37052958
41.7	69.39588321
41.8	69.42123683
41.9	69.44659045
42	69.47194408
42.1	69.4972977
42.2	69.52265132
42.3	69.54800495
42.4	69.57335857
42.5	69.59871219
42.6	69.62406582
42.7	69.64941944
42.8	69.67477306
42.9	69.70012669
43	69.72548031
43.1	69.75083393
43.2	69.77618755
43.3	69.80154118
43.4	69.8268948
43.5	69.85224842
43.6	69.87760205
43.7	69.90295567
43.8	69.92830929
43.9	69.95366292
44	69.97901654
44.1	70.00437016
44.2	70.02972379
44.3	70.05507741
44.4	70.08043103
44.5	70.10578466
44.6	70.13113828
44.7	70.1564919
44.8	70.18184553
44.9	70.20719915
45	70.23255277
45.1	70.2579064
45.2	70.28326002
45.3	70.30861364
45.4	70.33396726
45.5	70.35932089
45.6	70.38467451
45.7	70.41002813
45.8	70.43538176
45.9	70.46073538
46	70.486089
46.1	70.51144263
46.2	70.53679625
46.3	70.56214987
46.4	70.5875035
46.5	70.60998083
46.6	70.62724064
46.7	70.64450045
46.8	70.66176027
46.9	70.67902008
47	70.69627989
47.1	70.7135397
47.2	70.73079952
47.3	70.74805933
47.4	70.76531914
47.5	70.78257895
47.6	70.79983877
47.7	70.81709858
47.8	70.83435839
47.9	70.8516182
48	70.86887802
48.1	70.88613783
48.2	70.90339764
48.3	70.92065746
48.4	70.93791727
48.5	70.95517708
48.6	70.97243689
48.7	70.98969671
48.8	71.00695652
48.9	71.02421633
49	71.04147614
49.1	71.05873596
49.2	71.07599577
49.3	71.09325558
49.4	71.11051539
49.5	71.12777521
49.6	71.14503502
49.7	71.16229483
49.8	71.17955464
49.9	71.19681446
50	71.21407427
50.1	71.23133408
50.2	71.2485939
50.3	71.26585371
50.4	71.28311352
50.5	71.30037333
50.6	71.31763315
50.7	71.33489296
50.8	71.35215277
50.9	71.36941258
51	71.3866724
51.1	71.40393221
51.2	71.42119202
51.3	71.43845183
51.4	71.45571165
51.5	71.47297146
51.6	71.49023127
51.7	71.50749109
51.8	71.5247509
51.9	71.54201071
52	71.55927052
52.1	71.57653034
52.2	71.59379015
52.3	71.61104996
52.4	71.62830977
52.5	71.64556959
52.6	71.6628294
52.7	71.68008921
52.8	71.69734902
52.9	71.71460884
53	71.73186865
53.1	71.74912846
53.2	71.76638828
53.3	71.78364809
53.4	71.8009079
53.5	71.81816771
53.6	71.83542753
53.7	71.85268734
53.8	71.86994715
53.9	71.88720696
54	71.90446678
54.1	71.92172659
54.2	71.9389864
54.3	71.95624621
54.4	71.97350603
54.5	71.99076584
54.6	72.00802565
54.7	72.02528546
54.8	72.04254528
54.9	72.05980509
55	72.0770649
55.1	72.09432472
55.2	72.11158453
55.3	72.12884434
55.4	72.14610415
55.5	72.16336397
55.6	72.18062378
55.7	72.19788359
55.8	72.2151434
55.9	72.23240322
56	72.24966303
56.1	72.26692284
56.2	72.28418265
56.3	72.30144247
56.4	72.31870228
56.5	72.33596209
56.6	72.35322191
56.7	72.37048172
56.8	72.38774153
56.9	72.40500134
57	72.42226116
57.1	72.43952097
57.2	72.45678078
57.3	72.47404059
57.4	72.49130041
57.5	72.50668601
57.6	72.51867185
57.7	72.53065769
57.8	72.54264353
57.9	72.55462937
58	72.56661521
58.1	72.57860105
58.2	72.59058689
58.3	72.60257273
58.4	72.61455857
58.5	72.62654441
58.6	72.63853025
58.7	72.65051609
58.8	72.66250193
58.9	72.67448777
59	72.68647361
59.1	72.69845945
59.2	72.71044529
59.3	72.72243113
59.4	72.73441697
59.5	72.74640282
59.6	72.75838866
59.7	72.7703745
59.8	72.78236034
59.9	72.79434618
60	72.80633202
60.1	72.81831786
60.2	72.8303037
60.3	72.84228954
60.4	72.85427538
60.5	72.86626122
60.6	72.87824706
60.7	72.8902329
60.8	72.90221874
60.9	72.91420458
61	72.92619042
61.1	72.93817626
61.2	72.9501621
61.3	72.96214794
61.4	72.97413378
61.5	72.98611962
61.6	72.99810546
61.7	73.0100913
61.8	73.02207714
61.9	73.03406298
62	73.04604882
62.1	73.05803466
62.2	73.0700205
62.3	73.08200634
62.4	73.09399218
62.5	73.10597802
62.6	73.11796386
62.7	73.1299497
62.8	73.14193554
62.9	73.15392138
63	73.16590722
63.1	73.17789306
63.2	73.1898789
63.3	73.20186474
63.4	73.21385058
63.5	73.22583642
63.6	73.23782226
63.7	73.2498081
63.8	73.26179394
63.9	73.27377978
64	73.28576562
64.1	73.29775146
64.2	73.3097373
64.3	73.32172315
64.4	73.33370899
64.5	73.34569483
64.6	73.35768067
64.7	73.36966651
64.8	73.38165235
64.9	73.39363819
65	73.40562403
65.1	73.41760987
65.2	73.42959571
65.3	73.44158155
65.4	73.45356739
65.5	73.46555323
65.6	73.47753907
65.7	73.48952491
65.8	73.50151075
65.9	73.51349659
66	73.52548243
66.1	73.53746827
66.2	73.54945411
66.3	73.56143995
66.4	73.57342579
66.5	73.58541163
66.6	73.59739747
66.7	73.60938331
66.8	73.62136915
66.9	73.63335499
67	73.64534083
67.1	73.65732667
67.2	73.66931251
67.3	73.68129835
67.4	73.69328419
67.5	73.70527003
67.6	73.71725587
67.7	73.72924171
67.8	73.74122755
67.9	73.75321339
68	73.76519923
68.1	73.77718507
68.2	73.78917091
68.3	73.80115675
68.4	73.81314259
68.5	73.82463105
68.6	73.83520008
68.7	73.84574375
68.8	73.85626205
68.9	73.86675499
69	73.87722256
69.1	73.88766476
69.2	73.8980816
69.3	73.90847307
69.4	73.91883918
69.5	73.92917992
69.6	73.9394953
69.7	73.94978531
69.8	73.96004995
69.9	73.97028923
70	73.98050314
70.1	73.99069169
70.2	74.00085487
70.3	74.01099269
70.4	74.02110514
70.5	74.03119222
70.6	74.04125394
70.7	74.0512903
70.8	74.06130128
70.9	74.07128691
71	74.08124716
71.1	74.09118205
71.2	74.10109158
71.3	74.11097574
71.4	74.12083453
71.5	74.13066796
71.6	74.14047602
71.7	74.15025872
71.8	74.16001605
71.9	74.16974802
72	74.17945462
72.1	74.18913585
72.2	74.19879172
72.3	74.20842222
72.4	74.21802736
72.5	74.22760713
72.6	74.23716154
72.7	74.24669058
72.8	74.25619425
72.9	74.26567256
73	74.27512551
73.1	74.28455308
73.2	74.2939553
73.3	74.30333214
73.4	74.31268362
73.5	74.32200974
73.6	74.33131049
73.7	74.34058587
73.8	74.34983589
73.9	74.35906054
74	74.36825983
74.1	74.37743375
74.2	74.38658231
74.3	74.3957055
74.4	74.40480332
74.5	74.41387578
74.6	74.42292287
74.7	74.4319446
74.8	74.44094096
74.9	74.44991196
75	74.45885759
75.1	74.46777785
75.2	74.47667275
75.3	74.48554228
75.4	74.49438645
75.5	74.50320525
75.6	74.51199869
75.7	74.52076676
75.8	74.52950947
75.9	74.53822681
76	74.54691878
76.1	74.55558539
76.2	74.56422663
76.3	74.57284251
76.4	74.58143302
76.5	74.58999816
76.6	74.59853794
76.7	74.60705236
76.8	74.61554141
76.9	74.62400509
77	74.63244341
77.1	74.64085636
77.2	74.64924394
77.3	74.65760616
77.4	74.66594302
77.5	74.67425451
77.6	74.68254063
77.7	74.69080139
77.8	74.69903678
77.9	74.70724681
78	74.71543147
78.1	74.72359076
78.2	74.73172469
78.3	74.73983326
78.4	74.74791645
78.5	74.75597429
78.6	74.76400675
78.7	74.77201385
78.8	74.77999559
78.9	74.78795196
79	74.79588296
79.1	74.8037886
79.2	74.81166888
79.3	74.81952378
79.4	74.82735332
79.5	74.83519404
79.6	74.84307694
79.7	74.85093633
79.8	74.85877223
79.9	74.86658462
80	74.87437351
80.1	74.8821389
80.2	74.88988078
80.3	74.89759916
80.4	74.90529405
80.5	74.91296542
80.6	74.9206133
80.7	74.92823767
80.8	74.93583855
80.9	74.94341592
81	74.95096979
81.1	74.95850015
81.2	74.96600701
81.3	74.97349038
81.4	74.98095024
81.5	74.98838659
81.6	74.99579945
81.7	75.0031888
81.8	75.01055465
81.9	75.017897
82	75.02521585
82.1	75.03251119
82.2	75.03978303
82.3	75.04703137
82.4	75.05425621
82.5	75.06145755
82.6	75.06863538
82.7	75.07578971
82.8	75.08292054
82.9	75.09002787
83	75.0971117
83.1	75.10417202
83.2	75.11120884
83.3	75.11822216
83.4	75.12521198
83.5	75.13217829
83.6	75.1391211
83.7	75.14604041
83.8	75.15293622
83.9	75.15980853
84	75.16665733
84.1	75.17348263
84.2	75.18028443
84.3	75.18706273
84.4	75.19381753
84.5	75.20054882
84.6	75.20725661
84.7	75.2139409
84.8	75.22060169
84.9	75.22723897
85	75.23385275
85.1	75.24044303
85.2	75.24700981
85.3	75.25355309
85.4	75.26007286
85.5	75.26656914
85.6	75.27304191
85.7	75.27949117
85.8	75.28591694
85.9	75.2923192
86	75.29869796
86.1	75.30505322
86.2	75.31138498
86.3	75.31769323
86.4	75.32397799
86.5	75.33023924
86.6	75.33647699
86.7	75.34269123
86.8	75.34888198
86.9	75.35504922
87	75.36119296
87.1	75.3673132
87.2	75.37340993
87.3	75.37948317
87.4	75.3855329
87.5	75.39155913
87.6	75.39756185
87.7	75.40354108
87.8	75.4094968
87.9	75.41542902
88	75.42133774
88.1	75.42722296
88.2	75.43308467
88.3	75.43892288
88.4	75.44473759
88.5	75.4505288
88.6	75.45629651
88.7	75.46204071
88.8	75.46776141
88.9	75.47345861
89	75.47913231
89.1	75.4847825
89.2	75.4904092
89.3	75.49601239
89.4	75.50159208
89.5	75.50714826
89.6	75.51268095
89.7	75.51819013
89.8	75.52367581
89.9	75.52913799
90	75.53457666
90.1	75.53999184
90.2	75.54538351
90.3	75.55075168
90.4	75.55609635
90.5	75.56152997
90.6	75.56714798
90.7	75.57274821
90.8	75.57833069
90.9	75.58389539
91	75.58944233
91.1	75.5949715
91.2	75.6004829
91.3	75.60597654
91.4	75.61145241
91.5	75.61691051
91.6	75.62235085
91.7	75.62777342
91.8	75.63317822
91.9	75.63856525
92	75.64393452
92.1	75.64928602
92.2	75.65461976
92.3	75.65993573
92.4	75.66523393
92.5	75.67051436
92.6	75.67577703
92.7	75.68102193
92.8	75.68624906
92.9	75.69145842
93	75.69665002
93.1	75.70182386
93.2	75.70697992
93.3	75.71211822
93.4	75.71723875
93.5	75.72234151
93.6	75.72742651
93.7	75.73249374
93.8	75.73754321
93.9	75.7425749
94	75.74758883
94.1	75.752585
94.2	75.75756339
94.3	75.76252402
94.4	75.76746688
94.5	75.77239198
94.6	75.77729931
94.7	75.78218887
94.8	75.78706066
94.9	75.79191469
95	75.79675095
95.1	75.80156944
95.2	75.80637017
95.3	75.81115313
95.4	75.81591832
95.5	75.82066575
95.6	75.82539541
95.7	75.8301073
95.8	75.83480142
95.9	75.83947778
96	75.84413637
96.1	75.8487772
96.2	75.85340025
96.3	75.85800554
96.4	75.86259307
96.5	75.86716282
96.6	75.87171481
96.7	75.87624904
96.8	75.88076549
96.9	75.88526418
97	75.8897451
97.1	75.89420826
97.2	75.89865365
97.3	75.90308127
97.4	75.90749112
97.5	75.91188321
97.6	75.91625753
97.7	75.92061408
97.8	75.92495287
97.9	75.92927389
98	75.93357714
98.1	75.93786263
98.2	75.94213035
98.3	75.9463803
98.4	75.95061248
98.5	75.9548269
98.6	75.95902355
98.7	75.96320244
98.8	75.96736355
98.9	75.9715069
99	75.97563249
99.1	75.9797403
99.2	75.98383035
99.3	75.98790264
99.4	75.99195715
99.5	75.9959939
99.6	76.00001288
99.7	76.0040141
99.8	76.00799755
99.9	76.01196323
100	76.01591114
100.1	76.01984129
100.2	76.02375367
100.3	76.02764828
100.4	76.03152513
100.5	76.03538421
100.6	76.03922552
100.7	76.04304907
100.8	76.04685484
100.9	76.05064286
101	76.0544131
101.1	76.05816558
101.2	76.06190029
101.3	76.06561723
101.4	76.06931641
101.5	76.07309684
101.6	76.07704254
101.7	76.08097552
101.8	76.08489579
101.9	76.08880333
102	76.09269817
102.1	76.09658028
102.2	76.10044968
102.3	76.10430636
102.4	76.10815032
102.5	76.11198156
102.6	76.11580009
102.7	76.1196059
102.8	76.12339899
102.9	76.12717937
103	76.13094703
103.1	76.13470197
103.2	76.1384442
103.3	76.1421737
103.4	76.1458905
103.5	76.14959457
103.6	76.15328593
103.7	76.15696456
103.8	76.16063049
103.9	76.16428369
104	76.16792418
104.1	76.17155195
104.2	76.175167
104.3	76.17876934
104.4	76.18235896
104.5	76.18593586
104.6	76.18950004
104.7	76.19305151
104.8	76.19659026
104.9	76.20011629
105	76.20362961
105.1	76.20713021
105.2	76.21061809
105.3	76.21409325
105.4	76.2175557
105.5	76.22100543
105.6	76.22444245
105.7	76.22786674
105.8	76.23127832
105.9	76.23467718
106	76.23806333
106.1	76.24143675
106.2	76.24479746
106.3	76.24814545
106.4	76.25148073
106.5	76.25480329
106.6	76.25811313
106.7	76.26141025
106.8	76.26469466
106.9	76.26796635
107	76.27122532
107.1	76.27447158
107.2	76.27770512
107.3	76.28092594
107.4	76.28413404
107.5	76.28732943
107.6	76.2905121
107.7	76.29368205
107.8	76.29683929
107.9	76.2999838
108	76.30311561
108.1	76.30623469
108.2	76.30934106
108.3	76.31243471
108.4	76.31551564
108.5	76.31858385


==> Data/Hydromechanical/Pressure/Pmesh2B.dat <==
0	24.17112844
0.1	24.08555772
0.2	23.99998699
0.3	23.91441627
0.4	23.82884554
0.5	23.74327482
0.6	23.6968269
0.7	23.78252477
0.8	23.86822265
0.9	23.95392052
1	24.0396184
1.1	24.12531627
1.2	24.21101415
1.3	24.29671202
1.4	24.3824099
1.5	24.46810777
1.6	24.55380565
1.7	24.67078753
1.8	24.7936114
1.9	24.91643527
2	25.03925914
2.1	25.16208302
2.2	25.28490689
2.3	25.40773076
2.4	25.53055463
2.5	25.6533785
2.6	25.77620237
2.7	25.89902624
2.8	26.02185012
2.9	26.14467399
3	26.26749786
3.1	26.39032173
3.2	26.5131456
3.3	26.63596947
3.4	26.75879334
3.5	26.88161721
3.6	27.00444109
3.7	27.12611664
3.8	27.23278388
3.9	27.33945111
4	27.44611835
4.1	27.55278558
4.2	27.65945282
4.3	27.76612006
4.4	27.87278729
4.5	27.97945453
4.6	28.08612176
4.7	28.192789
4.8	28.29945623
4.9	28.40612347
5	28.5127907
5.1	28.61945794
5.2	28.72612518
5.3	28.83279241
5.4	28.93945965
5.5	29.04612688
5.6	29.15279412
5.7	29.25946135
5.8	29.36612859
5.9	29.47279582
6	29.57946306
6.1	29.68613029
6.2	29.79279753
6.3	29.89946477
6.4	30.006132
6.5	30.11279924
6.6	30.21946647
6.7	30.32613371
6.8	30.43280094
6.9	30.53946818
7	30.64613541
7.1	30.75280265
7.2	30.85946989
7.3	30.96613712
7.4	31.07280436
7.5	31.17947159
7.6	31.28613883
7.7	31.39280606
7.8	31.4994733
7.9	31.59188992
8	31.67156392
8.1	31.75123793
8.2	31.83091194
8.3	31.91058594
8.4	31.99025995
8.5	32.06993396
8.6	32.14960796
8.7	32.22928197
8.8	32.30895598
8.9	32.38862998
9	32.46830399
9.1	32.547978
9.2	32.627652
9.3	32.70732601
9.4	32.78700001
9.5	32.86667402
9.6	32.94634803
9.7	33.02602203
9.8	33.10569604
9.9	33.18537005
10	33.26504405
10.1	33.34471806
10.2	33.42439207
10.3	33.50406607
10.4	33.58374008
10.5	33.66341408
10.6	33.74308809
10.7	33.8227621
10.8	33.9024361
10.9	33.98211011
11	34.06178412
11.1	34.14145812
11.2	34.22113213
11.3	34.30080614
11.4	34.38048014
11.5	34.46015415
11.6	34.53982816
11.7	34.61950216
11.8	34.69917617
11.9	34.77885017
12	34.85852418
12.1	34.93819819
12.2	35.01787219
12.3	35.0975462
12.4	35.17722021
12.5	35.25689421
12.6	35.33656822
12.7	35.41624223
12.8	35.49591623
12.9	35.57559024
13	35.65526425
13.1	35.73493825
13.2	35.81461226
13.3	35.89428626
13.4	35.97396027
13.5	36.05363428
13.6	36.13330828
13.7	36.21298229
13.8	36.2926563
13.9	36.3723303
14	36.45200431
14.1	36.53167832
14.2	36.61135232
14.3	36.69102633
14.4	36.77070033
14.5	36.85037434
14.6	36.93004835
14.7	37.00972235
14.8	37.08939636
14.9	37.16907037
15	37.24874437
15.1	37.32841838
15.2	37.40809239
15.3	37.48776639
15.4	37.5674404
15.5	37.64711441
15.6	37.72678841
15.7	37.80646242
15.8	37.88613642
15.9	37.96581043
16	38.04548444
16.1	38.12515844
16.2	38.19660816
16.3	38.25766048
16.4	38.3187128
16.5	38.37976512
16.6	38.44081743
16.7	38.50186975
16.8	38.56292207
16.9	38.62397439
17	38.68502671
17.1	38.74607903
17.2	38.80713134
17.3	38.86818366
17.4	38.92923598
17.5	38.9902883
17.6	39.05134062
17.7	39.11239293
17.8	39.17344525
17.9	39.23449757
18	39.29554989
18.1	39.35660221
18.2	39.41765453
18.3	39.47870684
18.4	39.53975916
18.5	39.60081148
18.6	39.6618638
18.7	39.72291612
18.8	39.78396844
18.9	39.84502075
19	39.90607307
19.1	39.96712539
19.2	40.02817771
19.3	40.08923003
19.4	40.15028235
19.5	40.21133466
19.6	40.27238698
19.7	40.3334393
19.8	40.39449162
19.9	40.45554394
20	40.51659626
20.1	40.57764857
20.2	40.63870089
20.3	40.69975321
20.4	40.76080553
20.5	40.82185785
20.6	40.88291017
20.7	40.94396248
20.8	41.0050148
20.9	41.06606712
21	41.12711944
21.1	41.18817176
21.2	41.24922408
21.3	41.31027639
21.4	41.37132871
21.5	41.43238103
21.6	41.49343335
21.7	41.55448567
21.8	41.61553799
21.9	41.6765903
22	41.73764262
22.1	41.79869494
22.2	41.85974726
22.3	41.92079958
22.4	41.98185189
22.5	42.04290421
22.6	42.10395653
22.7	42.16500885
22.8	42.22606117
22.9	42.28711349
23	42.3481658
23.1	42.40921812
23.2	42.47027044
23.3	42.53132276
23.4	42.59237508
23.5	42.6534274
23.6	42.71447971
23.7	42.77553203
23.8	42.83658435
23.9	42.89763667
24	42.95868899
24.1	43.01974131
24.2	43.08079362
24.3	43.14184594
24.4	43.20289826
24.5	43.25786679
24.6	43.3017995
24.7	43.3457322
24.8	43.38966491
24.9	43.43359761
25	43.47753032
25.1	43.52146302
25.2	43.56539573
25.3	43.60932843
25.4	43.65326114
25.5	43.69719384
25.6	43.74112655
25.7	43.78505925
25.8	43.82899195
25.9	43.87292466
26	43.91685736
26.1	43.96079007
26.2	44.00472277
26.3	44.04865548
26.4	44.09258818
26.5	44.13652089
26.6	44.18045359
26.7	44.2243863
26.8	44.268319
26.9	44.31225171
27	44.35618441
27.1	44.40011712
27.2	44.44404982
27.3	44.48798253
27.4	44.53191523
27.5	44.57584793
27.6	44.61978064
27.7	44.66371334
27.8	44.70764605
27.9	44.75157875
28	44.79551146
28.1	44.83944416
28.2	44.88337687
28.3	44.92730957
28.4	44.97124228
28.5	45.01517498
28.6	45.05910769
28.7	45.10304039
28.8	45.1469731
28.9	45.1909058
29	45.23483851
29.1	45.27877121
29.2	45.32270391
29.3	45.36663662
29.4	45.41056932
29.5	45.45450203
29.6	45.49843473
29.7	45.54236744
29.8	45.58630014
29.9	45.63023285
30	45.67416555
30.1	45.71809826
30.2	45.76203096
30.3	45.80596367
30.4	45.84989637
30.5	45.89382908
30.6	45.93776178
30.7	45.98169449
30.8	46.02562719
30.9	46.06955989
31	46.1134926
31.1	46.1574253
31.2	46.20135801
31.3	46.24529071
31.4	46.28922342
31.5	46.33315612
31.6	46.37708883
31.7	46.42102153
31.8	46.46495424
31.9	46.50888694
32	46.55281965
32.1	46.59675235
32.2	46.64068506
32.3	46.68461776
32.4	46.72855047
32.5	46.77248317
32.6	46.81641587
32.7	46.86034858
32.8	46.90428128
32.9	46.94821399
33	46.99214669
33.1	47.0360794
33.2	47.0800121
33.3	47.12394481
33.4	47.16787751
33.5	47.21181022
33.6	47.25574292
33.7	47.29967563
33.8	47.34360833
33.9	47.38754104
34	47.43147374
34.1	47.47540645
34.2	47.51933915
34.3	47.56327185
34.4	47.60720456
34.5	47.65113726
34.6	47.69506997
34.7	47.73900267
34.8	47.78293538
34.9	47.82686808
35	47.87080079
35.1	47.91473349
35.2	47.9586662
35.3	48.0025989
35.4	48.04653161
35.5	48.08639694
35.6	48.11888416
35.7	48.15137138
35.8	48.1838586
35.9	48.21634582
36	48.24883305
36.1	48.28132027
36.2	48.31380749
36.3	48.34629471
36.4	48.37878193
36.5	48.41126915
36.6	48.44375637
36.7	48.4762436
36.8	48.50873082
36.9	48.54121804
37	48.57370526
37.1	48.60619248
37.2	48.6386797
37.3	48.67116693
37.4	48.70365415
37.5	48.73614137
37.6	48.76862859
37.7	48.80111581
37.8	48.83360303
37.9	48.86609025
38	48.89857748
38.1	48.9310647
38.2	48.96355192
38.3	48.99603914
38.4	49.02852636
38.5	49.06101358
38.6	49.09350081
38.7	49.12598803
38.8	49.15847525
38.9	49.19096247
39	49.22344969
39.1	49.25593691
39.2	49.28842413
39.3	49.32091136
39.4	49.35339858
39.5	49.3858858
39.6	49.41837302
39.7	49.45086024
39.8	49.48334746
39.9	49.51583469
40	49.54832191
40.1	49.58080913
40.2	49.61329635
40.3	49.64578357
40.4	49.67827079
40.5	49.71075801
40.6	49.74324524
40.7	49.77573246
40.8	49.80821968
40.9	49.8407069
41	49.87319412
41.1	49.90568134
41.2	49.93816857
41.3	49.97065579
41.4	50.00314301
41.5	50.03563023
41.6	50.06811745
41.7	50.10060467
41.8	50.13309189
41.9	50.16557912
42	50.19806634
42.1	50.23055356
42.2	50.26304078
42.3	50.295528
42.4	50.32801522
42.5	50.36050244
42.6	50.39298967
42.7	50.42547689
42.8	50.45796411
42.9	50.49045133
43	50.52293855
43.1	50.55542577
43.2	50.587913
43.3	50.62040022
43.4	50.65288744
43.5	50.68537466
43.6	50.71786188
43.7	50.7503491
43.8	50.78283632
43.9	50.81532355
44	50.84781077
44.1	50.88029799
44.2	50.91278521
44.3	50.94527243
44.4	50.97775965
44.5	51.01024688
44.6	51.0427341
44.7	51.07522132
44.8	51.10770854
44.9	51.14019576
45	51.17268298
45.1	51.2051702
45.2	51.23765743
45.3	51.27014465
45.4	51.30263187
45.5	51.33511909
45.6	51.36760631
45.7	51.40009353
45.8	51.43258076
45.9	51.46506798
46	51.4975552
46.1	51.53004242
46.2	51.56252964
46.3	51.59501686
46.4	51.62750408
46.5	51.65675004
46.6	51.68011643
46.7	51.70348281
46.8	51.72684919
46.9	51.75021558
47	51.77358196
47.1	51.79694835
47.2	51.82031473
47.3	51.84368112
47.4	51.8670475
47.5	51.89041389
47.6	51.91378027
47.7	51.93714665
47.8	51.96051304
47.9	51.98387942
48	52.00724581
48.1	52.03061219
48.2	52.05397858
48.3	52.07734496
48.4	52.10071135
48.5	52.12407773
48.6	52.14744412
48.7	52.1708105
48.8	52.19417688
48.9	52.21754327
49	52.24090965
49.1	52.26427604
49.2	52.28764242
49.3	52.31100881
49.4	52.33437519
49.5	52.35774158
49.6	52.38110796
49.7	52.40447435
49.8	52.42784073
49.9	52.45120711
50	52.4745735
50.1	52.49793988
50.2	52.52130627
50.3	52.54467265
50.4	52.56803904
50.5	52.59140542
50.6	52.61477181
50.7	52.63813819
50.8	52.66150458
50.9	52.68487096
51	52.70823734
51.1	52.73160373
51.2	52.75497011
51.3	52.7783365
51.4	52.80170288
51.5	52.82506927
51.6	52.84843565
51.7	52.87180204
51.8	52.89516842
51.9	52.91853481
52	52.94190119
52.1	52.96526757
52.2	52.98863396
52.3	53.01200034
52.4	53.03536673
52.5	53.05873311
52.6	53.0820995
52.7	53.10546588
52.8	53.12883227
52.9	53.15219865
53	53.17556504
53.1	53.19893142
53.2	53.2222978
53.3	53.24566419
53.4	53.26903057
53.5	53.29239696
53.6	53.31576334
53.7	53.33912973
53.8	53.36249611
53.9	53.3858625
54	53.40922888
54.1	53.43259527
54.2	53.45596165
54.3	53.47932803
54.4	53.50269442
54.5	53.5260608
54.6	53.54942719
54.7	53.57279357
54.8	53.59615996
54.9	53.61952634
55	53.64289273
55.1	53.66625911
55.2	53.6896255
55.3	53.71299188
55.4	53.73635826
55.5	53.75972465
55.6	53.78309103
55.7	53.80645742
55.8	53.8298238
55.9	53.85319019
56	53.87655657
56.1	53.89992296
56.2	53.92328934
56.3	53.94665573
56.4	53.97002211
56.5	53.99338849
56.6	54.01675488
56.7	54.04012126
56.8	54.06348765
56.9	54.08685403
57	54.11022042
57.1	54.1335868
57.2	54.15695319
57.3	54.18031957
57.4	54.20368596
57.5	54.22474246
57.6	54.24160892
57.7	54.25847538
57.8	54.27534183
57.9	54.29220829
58	54.30907475
58.1	54.3259412
58.2	54.34280766
58.3	54.35967411
58.4	54.37654057
58.5	54.39340703
58.6	54.41027348
58.7	54.42713994
58.8	54.44400639
58.9	54.46087285
59	54.47773931
59.1	54.49460576
59.2	54.51147222
59.3	54.52833868
59.4	54.54520513
59.5	54.56207159
59.6	54.57893804
59.7	54.5958045
59.8	54.61267096
59.9	54.62953741
60	54.64640387
60.1	54.66327033
60.2	54.68013678
60.3	54.69700324
60.4	54.71386969
60.5	54.73073615
60.6	54.74760261
60.7	54.76446906
60.8	54.78133552
60.9	54.79820197
61	54.81506843
61.1	54.83193489
61.2	54.84880134
61.3	54.8656678
61.4	54.88253426
61.5	54.89940071
61.6	54.91626717
61.7	54.93313362
61.8	54.95000008
61.9	54.96686654
62	54.98373299
62.1	55.00059945
62.2	55.01746591
62.3	55.03433236
62.4	55.05119882
62.5	55.06806527
62.6	55.08493173
62.7	55.10179819
62.8	55.11866464
62.9	55.1355311
63	55.15239755
63.1	55.16926401
63.2	55.18613047
63.3	55.20299692
63.4	55.21986338
63.5	55.23672984
63.6	55.25359629
63.7	55.27046275
63.8	55.2873292
63.9	55.30419566
64	55.32106212
64.1	55.33792857
64.2	55.35479503
64.3	55.37166148
64.4	55.38852794
64.5	55.4053944
64.6	55.42226085
64.7	55.43912731
64.8	55.45599377
64.9	55.47286022
65	55.48972668
65.1	55.50659313
65.2	55.52345959
65.3	55.54032605
65.4	55.5571925
65.5	55.57405896
65.6	55.59092542
65.7	55.60779187
65.8	55.62465833
65.9	55.64152478
66	55.65839124
66.1	55.6752577
66.2	55.69212415
66.3	55.70899061
66.4	55.72585706
66.5	55.74272352
66.6	55.75958998
66.7	55.77645643
66.8	55.79332289
66.9	55.81018935
67	55.8270558
67.1	55.84392226
67.2	55.86078871
67.3	55.87765517
67.4	55.89452163
67.5	55.91138808
67.6	55.92825454
67.7	55.945121
67.8	55.96198745
67.9	55.97885391
68	55.99572036
68.1	56.01258682
68.2	56.02945328
68.3	56.04631973
68.4	56.06318619
68.5	56.07939822
68.6	56.09440054
68.7	56.10936948
68.8	56.12430504
68.9	56.13920723
69	56.15407605
69.1	56.16891149
69.2	56.18371355
69.3	56.19848224
69.4	56.21321756
69.5	56.22791951
69.6	56.24258807
69.7	56.25722327
69.8	56.27182509
69.9	56.28639353
70	56.3009286
70.1	56.3154303
70.2	56.32989862
70.3	56.34433357
70.4	56.35873514
70.5	56.37310334
70.6	56.38743817
70.7	56.40173962
70.8	56.41600769
70.9	56.43024239
71	56.44444372
71.1	56.45861167
71.2	56.47274625
71.3	56.48684745
71.4	56.50091528
71.5	56.51494973
71.6	56.52895081
71.7	56.54291852
71.8	56.55685285
71.9	56.5707538
72	56.58462139
72.1	56.59845559
72.2	56.61225643
72.3	56.62602388
72.4	56.63975797
72.5	56.65345868
72.6	56.66712601
72.7	56.68075997
72.8	56.69436056
72.9	56.70792777
73	56.72146161
73.1	56.73496207
73.2	56.74842916
73.3	56.76186287
73.4	56.77526321
73.5	56.78863017
73.6	56.80196377
73.7	56.81526398
73.8	56.82853082
73.9	56.84176429
74	56.85496438
74.1	56.8681311
74.2	56.88126444
74.3	56.89436441
74.4	56.90743101
74.5	56.92046423
74.6	56.93346407
74.7	56.94643054
74.8	56.95936364
74.9	56.97226336
75	56.98512971
75.1	56.99796268
75.2	57.01076228
75.3	57.02352851
75.4	57.03626136
75.5	57.04896083
75.6	57.06162693
75.7	57.07425966
75.8	57.08685901
75.9	57.09942499
76	57.11195759
76.1	57.12445682
76.2	57.13692268
76.3	57.14935516
76.4	57.16175426
76.5	57.17411999
76.6	57.18645235
76.7	57.19875133
76.8	57.21101694
76.9	57.22324917
77	57.23544803
77.1	57.24761351
77.2	57.25974562
77.3	57.27184436
77.4	57.28390972
77.5	57.29594171
77.6	57.30794032
77.7	57.31990556
77.8	57.33183742
77.9	57.34373591
78	57.35560102
78.1	57.36743276
78.2	57.37923113
78.3	57.39099612
78.4	57.40272773
78.5	57.41442597
78.6	57.42609084
78.7	57.43772233
78.8	57.44932045
78.9	57.4608852
79	57.47241657
79.1	57.48391456
79.2	57.49537918
79.3	57.50681043
79.4	57.5182083
79.5	57.52960292
79.6	57.54101987
79.7	57.55240497
79.8	57.56375824
79.9	57.57507966
80	57.58636925
80.1	57.59762701
80.2	57.60885292
80.3	57.620047
80.4	57.63120923
80.5	57.64233963
80.6	57.6534382
80.7	57.66450492
80.8	57.67553981
80.9	57.68654285
81	57.69751406
81.1	57.70845344
81.2	57.71936097
81.3	57.73023667
81.4	57.74108052
81.5	57.75189254
81.6	57.76267273
81.7	57.77342107
81.8	57.78413758
81.9	57.79482224
82	57.80547507
82.1	57.81609607
82.2	57.82668522
82.3	57.83724254
82.4	57.84776801
82.5	57.85826165
82.6	57.86872346
82.7	57.87915342
82.8	57.88955155
82.9	57.89991783
83	57.91025228
83.1	57.9205549
83.2	57.93082567
83.3	57.94106461
83.4	57.9512717
83.5	57.96144696
83.6	57.97159038
83.7	57.98170197
83.8	57.99178171
83.9	58.00182962
84	58.01184569
84.1	58.02182992
84.2	58.03178232
84.3	58.04170287
84.4	58.05159159
84.5	58.06144847
84.6	58.07127351
84.7	58.08106672
84.8	58.09082808
84.9	58.10055761
85	58.1102553
85.1	58.11992115
85.2	58.12955517
85.3	58.13915734
85.4	58.14872768
85.5	58.15826618
85.6	58.16777284
85.7	58.17724767
85.8	58.18669065
85.9	58.1961018
86	58.20548111
86.1	58.21482858
86.2	58.22414422
86.3	58.23342801
86.4	58.24267997
86.5	58.25190009
86.6	58.26108837
86.7	58.27024482
86.8	58.27936942
86.9	58.28846219
87	58.29752312
87.1	58.30655221
87.2	58.31554946
87.3	58.32451488
87.4	58.33344846
87.5	58.3423502
87.6	58.3512201
87.7	58.36005816
87.8	58.36886439
87.9	58.37763878
88	58.38638133
88.1	58.39509204
88.2	58.40377091
88.3	58.41241795
88.4	58.42103315
88.5	58.42961651
88.6	58.43816803
88.7	58.44668771
88.8	58.45517556
88.9	58.46363157
89	58.47205574
89.1	58.48044807
89.2	58.48880856
89.3	58.49713722
89.4	58.50543403
89.5	58.51369901
89.6	58.52193216
89.7	58.53013346
89.8	58.53830293
89.9	58.54644055
90	58.55454634
90.1	58.56262029
90.2	58.57066241
90.3	58.57867268
90.4	58.58665112
90.5	58.59473197
90.6	58.60302913
90.7	58.61130131
90.8	58.61954849
90.9	58.62777068
91	58.63596788
91.1	58.64414008
91.2	58.6522873
91.3	58.66040952
91.4	58.66850675
91.5	58.676579
91.6	58.68462624
91.7	58.6926485
91.8	58.70064577
91.9	58.70861804
92	58.71656532
92.1	58.72448761
92.2	58.73238491
92.3	58.74025722
92.4	58.74810453
92.5	58.75592685
92.6	58.76372419
92.7	58.77149653
92.8	58.77924387
92.9	58.78696623
93	58.7946636
93.1	58.80233597
93.2	58.80998335
93.3	58.81760574
93.4	58.82520314
93.5	58.83277555
93.6	58.84032296
93.7	58.84784538
93.8	58.85534282
93.9	58.86281526
94	58.8702627
94.1	58.87768516
94.2	58.88508262
94.3	58.8924551
94.4	58.89980258
94.5	58.90712507
94.6	58.91442257
94.7	58.92169507
94.8	58.92894259
94.9	58.93616511
95	58.94336264
95.1	58.95053518
95.2	58.95768273
95.3	58.96480529
95.4	58.97190285
95.5	58.97897542
95.6	58.986023
95.7	58.99304559
95.8	59.00004319
95.9	59.0070158
96	59.01396341
96.1	59.02088603
96.2	59.02778367
96.3	59.0346563
96.4	59.04150395
96.5	59.04832661
96.6	59.05512427
96.7	59.06189695
96.8	59.06864463
96.9	59.07536732
97	59.08206501
97.1	59.08873772
97.2	59.09538543
97.3	59.10200816
97.4	59.10860589
97.5	59.11517863
97.6	59.12172637
97.7	59.12824913
97.8	59.13474689
97.9	59.14121967
98	59.14766745
98.1	59.15409024
98.2	59.16048803
98.3	59.16686084
98.4	59.17320865
98.5	59.17953147
98.6	59.18582931
98.7	59.19210214
98.8	59.19834999
98.9	59.20457285
99	59.21077071
99.1	59.21694358
99.2	59.22309146
99.3	59.22921435
99.4	59.23531225
99.5	59.24138516
99.6	59.24743307
99.7	59.25345599
99.8	59.25945392
99.9	59.26542686
100	59.27137481
100.1	59.27729776
100.2	59.28319573
100.3	59.2890687
100.4	59.29491668
100.5	59.30073967
100.6	59.30653766
100.7	59.31231067
100.8	59.31805868
100.9	59.3237817
101	59.32947974
101.1	59.33515277
101.2	59.34080082
101.3	59.34642388
101.4	59.35202194
101.5	59.35772238
101.6	59.36363328
101.7	59.36952568
101.8	59.37539958
101.9	59.38125499
102	59.3870919
102.1	59.39291031
102.2	59.39871023
102.3	59.40449165
102.4	59.41025458
102.5	59.41599901
102.6	59.42172495
102.7	59.42743239
102.8	59.43312133
102.9	59.43879178
103	59.44444373
103.1	59.45007718
103.2	59.45569214
103.3	59.4612886
103.4	59.46686657
103.5	59.47242604
103.6	59.47796701
103.7	59.48348949
103.8	59.48899347
103.9	59.49447896
104	59.49994595
104.1	59.50539444
104.2	59.51082444
104.3	59.51623594
104.4	59.52162895
104.5	59.52700346
104.6	59.53235947
104.7	59.53769699
104.8	59.54301601
104.9	59.54831654
105	59.55359857
105.1	59.5588621
105.2	59.56410714
105.3	59.56933368
105.4	59.57454172
105.5	59.57973127
105.6	59.58490233
105.7	59.59005488
105.8	59.59518894
105.9	59.60030451
106	59.60540158
106.1	59.61048015
106.2	59.61554023
106.3	59.62058181
106.4	59.62560489
106.5	59.63060948
106.6	59.63559557
106.7	59.64056317
106.8	59.64551227
106.9	59.65044287
107	59.65535498
107.1	59.6602486
107.2	59.66512371
107.3	59.66998033
107.4	59.67481846
107.5	59.67963808
107.6	59.68443922
107.7	59.68922185
107.8	59.69398599
107.9	59.69873163
108	59.70345878
108.1	59.70816743
108.2	59.71285759
108.3	59.71752925
108.4	59.72218241
108.5	59.72681708


==> Data/Hydromechanical/Pressure/Pmesh2C.dat <==
0	21.37968306
0.1	21.35835957
0.2	21.33703607
0.3	21.31571258
0.4	21.29438908
0.5	21.27306559
0.6	21.25160048
0.7	21.22965702
0.8	21.20771355
0.9	21.18577009
1	21.16382663
1.1	21.14188317
1.2	21.11993971
1.3	21.09799625
1.4	21.07605279
1.5	21.05410932
1.6	21.03216586
1.7	21.02110295
1.8	21.01207188
1.9	21.00304081
2	20.99400974
2.1	20.98497867
2.2	20.9759476
2.3	20.96691653
2.4	20.95788546
2.5	20.94885439
2.6	20.93982332
2.7	20.93079225
2.8	20.92176117
2.9	20.9127301
3	20.90369903
3.1	20.89466796
3.2	20.88563689
3.3	20.87660582
3.4	20.86757475
3.5	20.85854368
3.6	20.84951261
3.7	20.8424391
3.8	20.86095073
3.9	20.87946236
4	20.89797398
4.1	20.91648561
4.2	20.93499724
4.3	20.95350886
4.4	20.97202049
4.5	20.99053212
4.6	21.00904374
4.7	21.02755537
4.8	21.046067
4.9	21.06457862
5	21.08309025
5.1	21.10160188
5.2	21.1201135
5.3	21.13862513
5.4	21.15713676
5.5	21.17564839
5.6	21.19416001
5.7	21.21267164
5.8	21.23118327
5.9	21.24969489
6	21.26820652
6.1	21.28671815
6.2	21.30522977
6.3	21.3237414
6.4	21.34225303
6.5	21.36076465
6.6	21.37927628
6.7	21.39778791
6.8	21.41629953
6.9	21.43481116
7	21.45332279
7.1	21.47183441
7.2	21.49034604
7.3	21.50885767
7.4	21.52736929
7.5	21.54588092
7.6	21.56439255
7.7	21.58290418
7.8	21.6014158
7.9	21.63081552
8	21.66995114
8.1	21.70908676
8.2	21.74822238
8.3	21.78735801
8.4	21.82649363
8.5	21.86562925
8.6	21.90476487
8.7	21.94390049
8.8	21.98303612
8.9	22.02217174
9	22.06130736
9.1	22.10044298
9.2	22.13957861
9.3	22.17871423
9.4	22.21784985
9.5	22.25698547
9.6	22.29612109
9.7	22.33525672
9.8	22.37439234
9.9	22.41352796
10	22.45266358
10.1	22.49179921
10.2	22.53093483
10.3	22.57007045
10.4	22.60920607
10.5	22.6483417
10.6	22.68747732
10.7	22.72661294
10.8	22.76574856
10.9	22.80488418
11	22.84401981
11.1	22.88315543
11.2	22.92229105
11.3	22.96142667
11.4	23.0005623
11.5	23.03969792
11.6	23.07883354
11.7	23.11796916
11.8	23.15710479
11.9	23.19624041
12	23.23537603
12.1	23.27451165
12.2	23.31364727
12.3	23.3527829
12.4	23.39191852
12.5	23.43105414
12.6	23.47018976
12.7	23.50932539
12.8	23.54846101
12.9	23.58759663
13	23.62673225
13.1	23.66586788
13.2	23.7050035
13.3	23.74413912
13.4	23.78327474
13.5	23.82241036
13.6	23.86154599
13.7	23.90068161
13.8	23.93981723
13.9	23.97895285
14	24.01808848
14.1	24.0572241
14.2	24.09635972
14.3	24.13549534
14.4	24.17463097
14.5	24.21376659
14.6	24.25290221
14.7	24.29203783
14.8	24.33117345
14.9	24.37030908
15	24.4094447
15.1	24.44858032
15.2	24.48771594
15.3	24.52685157
15.4	24.56598719
15.5	24.60512281
15.6	24.64425843
15.7	24.68339406
15.8	24.72252968
15.9	24.7616653
16	24.80080092
16.1	24.83993654
16.2	24.88055663
16.3	24.92305344
16.4	24.96555024
16.5	25.00804704
16.6	25.05054384
16.7	25.09304064
16.8	25.13553744
16.9	25.17803424
17	25.22053104
17.1	25.26302784
17.2	25.30552464
17.3	25.34802144
17.4	25.39051824
17.5	25.43301504
17.6	25.47551184
17.7	25.51800864
17.8	25.56050544
17.9	25.60300224
18	25.64549904
18.1	25.68799584
18.2	25.73049264
18.3	25.77298945
18.4	25.81548625
18.5	25.85798305
18.6	25.90047985
18.7	25.94297665
18.8	25.98547345
18.9	26.02797025
19	26.07046705
19.1	26.11296385
19.2	26.15546065
19.3	26.19795745
19.4	26.24045425
19.5	26.28295105
19.6	26.32544785
19.7	26.36794465
19.8	26.41044145
19.9	26.45293825
20	26.49543505
20.1	26.53793185
20.2	26.58042865
20.3	26.62292546
20.4	26.66542226
20.5	26.70791906
20.6	26.75041586
20.7	26.79291266
20.8	26.83540946
20.9	26.87790626
21	26.92040306
21.1	26.96289986
21.2	27.00539666
21.3	27.04789346
21.4	27.09039026
21.5	27.13288706
21.6	27.17538386
21.7	27.21788066
21.8	27.26037746
21.9	27.30287426
22	27.34537106
22.1	27.38786786
22.2	27.43036466
22.3	27.47286147
22.4	27.51535827
22.5	27.55785507
22.6	27.60035187
22.7	27.64284867
22.8	27.68534547
22.9	27.72784227
23	27.77033907
23.1	27.81283587
23.2	27.85533267
23.3	27.89782947
23.4	27.94032627
23.5	27.98282307
23.6	28.02531987
23.7	28.06781667
23.8	28.11031347
23.9	28.15281027
24	28.19530707
24.1	28.23780387
24.2	28.28030067
24.3	28.32279748
24.4	28.36529428
24.5	28.40594795
24.6	28.44325823
24.7	28.48056851
24.8	28.51787879
24.9	28.55518907
25	28.59249936
25.1	28.62980964
25.2	28.66711992
25.3	28.7044302
25.4	28.74174048
25.5	28.77905077
25.6	28.81636105
25.7	28.85367133
25.8	28.89098161
25.9	28.92829189
26	28.96560218
26.1	29.00291246
26.2	29.04022274
26.3	29.07753302
26.4	29.1148433
26.5	29.15215359
26.6	29.18946387
26.7	29.22677415
26.8	29.26408443
26.9	29.30139471
27	29.33870499
27.1	29.37601528
27.2	29.41332556
27.3	29.45063584
27.4	29.48794612
27.5	29.5252564
27.6	29.56256669
27.7	29.59987697
27.8	29.63718725
27.9	29.67449753
28	29.71180781
28.1	29.7491181
28.2	29.78642838
28.3	29.82373866
28.4	29.86104894
28.5	29.89835922
28.6	29.93566951
28.7	29.97297979
28.8	30.01029007
28.9	30.04760035
29	30.08491063
29.1	30.12222092
29.2	30.1595312
29.3	30.19684148
29.4	30.23415176
29.5	30.27146204
29.6	30.30877232
29.7	30.34608261
29.8	30.38339289
29.9	30.42070317
30	30.45801345
30.1	30.49532373
30.2	30.53263402
30.3	30.5699443
30.4	30.60725458
30.5	30.64456486
30.6	30.68187514
30.7	30.71918543
30.8	30.75649571
30.9	30.79380599
31	30.83111627
31.1	30.86842655
31.2	30.90573684
31.3	30.94304712
31.4	30.9803574
31.5	31.01766768
31.6	31.05497796
31.7	31.09228825
31.8	31.12959853
31.9	31.16690881
32	31.20421909
32.1	31.24152937
32.2	31.27883965
32.3	31.31614994
32.4	31.35346022
32.5	31.3907705
32.6	31.42808078
32.7	31.46539106
32.8	31.50270135
32.9	31.54001163
33	31.57732191
33.1	31.61463219
33.2	31.65194247
33.3	31.68925276
33.4	31.72656304
33.5	31.76387332
33.6	31.8011836
33.7	31.83849388
33.8	31.87580417
33.9	31.91311445
34	31.95042473
34.1	31.98773501
34.2	32.02504529
34.3	32.06235558
34.4	32.09966586
34.5	32.13697614
34.6	32.17428642
34.7	32.2115967
34.8	32.24890698
34.9	32.28621727
35	32.32352755
35.1	32.36083783
35.2	32.39814811
35.3	32.43545839
35.4	32.47276868
35.5	32.50777552
35.6	32.53860398
35.7	32.56943244
35.8	32.6002609
35.9	32.63108936
36	32.66191782
36.1	32.69274628
36.2	32.72357475
36.3	32.75440321
36.4	32.78523167
36.5	32.81606013
36.6	32.84688859
36.7	32.87771705
36.8	32.90854551
36.9	32.93937397
37	32.97020243
37.1	33.00103089
37.2	33.03185936
37.3	33.06268782
37.4	33.09351628
37.5	33.12434474
37.6	33.1551732
37.7	33.18600166
37.8	33.21683012
37.9	33.24765858
38	33.27848704
38.1	33.30931551
38.2	33.34014397
38.3	33.37097243
38.4	33.40180089
38.5	33.43262935
38.6	33.46345781
38.7	33.49428627
38.8	33.52511473
38.9	33.55594319
39	33.58677166
39.1	33.61760012
39.2	33.64842858
39.3	33.67925704
39.4	33.7100855
39.5	33.74091396
39.6	33.77174242
39.7	33.80257088
39.8	33.83339934
39.9	33.8642278
40	33.89505627
40.1	33.92588473
40.2	33.95671319
40.3	33.98754165
40.4	34.01837011
40.5	34.04919857
40.6	34.08002703
40.7	34.11085549
40.8	34.14168395
40.9	34.17251242
41	34.20334088
41.1	34.23416934
41.2	34.2649978
41.3	34.29582626
41.4	34.32665472
41.5	34.35748318
41.6	34.38831164
41.7	34.4191401
41.8	34.44996856
41.9	34.48079703
42	34.51162549
42.1	34.54245395
42.2	34.57328241
42.3	34.60411087
42.4	34.63493933
42.5	34.66576779
42.6	34.69659625
42.7	34.72742471
42.8	34.75825318
42.9	34.78908164
43	34.8199101
43.1	34.85073856
43.2	34.88156702
43.3	34.91239548
43.4	34.94322394
43.5	34.9740524
43.6	35.00488086
43.7	35.03570932
43.8	35.06653779
43.9	35.09736625
44	35.12819471
44.1	35.15902317
44.2	35.18985163
44.3	35.22068009
44.4	35.25150855
44.5	35.28233701
44.6	35.31316547
44.7	35.34399394
44.8	35.3748224
44.9	35.40565086
45	35.43647932
45.1	35.46730778
45.2	35.49813624
45.3	35.5289647
45.4	35.55979316
45.5	35.59062162
45.6	35.62145009
45.7	35.65227855
45.8	35.68310701
45.9	35.71393547
46	35.74476393
46.1	35.77559239
46.2	35.80642085
46.3	35.83724931
46.4	35.86807777
46.5	35.89634976
46.6	35.91998435
46.7	35.94361895
46.8	35.96725355
46.9	35.99088815
47	36.01452275
47.1	36.03815735
47.2	36.06179194
47.3	36.08542654
47.4	36.10906114
47.5	36.13269574
47.6	36.15633034
47.7	36.17996494
47.8	36.20359953
47.9	36.22723413
48	36.25086873
48.1	36.27450333
48.2	36.29813793
48.3	36.32177253
48.4	36.34540712
48.5	36.36904172
48.6	36.39267632
48.7	36.41631092
48.8	36.43994552
48.9	36.46358012
49	36.48721471
49.1	36.51084931
49.2	36.53448391
49.3	36.55811851
49.4	36.58175311
49.5	36.60538771
49.6	36.6290223
49.7	36.6526569
49.8	36.6762915
49.9	36.6999261
50	36.7235607
50.1	36.7471953
50.2	36.77082989
50.3	36.79446449
50.4	36.81809909
50.5	36.84173369
50.6	36.86536829
50.7	36.88900289
50.8	36.91263748
50.9	36.93627208
51	36.95990668
51.1	36.98354128
51.2	37.00717588
51.3	37.03081048
51.4	37.05444507
51.5	37.07807967
51.6	37.10171427
51.7	37.12534887
51.8	37.14898347
51.9	37.17261807
52	37.19625266
52.1	37.21988726
52.2	37.24352186
52.3	37.26715646
52.4	37.29079106
52.5	37.31442566
52.6	37.33806025
52.7	37.36169485
52.8	37.38532945
52.9	37.40896405
53	37.43259865
53.1	37.45623325
53.2	37.47986784
53.3	37.50350244
53.4	37.52713704
53.5	37.55077164
53.6	37.57440624
53.7	37.59804084
53.8	37.62167543
53.9	37.64531003
54	37.66894463
54.1	37.69257923
54.2	37.71621383
54.3	37.73984843
54.4	37.76348302
54.5	37.78711762
54.6	37.81075222
54.7	37.83438682
54.8	37.85802142
54.9	37.88165601
55	37.90529061
55.1	37.92892521
55.2	37.95255981
55.3	37.97619441
55.4	37.99982901
55.5	38.0234636
55.6	38.0470982
55.7	38.0707328
55.8	38.0943674
55.9	38.118002
56	38.1416366
56.1	38.16527119
56.2	38.18890579
56.3	38.21254039
56.4	38.23617499
56.5	38.25980959
56.6	38.28344419
56.7	38.30707878
56.8	38.33071338
56.9	38.35434798
57	38.37798258
57.1	38.40161718
57.2	38.42525178
57.3	38.44888637
57.4	38.47252097
57.5	38.4940693
57.6	38.51183318
57.7	38.52959706
57.8	38.54736095
57.9	38.56512483
58	38.58288871
58.1	38.60065259
58.2	38.61841648
58.3	38.63618036
58.4	38.65394424
58.5	38.67170812
58.6	38.689472
58.7	38.70723589
58.8	38.72499977
58.9	38.74276365
59	38.76052753
59.1	38.77829142
59.2	38.7960553
59.3	38.81381918
59.4	38.83158306
59.5	38.84934695
59.6	38.86711083
59.7	38.88487471
59.8	38.90263859
59.9	38.92040248
60	38.93816636
60.1	38.95593024
60.2	38.97369412
60.3	38.99145801
60.4	39.00922189
60.5	39.02698577
60.6	39.04474965
60.7	39.06251353
60.8	39.08027742
60.9	39.0980413
61	39.11580518
61.1	39.13356906
61.2	39.15133295
61.3	39.16909683
61.4	39.18686071
61.5	39.20462459
61.6	39.22238848
61.7	39.24015236
61.8	39.25791624
61.9	39.27568012
62	39.29344401
62.1	39.31120789
62.2	39.32897177
62.3	39.34673565
62.4	39.36449953
62.5	39.38226342
62.6	39.4000273
62.7	39.41779118
62.8	39.43555506
62.9	39.45331895
63	39.47108283
63.1	39.48884671
63.2	39.50661059
63.3	39.52437448
63.4	39.54213836
63.5	39.55990224
63.6	39.57766612
63.7	39.59543001
63.8	39.61319389
63.9	39.63095777
64	39.64872165
64.1	39.66648554
64.2	39.68424942
64.3	39.7020133
64.4	39.71977718
64.5	39.73754106
64.6	39.75530495
64.7	39.77306883
64.8	39.79083271
64.9	39.80859659
65	39.82636048
65.1	39.84412436
65.2	39.86188824
65.3	39.87965212
65.4	39.89741601
65.5	39.91517989
65.6	39.93294377
65.7	39.95070765
65.8	39.96847154
65.9	39.98623542
66	40.0039993
66.1	40.02176318
66.2	40.03952706
66.3	40.05729095
66.4	40.07505483
66.5	40.09281871
66.6	40.11058259
66.7	40.12834648
66.8	40.14611036
66.9	40.16387424
67	40.18163812
67.1	40.19940201
67.2	40.21716589
67.3	40.23492977
67.4	40.25269365
67.5	40.27045754
67.6	40.28822142
67.7	40.3059853
67.8	40.32374918
67.9	40.34151307
68	40.35927695
68.1	40.37704083
68.2	40.39480471
68.3	40.41256859
68.4	40.43033248
68.5	40.44745737
68.6	40.46340107
68.7	40.47931218
68.8	40.49519071
68.9	40.51103665
69	40.52685
69.1	40.54263076
69.2	40.55837894
69.3	40.57409453
69.4	40.58977753
69.5	40.60542794
69.6	40.62104577
69.7	40.63663101
69.8	40.65218366
69.9	40.66770372
70	40.6831912
70.1	40.69864609
70.2	40.71406839
70.3	40.72945811
70.4	40.74481524
70.5	40.76013978
70.6	40.77543173
70.7	40.79069109
70.8	40.80591787
70.9	40.82111206
71	40.83627366
71.1	40.85140268
71.2	40.86649911
71.3	40.88156295
71.4	40.8965942
71.5	40.91159287
71.6	40.92655894
71.7	40.94149244
71.8	40.95639334
71.9	40.97126166
72	40.98609738
72.1	41.00090053
72.2	41.01567108
72.3	41.03040905
72.4	41.04511442
72.5	41.05978722
72.6	41.07442742
72.7	41.08903504
72.8	41.10361007
72.9	41.11815251
73	41.13266236
73.1	41.14713963
73.2	41.16158431
73.3	41.1759964
73.4	41.19037591
73.5	41.20472283
73.6	41.21903716
73.7	41.2333189
73.8	41.24756805
73.9	41.26178462
74	41.2759686
74.1	41.29012
74.2	41.3042388
74.3	41.31832502
74.4	41.33237865
74.5	41.34639969
74.6	41.36038815
74.7	41.37434402
74.8	41.3882673
74.9	41.40215799
75	41.4160161
75.1	41.42984162
75.2	41.44363455
75.3	41.45739489
75.4	41.47112265
75.5	41.48481782
75.6	41.4984804
75.7	41.5121104
75.8	41.5257078
75.9	41.53927262
76	41.55280486
76.1	41.5663045
76.2	41.57977156
76.3	41.59320603
76.4	41.60660791
76.5	41.61997721
76.6	41.63331392
76.7	41.64661804
76.8	41.65988957
76.9	41.67312851
77	41.68633487
77.1	41.69950864
77.2	41.71264983
77.3	41.72575842
77.4	41.73883443
77.5	41.75187785
77.6	41.76488869
77.7	41.77786693
77.8	41.79081259
77.9	41.80372566
78	41.81660615
78.1	41.82945405
78.2	41.84226935
78.3	41.85505208
78.4	41.86780221
78.5	41.88051976
78.6	41.89320472
78.7	41.90585709
78.8	41.91847688
78.9	41.93106407
79	41.94361868
79.1	41.95614071
79.2	41.96863014
79.3	41.98108699
79.4	41.99351125
79.5	42.00591114
79.6	42.01829362
79.7	42.03064393
79.8	42.04296208
79.9	42.05524806
80	42.06750187
80.1	42.07972351
80.2	42.09191298
80.3	42.10407029
80.4	42.11619542
80.5	42.12828839
80.6	42.14034919
80.7	42.15237782
80.8	42.16437428
80.9	42.17633857
81	42.18827069
81.1	42.20017065
81.2	42.21203844
81.3	42.22387406
81.4	42.23567751
81.5	42.24744879
81.6	42.2591879
81.7	42.27089485
81.8	42.28256962
81.9	42.29421223
82	42.30582267
82.1	42.31740094
82.2	42.32894704
82.3	42.34046097
82.4	42.35194274
82.5	42.36339234
82.6	42.37480976
82.7	42.38619502
82.8	42.39754812
82.9	42.40886904
83	42.42015779
83.1	42.43141438
83.2	42.44263879
83.3	42.45383104
83.4	42.46499112
83.5	42.47611903
83.6	42.48721478
83.7	42.49827835
83.8	42.50930976
83.9	42.520309
84	42.53127606
84.1	42.54221096
84.2	42.5531137
84.3	42.56398426
84.4	42.57482265
84.5	42.58562888
84.6	42.59640294
84.7	42.60714483
84.8	42.61785455
84.9	42.6285321
85	42.63917749
85.1	42.6497907
85.2	42.66037175
85.3	42.67092063
85.4	42.68143734
85.5	42.69192188
85.6	42.70237425
85.7	42.71279445
85.8	42.72318249
85.9	42.73353836
86	42.74386206
86.1	42.75415359
86.2	42.76441295
86.3	42.77464014
86.4	42.78483517
86.5	42.79499802
86.6	42.80512871
86.7	42.81522723
86.8	42.82529358
86.9	42.83532776
87	42.84532978
87.1	42.85529962
87.2	42.8652373
87.3	42.87514281
87.4	42.88501615
87.5	42.89485732
87.6	42.90466632
87.7	42.91444315
87.8	42.92418782
87.9	42.93390032
88	42.94358064
88.1	42.9532288
88.2	42.9628448
88.3	42.97242862
88.4	42.98198027
88.5	42.99149976
88.6	43.00098708
88.7	43.01044223
88.8	43.01986521
88.9	43.02925602
89	43.03861466
89.1	43.04794114
89.2	43.05723544
89.3	43.06649758
89.4	43.07572755
89.5	43.08492535
89.6	43.09409098
89.7	43.10322445
89.8	43.11232574
89.9	43.12139487
90	43.13043183
90.1	43.13943662
90.2	43.14840924
90.3	43.15734969
90.4	43.16625798
90.5	43.17524939
90.6	43.18442177
90.7	43.19356786
90.8	43.20268766
90.9	43.21178118
91	43.2208484
91.1	43.22988934
91.2	43.23890399
91.3	43.24789235
91.4	43.25685442
91.5	43.2657902
91.6	43.2746997
91.7	43.2835829
91.8	43.29243982
91.9	43.30127045
92	43.31007479
92.1	43.31885284
92.2	43.3276046
92.3	43.33633008
92.4	43.34502927
92.5	43.35370216
92.6	43.36234877
92.7	43.3709691
92.8	43.37956313
92.9	43.38813087
93	43.39667233
93.1	43.4051875
93.2	43.41367637
93.3	43.42213896
93.4	43.43057527
93.5	43.43898528
93.6	43.44736901
93.7	43.45572644
93.8	43.46405759
93.9	43.47236245
94	43.48064102
94.1	43.4888933
94.2	43.4971193
94.3	43.505319
94.4	43.51349242
94.5	43.52163955
94.6	43.52976039
94.7	43.53785494
94.8	43.5459232
94.9	43.55396518
95	43.56198087
95.1	43.56997026
95.2	43.57793337
95.3	43.58587019
95.4	43.59378073
95.5	43.60166497
95.6	43.60952293
95.7	43.61735459
95.8	43.62515997
95.9	43.63293906
96	43.64069186
96.1	43.64841838
96.2	43.6561186
96.3	43.66379254
96.4	43.67144019
96.5	43.67906155
96.6	43.68665662
96.7	43.6942254
96.8	43.70176789
96.9	43.7092841
97	43.71677402
97.1	43.72423764
97.2	43.73167498
97.3	43.73908604
97.4	43.7464708
97.5	43.75382927
97.6	43.76116146
97.7	43.76846736
97.8	43.77574697
97.9	43.78300029
98	43.79022732
98.1	43.79742806
98.2	43.80460252
98.3	43.81175069
98.4	43.81887256
98.5	43.82596815
98.6	43.83303746
98.7	43.84008047
98.8	43.84709719
98.9	43.85408763
99	43.86105178
99.1	43.86798964
99.2	43.87490121
99.3	43.88178649
99.4	43.88864548
99.5	43.89547819
99.6	43.90228461
99.7	43.90906473
99.8	43.91581857
99.9	43.92254613
100	43.92924739
100.1	43.93592236
100.2	43.94257105
100.3	43.94919345
100.4	43.95578956
100.5	43.96235938
100.6	43.96890291
100.7	43.97542015
100.8	43.98191111
100.9	43.98837577
101	43.99481415
101.1	44.00122624
101.2	44.00761204
101.3	44.01397156
101.4	44.02030478
101.5	44.02673259
101.6	44.03335755
101.7	44.03996238
101.8	44.0465471
101.9	44.05311168
102	44.05965615
102.1	44.06618049
102.2	44.0726847
102.3	44.07916879
102.4	44.08563276
102.5	44.0920766
102.6	44.09850032
102.7	44.10490391
102.8	44.11128739
102.9	44.11765073
103	44.12399395
103.1	44.13031705
103.2	44.13662003
103.3	44.14290288
103.4	44.1491656
103.5	44.1554082
103.6	44.16163068
103.7	44.16783303
103.8	44.17401526
103.9	44.18017737
104	44.18631935
104.1	44.19244121
104.2	44.19854294
104.3	44.20462455
104.4	44.21068603
104.5	44.21672739
104.6	44.22274863
104.7	44.22874974
104.8	44.23473073
104.9	44.24069159
105	44.24663233
105.1	44.25255295
105.2	44.25845344
105.3	44.26433381
105.4	44.27019405
105.5	44.27603417
105.6	44.28185417
105.7	44.28765404
105.8	44.29343378
105.9	44.29919341
106	44.30493291
106.1	44.31065228
106.2	44.31635153
106.3	44.32203066
106.4	44.32768966
106.5	44.33332854
106.6	44.33894729
106.7	44.34454592
106.8	44.35012443
106.9	44.35568281
107	44.36122107
107.1	44.3667392
107.2	44.37223721
107.3	44.37771509
107.4	44.38317286
107.5	44.38861049
107.6	44.39402801
107.7	44.39942539
107.8	44.40480266
107.9	44.4101598
108	44.41549682
108.1	44.42081371
108.2	44.42611048
108.3	44.43138712
108.4	44.43664364
108.5	44.44188004


==> Data/Hydromechanical/Pressure/Pmesh2D.dat <==
0	16.75568254
0.1	16.6536
0.2	16.55151747
0.3	16.44943493
0.4	16.3473524
0.5	16.24526986
0.6	16.14249409
0.7	16.03737675
0.8	15.9322594
0.9	15.82714206
1	15.72202472
1.1	15.61690738
1.2	15.51179004
1.3	15.40667269
1.4	15.30155535
1.5	15.19643801
1.6	15.09132067
1.7	15.02279283
1.8	14.96109772
1.9	14.89940261
2	14.83770751
2.1	14.7760124
2.2	14.71431729
2.3	14.65262219
2.4	14.59092708
2.5	14.52923197
2.6	14.46753687
2.7	14.40584176
2.8	14.34414665
2.9	14.28245155
3	14.22075644
3.1	14.15906133
3.2	14.09736623
3.3	14.03567112
3.4	13.97397601
3.5	13.91228091
3.6	13.8505858
3.7	13.79173718
3.8	13.77009177
3.9	13.74844637
4	13.72680096
4.1	13.70515556
4.2	13.68351015
4.3	13.66186474
4.4	13.64021934
4.5	13.61857393
4.6	13.59692853
4.7	13.57528312
4.8	13.55363771
4.9	13.53199231
5	13.5103469
5.1	13.4887015
5.2	13.46705609
5.3	13.44541068
5.4	13.42376528
5.5	13.40211987
5.6	13.38047447
5.7	13.35882906
5.8	13.33718365
5.9	13.31553825
6	13.29389284
6.1	13.27224744
6.2	13.25060203
6.3	13.22895662
6.4	13.20731122
6.5	13.18566581
6.6	13.16402041
6.7	13.142375
6.8	13.12072959
6.9	13.09908419
7	13.07743878
7.1	13.05579338
7.2	13.03414797
7.3	13.01250256
7.4	12.99085716
7.5	12.96921175
7.6	12.94756635
7.7	12.92592094
7.8	12.90427553
7.9	12.89776903
8	12.90479944
8.1	12.91182984
8.2	12.91886024
8.3	12.92589065
8.4	12.93292105
8.5	12.93995145
8.6	12.94698186
8.7	12.95401226
8.8	12.96104266
8.9	12.96807307
9	12.97510347
9.1	12.98213387
9.2	12.98916428
9.3	12.99619468
9.4	13.00322508
9.5	13.01025549
9.6	13.01728589
9.7	13.02431629
9.8	13.0313467
9.9	13.0383771
10	13.0454075
10.1	13.0524379
10.2	13.05946831
10.3	13.06649871
10.4	13.07352911
10.5	13.08055952
10.6	13.08758992
10.7	13.09462032
10.8	13.10165073
10.9	13.10868113
11	13.11571153
11.1	13.12274194
11.2	13.12977234
11.3	13.13680274
11.4	13.14383315
11.5	13.15086355
11.6	13.15789395
11.7	13.16492436
11.8	13.17195476
11.9	13.17898516
12	13.18601557
12.1	13.19304597
12.2	13.20007637
12.3	13.20710678
12.4	13.21413718
12.5	13.22116758
12.6	13.22819799
12.7	13.23522839
12.8	13.24225879
12.9	13.2492892
13	13.2563196
13.1	13.26335
13.2	13.27038041
13.3	13.27741081
13.4	13.28444121
13.5	13.29147162
13.6	13.29850202
13.7	13.30553242
13.8	13.31256283
13.9	13.31959323
14	13.32662363
14.1	13.33365404
14.2	13.34068444
14.3	13.34771484
14.4	13.35474525
14.5	13.36177565
14.6	13.36880605
14.7	13.37583646
14.8	13.38286686
14.9	13.38989726
15	13.39692767
15.1	13.40395807
15.2	13.41098847
15.3	13.41801887
15.4	13.42504928
15.5	13.43207968
15.6	13.43911008
15.7	13.44614049
15.8	13.45317089
15.9	13.46020129
16	13.4672317
16.1	13.4742621
16.2	13.48593049
16.3	13.50346235
16.4	13.52099421
16.5	13.53852607
16.6	13.55605793
16.7	13.57358979
16.8	13.59112165
16.9	13.60865352
17	13.62618538
17.1	13.64371724
17.2	13.6612491
17.3	13.67878096
17.4	13.69631282
17.5	13.71384469
17.6	13.73137655
17.7	13.74890841
17.8	13.76644027
17.9	13.78397213
18	13.80150399
18.1	13.81903585
18.2	13.83656772
18.3	13.85409958
18.4	13.87163144
18.5	13.8891633
18.6	13.90669516
18.7	13.92422702
18.8	13.94175889
18.9	13.95929075
19	13.97682261
19.1	13.99435447
19.2	14.01188633
19.3	14.02941819
19.4	14.04695005
19.5	14.06448192
19.6	14.08201378
19.7	14.09954564
19.8	14.1170775
19.9	14.13460936
20	14.15214122
20.1	14.16967309
20.2	14.18720495
20.3	14.20473681
20.4	14.22226867
20.5	14.23980053
20.6	14.25733239
20.7	14.27486425
20.8	14.29239612
20.9	14.30992798
21	14.32745984
21.1	14.3449917
21.2	14.36252356
21.3	14.38005542
21.4	14.39758729
21.5	14.41511915
21.6	14.43265101
21.7	14.45018287
21.8	14.46771473
21.9	14.48524659
22	14.50277845
22.1	14.52031032
22.2	14.53784218
22.3	14.55537404
22.4	14.5729059
22.5	14.59043776
22.6	14.60796962
22.7	14.62550149
22.8	14.64303335
22.9	14.66056521
23	14.67809707
23.1	14.69562893
23.2	14.71316079
23.3	14.73069265
23.4	14.74822452
23.5	14.76575638
23.6	14.78328824
23.7	14.8008201
23.8	14.81835196
23.9	14.83588382
24	14.85341569
24.1	14.87094755
24.2	14.88847941
24.3	14.90601127
24.4	14.92354313
24.5	14.94189123
24.6	14.96171994
24.7	14.98154866
24.8	15.00137738
24.9	15.0212061
25	15.04103482
25.1	15.06086354
25.2	15.08069226
25.3	15.10052098
25.4	15.1203497
25.5	15.14017842
25.6	15.16000714
25.7	15.17983586
25.8	15.19966458
25.9	15.21949329
26	15.23932201
26.1	15.25915073
26.2	15.27897945
26.3	15.29880817
26.4	15.31863689
26.5	15.33846561
26.6	15.35829433
26.7	15.37812305
26.8	15.39795177
26.9	15.41778049
27	15.43760921
27.1	15.45743793
27.2	15.47726665
27.3	15.49709536
27.4	15.51692408
27.5	15.5367528
27.6	15.55658152
27.7	15.57641024
27.8	15.59623896
27.9	15.61606768
28	15.6358964
28.1	15.65572512
28.2	15.67555384
28.3	15.69538256
28.4	15.71521128
28.5	15.73504
28.6	15.75486871
28.7	15.77469743
28.8	15.79452615
28.9	15.81435487
29	15.83418359
29.1	15.85401231
29.2	15.87384103
29.3	15.89366975
29.4	15.91349847
29.5	15.93332719
29.6	15.95315591
29.7	15.97298463
29.8	15.99281335
29.9	16.01264206
30	16.03247078
30.1	16.0522995
30.2	16.07212822
30.3	16.09195694
30.4	16.11178566
30.5	16.13161438
30.6	16.1514431
30.7	16.17127182
30.8	16.19110054
30.9	16.21092926
31	16.23075798
31.1	16.2505867
31.2	16.27041542
31.3	16.29024413
31.4	16.31007285
31.5	16.32990157
31.6	16.34973029
31.7	16.36955901
31.8	16.38938773
31.9	16.40921645
32	16.42904517
32.1	16.44887389
32.2	16.46870261
32.3	16.48853133
32.4	16.50836005
32.5	16.52818877
32.6	16.54801748
32.7	16.5678462
32.8	16.58767492
32.9	16.60750364
33	16.62733236
33.1	16.64716108
33.2	16.6669898
33.3	16.68681852
33.4	16.70664724
33.5	16.72647596
33.6	16.74630468
33.7	16.7661334
33.8	16.78596212
33.9	16.80579083
34	16.82561955
34.1	16.84544827
34.2	16.86527699
34.3	16.88510571
34.4	16.90493443
34.5	16.92476315
34.6	16.94459187
34.7	16.96442059
34.8	16.98424931
34.9	17.00407803
35	17.02390675
35.1	17.04373547
35.2	17.06356418
35.3	17.0833929
35.4	17.10322162
35.5	17.12253844
35.6	17.14092668
35.7	17.15931492
35.8	17.17770316
35.9	17.19609139
36	17.21447963
36.1	17.23286787
36.2	17.25125611
36.3	17.26964435
36.4	17.28803259
36.5	17.30642082
36.6	17.32480906
36.7	17.3431973
36.8	17.36158554
36.9	17.37997378
37	17.39836202
37.1	17.41675025
37.2	17.43513849
37.3	17.45352673
37.4	17.47191497
37.5	17.49030321
37.6	17.50869145
37.7	17.52707968
37.8	17.54546792
37.9	17.56385616
38	17.5822444
38.1	17.60063264
38.2	17.61902088
38.3	17.63740911
38.4	17.65579735
38.5	17.67418559
38.6	17.69257383
38.7	17.71096207
38.8	17.72935031
38.9	17.74773855
39	17.76612678
39.1	17.78451502
39.2	17.80290326
39.3	17.8212915
39.4	17.83967974
39.5	17.85806798
39.6	17.87645621
39.7	17.89484445
39.8	17.91323269
39.9	17.93162093
40	17.95000917
40.1	17.96839741
40.2	17.98678564
40.3	18.00517388
40.4	18.02356212
40.5	18.04195036
40.6	18.0603386
40.7	18.07872684
40.8	18.09711507
40.9	18.11550331
41	18.13389155
41.1	18.15227979
41.2	18.17066803
41.3	18.18905627
41.4	18.20744451
41.5	18.22583274
41.6	18.24422098
41.7	18.26260922
41.8	18.28099746
41.9	18.2993857
42	18.31777394
42.1	18.33616217
42.2	18.35455041
42.3	18.37293865
42.4	18.39132689
42.5	18.40971513
42.6	18.42810337
42.7	18.4464916
42.8	18.46487984
42.9	18.48326808
43	18.50165632
43.1	18.52004456
43.2	18.5384328
43.3	18.55682103
43.4	18.57520927
43.5	18.59359751
43.6	18.61198575
43.7	18.63037399
43.8	18.64876223
43.9	18.66715046
44	18.6855387
44.1	18.70392694
44.2	18.72231518
44.3	18.74070342
44.4	18.75909166
44.5	18.7774799
44.6	18.79586813
44.7	18.81425637
44.8	18.83264461
44.9	18.85103285
45	18.86942109
45.1	18.88780933
45.2	18.90619756
45.3	18.9245858
45.4	18.94297404
45.5	18.96136228
45.6	18.97975052
45.7	18.99813876
45.8	19.01652699
45.9	19.03491523
46	19.05330347
46.1	19.07169171
46.2	19.09007995
46.3	19.10846819
46.4	19.12685642
46.5	19.14406998
46.6	19.15915271
46.7	19.17423543
46.8	19.18931815
46.9	19.20440087
47	19.2194836
47.1	19.23456632
47.2	19.24964904
47.3	19.26473176
47.4	19.27981449
47.5	19.29489721
47.6	19.30997993
47.7	19.32506265
47.8	19.34014538
47.9	19.3552281
48	19.37031082
48.1	19.38539354
48.2	19.40047627
48.3	19.41555899
48.4	19.43064171
48.5	19.44572443
48.6	19.46080716
48.7	19.47588988
48.8	19.4909726
48.9	19.50605532
49	19.52113805
49.1	19.53622077
49.2	19.55130349
49.3	19.56638621
49.4	19.58146894
49.5	19.59655166
49.6	19.61163438
49.7	19.6267171
49.8	19.64179982
49.9	19.65688255
50	19.67196527
50.1	19.68704799
50.2	19.70213071
50.3	19.71721344
50.4	19.73229616
50.5	19.74737888
50.6	19.7624616
50.7	19.77754433
50.8	19.79262705
50.9	19.80770977
51	19.82279249
51.1	19.83787522
51.2	19.85295794
51.3	19.86804066
51.4	19.88312338
51.5	19.89820611
51.6	19.91328883
51.7	19.92837155
51.8	19.94345427
51.9	19.958537
52	19.97361972
52.1	19.98870244
52.2	20.00378516
52.3	20.01886789
52.4	20.03395061
52.5	20.04903333
52.6	20.06411605
52.7	20.07919878
52.8	20.0942815
52.9	20.10936422
53	20.12444694
53.1	20.13952967
53.2	20.15461239
53.3	20.16969511
53.4	20.18477783
53.5	20.19986056
53.6	20.21494328
53.7	20.230026
53.8	20.24510872
53.9	20.26019145
54	20.27527417
54.1	20.29035689
54.2	20.30543961
54.3	20.32052234
54.4	20.33560506
54.5	20.35068778
54.6	20.3657705
54.7	20.38085322
54.8	20.39593595
54.9	20.41101867
55	20.42610139
55.1	20.44118411
55.2	20.45626684
55.3	20.47134956
55.4	20.48643228
55.5	20.501515
55.6	20.51659773
55.7	20.53168045
55.8	20.54676317
55.9	20.56184589
56	20.57692862
56.1	20.59201134
56.2	20.60709406
56.3	20.62217678
56.4	20.63725951
56.5	20.65234223
56.6	20.66742495
56.7	20.68250767
56.8	20.6975904
56.9	20.71267312
57	20.72775584
57.1	20.74283856
57.2	20.75792129
57.3	20.77300401
57.4	20.78808673
57.5	20.80200645
57.6	20.81381651
57.7	20.82562658
57.8	20.83743664
57.9	20.8492467
58	20.86105677
58.1	20.87286683
58.2	20.88467689
58.3	20.89648695
58.4	20.90829702
58.5	20.92010708
58.6	20.93191714
58.7	20.9437272
58.8	20.95553727
58.9	20.96734733
59	20.97915739
59.1	20.99096746
59.2	21.00277752
59.3	21.01458758
59.4	21.02639764
59.5	21.03820771
59.6	21.05001777
59.7	21.06182783
59.8	21.0736379
59.9	21.08544796
60	21.09725802
60.1	21.10906808
60.2	21.12087815
60.3	21.13268821
60.4	21.14449827
60.5	21.15630834
60.6	21.1681184
60.7	21.17992846
60.8	21.19173852
60.9	21.20354859
61	21.21535865
61.1	21.22716871
61.2	21.23897878
61.3	21.25078884
61.4	21.2625989
61.5	21.27440896
61.6	21.28621903
61.7	21.29802909
61.8	21.30983915
61.9	21.32164922
62	21.33345928
62.1	21.34526934
62.2	21.3570794
62.3	21.36888947
62.4	21.38069953
62.5	21.39250959
62.6	21.40431966
62.7	21.41612972
62.8	21.42793978
62.9	21.43974984
63	21.45155991
63.1	21.46336997
63.2	21.47518003
63.3	21.4869901
63.4	21.49880016
63.5	21.51061022
63.6	21.52242028
63.7	21.53423035
63.8	21.54604041
63.9	21.55785047
64	21.56966054
64.1	21.5814706
64.2	21.59328066
64.3	21.60509072
64.4	21.61690079
64.5	21.62871085
64.6	21.64052091
64.7	21.65233098
64.8	21.66414104
64.9	21.6759511
65	21.68776116
65.1	21.69957123
65.2	21.71138129
65.3	21.72319135
65.4	21.73500142
65.5	21.74681148
65.6	21.75862154
65.7	21.7704316
65.8	21.78224167
65.9	21.79405173
66	21.80586179
66.1	21.81767186
66.2	21.82948192
66.3	21.84129198
66.4	21.85310204
66.5	21.86491211
66.6	21.87672217
66.7	21.88853223
66.8	21.9003423
66.9	21.91215236
67	21.92396242
67.1	21.93577248
67.2	21.94758255
67.3	21.95939261
67.4	21.97120267
67.5	21.98301274
67.6	21.9948228
67.7	22.00663286
67.8	22.01844292
67.9	22.03025299
68	22.04206305
68.1	22.05387311
68.2	22.06568318
68.3	22.07749324
68.4	22.0893033
68.5	22.10072294
68.6	22.11142087
68.7	22.1220989
68.8	22.13275701
68.9	22.14339521
69	22.1540135
69.1	22.16461187
69.2	22.17519034
69.3	22.1857489
69.4	22.19628754
69.5	22.20680628
69.6	22.2173051
69.7	22.22778401
69.8	22.23824301
69.9	22.2486821
70	22.25910128
70.1	22.26950055
70.2	22.27987991
70.3	22.29023936
70.4	22.3005789
70.5	22.31089852
70.6	22.32119823
70.7	22.33147804
70.8	22.34173793
70.9	22.35197791
71	22.36219798
71.1	22.37239814
71.2	22.38257839
71.3	22.39273873
71.4	22.40287916
71.5	22.41299968
71.6	22.42310028
71.7	22.43318098
71.8	22.44324176
71.9	22.45328263
72	22.46330359
72.1	22.47330465
72.2	22.48328579
72.3	22.49324701
72.4	22.50318833
72.5	22.51310974
72.6	22.52301124
72.7	22.53289282
72.8	22.5427545
72.9	22.55259626
73	22.56241811
73.1	22.57222006
73.2	22.58200209
73.3	22.59176421
73.4	22.60150642
73.5	22.61122872
73.6	22.6209311
73.7	22.63061358
73.8	22.64027615
73.9	22.6499188
74	22.65954155
74.1	22.66914438
74.2	22.6787273
74.3	22.68829031
74.4	22.69783341
74.5	22.7073566
74.6	22.71685988
74.7	22.72634325
74.8	22.73580671
74.9	22.74525025
75	22.75467389
75.1	22.76407761
75.2	22.77346142
75.3	22.78282533
75.4	22.79216932
75.5	22.8014934
75.6	22.81079757
75.7	22.82008183
75.8	22.82934618
75.9	22.83859061
76	22.84781514
76.1	22.85701975
76.2	22.86620446
76.3	22.87536925
76.4	22.88451413
76.5	22.89363911
76.6	22.90274417
76.7	22.91182932
76.8	22.92089456
76.9	22.92993988
77	22.9389653
77.1	22.94797081
77.2	22.9569564
77.3	22.96592209
77.4	22.97486786
77.5	22.98379372
77.6	22.99269967
77.7	23.00158572
77.8	23.01045185
77.9	23.01929806
78	23.02812437
78.1	23.03693077
78.2	23.04571726
78.3	23.05448383
78.4	23.0632305
78.5	23.07195725
78.6	23.08066409
78.7	23.08935103
78.8	23.09801805
78.9	23.10666516
79	23.11529236
79.1	23.12389964
79.2	23.13248702
79.3	23.14105449
79.4	23.14960204
79.5	23.15811959
79.6	23.16659856
79.7	23.1750571
79.8	23.18349521
79.9	23.1919129
80	23.20031017
80.1	23.208687
80.2	23.21704341
80.3	23.2253794
80.4	23.23369496
80.5	23.24199009
80.6	23.2502648
80.7	23.25851908
80.8	23.26675294
80.9	23.27496637
81	23.28315937
81.1	23.29133195
81.2	23.2994841
81.3	23.30761583
81.4	23.31572713
81.5	23.323818
81.6	23.33188845
81.7	23.33993847
81.8	23.34796807
81.9	23.35597724
82	23.36396599
82.1	23.3719343
82.2	23.3798822
82.3	23.38780966
82.4	23.39571671
82.5	23.40360332
82.6	23.41146951
82.7	23.41931527
82.8	23.42714061
82.9	23.43494552
83	23.44273001
83.1	23.45049407
83.2	23.4582377
83.3	23.46596091
83.4	23.47366369
83.5	23.48134605
83.6	23.48900798
83.7	23.49664948
83.8	23.50427056
83.9	23.51187121
84	23.51945144
84.1	23.52701124
84.2	23.53455061
84.3	23.54206956
84.4	23.54956808
84.5	23.55704618
84.6	23.56450385
84.7	23.57194109
84.8	23.57935791
84.9	23.58675431
85	23.59413027
85.1	23.60148581
85.2	23.60882093
85.3	23.61613562
85.4	23.62342988
85.5	23.63070372
85.6	23.63795713
85.7	23.64519012
85.8	23.65240268
85.9	23.65959481
86	23.66676652
86.1	23.6739178
86.2	23.68104866
86.3	23.68815909
86.4	23.69524909
86.5	23.70231867
86.6	23.70936782
86.7	23.71639655
86.8	23.72340485
86.9	23.73039272
87	23.73736017
87.1	23.74430719
87.2	23.75123379
87.3	23.75813996
87.4	23.76502571
87.5	23.77189103
87.6	23.77873592
87.7	23.78556039
87.8	23.79236443
87.9	23.79914804
88	23.80591123
88.1	23.812654
88.2	23.81937633
88.3	23.82607824
88.4	23.83275973
88.5	23.83942079
88.6	23.84606142
88.7	23.85268163
88.8	23.85928141
88.9	23.86586077
89	23.8724197
89.1	23.8789582
89.2	23.88547628
89.3	23.89197393
89.4	23.89845116
89.5	23.90490796
89.6	23.91134434
89.7	23.91776029
89.8	23.92415581
89.9	23.9305309
90	23.93688558
90.1	23.94321982
90.2	23.94953364
90.3	23.95582703
90.4	23.9621
90.5	23.96841176
90.6	23.97481257
90.7	23.98119598
90.8	23.98756198
90.9	23.99391057
91	24.00024176
91.1	24.00655554
91.2	24.01285192
91.3	24.01913089
91.4	24.02539246
91.5	24.03163662
91.6	24.03786337
91.7	24.04407272
91.8	24.05026466
91.9	24.0564392
92	24.06259633
92.1	24.06873605
92.2	24.07485837
92.3	24.08096329
92.4	24.0870508
92.5	24.0931209
92.6	24.09917359
92.7	24.10520889
92.8	24.11122677
92.9	24.11722725
93	24.12321032
93.1	24.12917599
93.2	24.13512426
93.3	24.14105511
93.4	24.14696856
93.5	24.15286461
93.6	24.15874325
93.7	24.16460448
93.8	24.17044831
93.9	24.17627473
94	24.18208375
94.1	24.18787536
94.2	24.19364957
94.3	24.19940637
94.4	24.20514576
94.5	24.21086775
94.6	24.21657233
94.7	24.22225951
94.8	24.22792928
94.9	24.23358165
95	24.23921661
95.1	24.24483416
95.2	24.25043431
95.3	24.25601705
95.4	24.26158239
95.5	24.26713032
95.6	24.27266085
95.7	24.27817397
95.8	24.28366968
95.9	24.28914799
96	24.29460889
96.1	24.30005239
96.2	24.30547848
96.3	24.31088717
96.4	24.31627845
96.5	24.32165232
96.6	24.32700879
96.7	24.33234785
96.8	24.33766951
96.9	24.34297376
97	24.34826061
97.1	24.35353005
97.2	24.35878208
97.3	24.36401671
97.4	24.36923394
97.5	24.37443375
97.6	24.37961617
97.7	24.38478117
97.8	24.38992877
97.9	24.39505897
98	24.40017176
98.1	24.40526714
98.2	24.41034512
98.3	24.41540569
98.4	24.42044885
98.5	24.42547461
98.6	24.43048297
98.7	24.43547392
98.8	24.44044746
98.9	24.4454036
99	24.45034233
99.1	24.45526366
99.2	24.46016758
99.3	24.46505409
99.4	24.4699232
99.5	24.4747749
99.6	24.4796092
99.7	24.48442609
99.8	24.48922558
99.9	24.49400766
100	24.49877234
100.1	24.5035196
100.2	24.50824947
100.3	24.51296193
100.4	24.51765698
100.5	24.52233462
100.6	24.52699486
100.7	24.5316377
100.8	24.53626313
100.9	24.54087115
101	24.54546177
101.1	24.55003498
101.2	24.55459079
101.3	24.55912919
101.4	24.56365018
101.5	24.56822466
101.6	24.57291275
101.7	24.57758705
101.8	24.58224756
101.9	24.58689428
102	24.59152721
102.1	24.59614635
102.2	24.6007517
102.3	24.60534325
102.4	24.60992102
102.5	24.61448499
102.6	24.61903518
102.7	24.62357157
102.8	24.62809417
102.9	24.63260299
103	24.63709801
103.1	24.64157924
103.2	24.64604668
103.3	24.65050032
103.4	24.65494018
103.5	24.65936625
103.6	24.66377852
103.7	24.66817701
103.8	24.6725617
103.9	24.67693261
104	24.68128972
104.1	24.68563304
104.2	24.68996257
104.3	24.69427831
104.4	24.69858026
104.5	24.70286842
104.6	24.70714278
104.7	24.71140336
104.8	24.71565015
104.9	24.71988314
105	24.72410234
105.1	24.72830776
105.2	24.73249938
105.3	24.73667721
105.4	24.74084125
105.5	24.7449915
105.6	24.74912796
105.7	24.75325063
105.8	24.7573595
105.9	24.76145459
106	24.76553589
106.1	24.76960339
106.2	24.7736571
106.3	24.77769703
106.4	24.78172316
106.5	24.7857355
106.6	24.78973405
106.7	24.79371881
106.8	24.79768978
106.9	24.80164696
107	24.80559034
107.1	24.80951994
107.2	24.81343574
107.3	24.81733776
107.4	24.82122598
107.5	24.82510042
107.6	24.82896106
107.7	24.83280791
107.8	24.83664097
107.9	24.84046024
108	24.84426572
108.1	24.8480574
108.2	24.8518353
108.3	24.85559941
108.4	24.85934972
108.5	24.86308625


==> Data/Hydromechanical/Pressure/Pmesh2E.dat <==
0	0.527797727
0.1	0.528568035
0.2	0.529338343
0.3	0.53010865
0.4	0.530878958
0.5	0.531649266
0.6	0.532045885
0.7	0.531180286
0.8	0.530314688
0.9	0.529449089
1	0.528583491
1.1	0.527717892
1.2	0.526852293
1.3	0.525986695
1.4	0.525121096
1.5	0.524255498
1.6	0.523389899
1.7	0.522221932
1.8	0.5209975
1.9	0.519773068
2	0.518548636
2.1	0.517324204
2.2	0.516099772
2.3	0.514875341
2.4	0.513650909
2.5	0.512426477
2.6	0.511202045
2.7	0.509977613
2.8	0.508753181
2.9	0.50752875
3	0.506304318
3.1	0.505079886
3.2	0.503855454
3.3	0.502631022
3.4	0.501406591
3.5	0.500182159
3.6	0.498957727
3.7	0.497774087
3.8	0.497123587
3.9	0.496473088
4	0.495822588
4.1	0.495172089
4.2	0.49452159
4.3	0.49387109
4.4	0.493220591
4.5	0.492570092
4.6	0.491919592
4.7	0.491269093
4.8	0.490618593
4.9	0.489968094
5	0.489317595
5.1	0.488667095
5.2	0.488016596
5.3	0.487366096
5.4	0.486715597
5.5	0.486065098
5.6	0.485414598
5.7	0.484764099
5.8	0.484113599
5.9	0.4834631
6	0.482812601
6.1	0.482162101
6.2	0.481511602
6.3	0.480861102
6.4	0.480210603
6.5	0.479560104
6.6	0.478909604
6.7	0.478259105
6.8	0.477608605
6.9	0.476958106
7	0.476307607
7.1	0.475657107
7.2	0.475006608
7.3	0.474356108
7.4	0.473705609
7.5	0.47305511
7.6	0.47240461
7.7	0.471754111
7.8	0.471103611
7.9	0.470844316
8	0.470934827
8.1	0.471025338
8.2	0.471115849
8.3	0.47120636
8.4	0.471296871
8.5	0.471387382
8.6	0.471477893
8.7	0.471568404
8.8	0.471658916
8.9	0.471749427
9	0.471839938
9.1	0.471930449
9.2	0.47202096
9.3	0.472111471
9.4	0.472201982
9.5	0.472292493
9.6	0.472383004
9.7	0.472473515
9.8	0.472564026
9.9	0.472654537
10	0.472745048
10.1	0.472835559
10.2	0.47292607
10.3	0.473016582
10.4	0.473107093
10.5	0.473197604
10.6	0.473288115
10.7	0.473378626
10.8	0.473469137
10.9	0.473559648
11	0.473650159
11.1	0.47374067
11.2	0.473831181
11.3	0.473921692
11.4	0.474012203
11.5	0.474102714
11.6	0.474193225
11.7	0.474283736
11.8	0.474374248
11.9	0.474464759
12	0.47455527
12.1	0.474645781
12.2	0.474736292
12.3	0.474826803
12.4	0.474917314
12.5	0.475007825
12.6	0.475098336
12.7	0.475188847
12.8	0.475279358
12.9	0.475369869
13	0.47546038
13.1	0.475550891
13.2	0.475641402
13.3	0.475731914
13.4	0.475822425
13.5	0.475912936
13.6	0.476003447
13.7	0.476093958
13.8	0.476184469
13.9	0.47627498
14	0.476365491
14.1	0.476456002
14.2	0.476546513
14.3	0.476637024
14.4	0.476727535
14.5	0.476818046
14.6	0.476908557
14.7	0.476999068
14.8	0.47708958
14.9	0.477180091
15	0.477270602
15.1	0.477361113
15.2	0.477451624
15.3	0.477542135
15.4	0.477632646
15.5	0.477723157
15.6	0.477813668
15.7	0.477904179
15.8	0.47799469
15.9	0.478085201
16	0.478175712
16.1	0.478266223
16.2	0.478526325
16.3	0.479000829
16.4	0.479475332
16.5	0.479949835
16.6	0.480424339
16.7	0.480898842
16.8	0.481373346
16.9	0.481847849
17	0.482322352
17.1	0.482796856
17.2	0.483271359
17.3	0.483745863
17.4	0.484220366
17.5	0.484694869
17.6	0.485169373
17.7	0.485643876
17.8	0.48611838
17.9	0.486592883
18	0.487067387
18.1	0.48754189
18.2	0.488016393
18.3	0.488490897
18.4	0.4889654
18.5	0.489439904
18.6	0.489914407
18.7	0.49038891
18.8	0.490863414
18.9	0.491337917
19	0.491812421
19.1	0.492286924
19.2	0.492761427
19.3	0.493235931
19.4	0.493710434
19.5	0.494184938
19.6	0.494659441
19.7	0.495133944
19.8	0.495608448
19.9	0.496082951
20	0.496557455
20.1	0.497031958
20.2	0.497506461
20.3	0.497980965
20.4	0.498455468
20.5	0.498929972
20.6	0.499404475
20.7	0.499878979
20.8	0.500353482
20.9	0.500827985
21	0.501302489
21.1	0.501776992
21.2	0.502251496
21.3	0.502725999
21.4	0.503200502
21.5	0.503675006
21.6	0.504149509
21.7	0.504624013
21.8	0.505098516
21.9	0.505573019
22	0.506047523
22.1	0.506522026
22.2	0.50699653
22.3	0.507471033
22.4	0.507945536
22.5	0.50842004
22.6	0.508894543
22.7	0.509369047
22.8	0.50984355
22.9	0.510318054
23	0.510792557
23.1	0.51126706
23.2	0.511741564
23.3	0.512216067
23.4	0.512690571
23.5	0.513165074
23.6	0.513639577
23.7	0.514114081
23.8	0.514588584
23.9	0.515063088
24	0.515537591
24.1	0.516012094
24.2	0.516486598
24.3	0.516961101
24.4	0.517435605
24.5	0.517967029
24.6	0.518601706
24.7	0.519236383
24.8	0.51987106
24.9	0.520505737
25	0.521140414
25.1	0.521775091
25.2	0.522409768
25.3	0.523044445
25.4	0.523679123
25.5	0.5243138
25.6	0.524948477
25.7	0.525583154
25.8	0.526217831
25.9	0.526852508
26	0.527487185
26.1	0.528121862
26.2	0.528756539
26.3	0.529391216
26.4	0.530025893
26.5	0.53066057
26.6	0.531295247
26.7	0.531929924
26.8	0.532564602
26.9	0.533199279
27	0.533833956
27.1	0.534468633
27.2	0.53510331
27.3	0.535737987
27.4	0.536372664
27.5	0.537007341
27.6	0.537642018
27.7	0.538276695
27.8	0.538911372
27.9	0.539546049
28	0.540180726
28.1	0.540815404
28.2	0.541450081
28.3	0.542084758
28.4	0.542719435
28.5	0.543354112
28.6	0.543988789
28.7	0.544623466
28.8	0.545258143
28.9	0.54589282
29	0.546527497
29.1	0.547162174
29.2	0.547796851
29.3	0.548431528
29.4	0.549066205
29.5	0.549700883
29.6	0.55033556
29.7	0.550970237
29.8	0.551604914
29.9	0.552239591
30	0.552874268
30.1	0.553508945
30.2	0.554143622
30.3	0.554778299
30.4	0.555412976
30.5	0.556047653
30.6	0.55668233
30.7	0.557317007
30.8	0.557951685
30.9	0.558586362
31	0.559221039
31.1	0.559855716
31.2	0.560490393
31.3	0.56112507
31.4	0.561759747
31.5	0.562394424
31.6	0.563029101
31.7	0.563663778
31.8	0.564298455
31.9	0.564933132
32	0.565567809
32.1	0.566202486
32.2	0.566837164
32.3	0.567471841
32.4	0.568106518
32.5	0.568741195
32.6	0.569375872
32.7	0.570010549
32.8	0.570645226
32.9	0.571279903
33	0.57191458
33.1	0.572549257
33.2	0.573183934
33.3	0.573818611
33.4	0.574453288
33.5	0.575087966
33.6	0.575722643
33.7	0.57635732
33.8	0.576991997
33.9	0.577626674
34	0.578261351
34.1	0.578896028
34.2	0.579530705
34.3	0.580165382
34.4	0.580800059
34.5	0.581434736
34.6	0.582069413
34.7	0.58270409
34.8	0.583338767
34.9	0.583973445
35	0.584608122
35.1	0.585242799
35.2	0.585877476
35.3	0.586512153
35.4	0.58714683
35.5	0.587782656
35.6	0.588420566
35.7	0.589058475
35.8	0.589696385
35.9	0.590334295
36	0.590972204
36.1	0.591610114
36.2	0.592248024
36.3	0.592885933
36.4	0.593523843
36.5	0.594161753
36.6	0.594799663
36.7	0.595437572
36.8	0.596075482
36.9	0.596713392
37	0.597351301
37.1	0.597989211
37.2	0.598627121
37.3	0.599265031
37.4	0.59990294
37.5	0.60054085
37.6	0.60117876
37.7	0.601816669
37.8	0.602454579
37.9	0.603092489
38	0.603730399
38.1	0.604368308
38.2	0.605006218
38.3	0.605644128
38.4	0.606282037
38.5	0.606919947
38.6	0.607557857
38.7	0.608195767
38.8	0.608833676
38.9	0.609471586
39	0.610109496
39.1	0.610747405
39.2	0.611385315
39.3	0.612023225
39.4	0.612661135
39.5	0.613299044
39.6	0.613936954
39.7	0.614574864
39.8	0.615212773
39.9	0.615850683
40	0.616488593
40.1	0.617126503
40.2	0.617764412
40.3	0.618402322
40.4	0.619040232
40.5	0.619678141
40.6	0.620316051
40.7	0.620953961
40.8	0.621591871
40.9	0.62222978
41	0.62286769
41.1	0.6235056
41.2	0.624143509
41.3	0.624781419
41.4	0.625419329
41.5	0.626057239
41.6	0.626695148
41.7	0.627333058
41.8	0.627970968
41.9	0.628608877
42	0.629246787
42.1	0.629884697
42.2	0.630522607
42.3	0.631160516
42.4	0.631798426
42.5	0.632436336
42.6	0.633074245
42.7	0.633712155
42.8	0.634350065
42.9	0.634987975
43	0.635625884
43.1	0.636263794
43.2	0.636901704
43.3	0.637539613
43.4	0.638177523
43.5	0.638815433
43.6	0.639453343
43.7	0.640091252
43.8	0.640729162
43.9	0.641367072
44	0.642004981
44.1	0.642642891
44.2	0.643280801
44.3	0.643918711
44.4	0.64455662
44.5	0.64519453
44.6	0.64583244
44.7	0.646470349
44.8	0.647108259
44.9	0.647746169
45	0.648384079
45.1	0.649021988
45.2	0.649659898
45.3	0.650297808
45.4	0.650935717
45.5	0.651573627
45.6	0.652211537
45.7	0.652849447
45.8	0.653487356
45.9	0.654125266
46	0.654763176
46.1	0.655401085
46.2	0.656038995
46.3	0.656676905
46.4	0.657314815
46.5	0.65792281
46.6	0.658476543
46.7	0.659030275
46.8	0.659584008
46.9	0.66013774
47	0.660691473
47.1	0.661245205
47.2	0.661798938
47.3	0.66235267
47.4	0.662906403
47.5	0.663460135
47.6	0.664013868
47.7	0.664567601
47.8	0.665121333
47.9	0.665675066
48	0.666228798
48.1	0.666782531
48.2	0.667336263
48.3	0.667889996
48.4	0.668443728
48.5	0.668997461
48.6	0.669551193
48.7	0.670104926
48.8	0.670658658
48.9	0.671212391
49	0.671766123
49.1	0.672319856
49.2	0.672873588
49.3	0.673427321
49.4	0.673981053
49.5	0.674534786
49.6	0.675088518
49.7	0.675642251
49.8	0.676195983
49.9	0.676749716
50	0.677303448
50.1	0.677857181
50.2	0.678410914
50.3	0.678964646
50.4	0.679518379
50.5	0.680072111
50.6	0.680625844
50.7	0.681179576
50.8	0.681733309
50.9	0.682287041
51	0.682840774
51.1	0.683394506
51.2	0.683948239
51.3	0.684501971
51.4	0.685055704
51.5	0.685609436
51.6	0.686163169
51.7	0.686716901
51.8	0.687270634
51.9	0.687824366
52	0.688378099
52.1	0.688931831
52.2	0.689485564
52.3	0.690039296
52.4	0.690593029
52.5	0.691146761
52.6	0.691700494
52.7	0.692254227
52.8	0.692807959
52.9	0.693361692
53	0.693915424
53.1	0.694469157
53.2	0.695022889
53.3	0.695576622
53.4	0.696130354
53.5	0.696684087
53.6	0.697237819
53.7	0.697791552
53.8	0.698345284
53.9	0.698899017
54	0.699452749
54.1	0.700006482
54.2	0.700560214
54.3	0.701113947
54.4	0.701667679
54.5	0.702221412
54.6	0.702775144
54.7	0.703328877
54.8	0.703882609
54.9	0.704436342
55	0.704990074
55.1	0.705543807
55.2	0.70609754
55.3	0.706651272
55.4	0.707205005
55.5	0.707758737
55.6	0.70831247
55.7	0.708866202
55.8	0.709419935
55.9	0.709973667
56	0.7105274
56.1	0.711081132
56.2	0.711634865
56.3	0.712188597
56.4	0.71274233
56.5	0.713296062
56.6	0.713849795
56.7	0.714403527
56.8	0.71495726
56.9	0.715510992
57	0.716064725
57.1	0.716618457
57.2	0.71717219
57.3	0.717725922
57.4	0.718279655
57.5	0.718795934
57.6	0.719244272
57.7	0.71969261
57.8	0.720140949
57.9	0.720589287
58	0.721037625
58.1	0.721485963
58.2	0.721934302
58.3	0.72238264
58.4	0.722830978
58.5	0.723279317
58.6	0.723727655
58.7	0.724175993
58.8	0.724624332
58.9	0.72507267
59	0.725521008
59.1	0.725969346
59.2	0.726417685
59.3	0.726866023
59.4	0.727314361
59.5	0.7277627
59.6	0.728211038
59.7	0.728659376
59.8	0.729107715
59.9	0.729556053
60	0.730004391
60.1	0.73045273
60.2	0.730901068
60.3	0.731349406
60.4	0.731797744
60.5	0.732246083
60.6	0.732694421
60.7	0.733142759
60.8	0.733591098
60.9	0.734039436
61	0.734487774
61.1	0.734936113
61.2	0.735384451
61.3	0.735832789
61.4	0.736281127
61.5	0.736729466
61.6	0.737177804
61.7	0.737626142
61.8	0.738074481
61.9	0.738522819
62	0.738971157
62.1	0.739419496
62.2	0.739867834
62.3	0.740316172
62.4	0.740764511
62.5	0.741212849
62.6	0.741661187
62.7	0.742109525
62.8	0.742557864
62.9	0.743006202
63	0.74345454
63.1	0.743902879
63.2	0.744351217
63.3	0.744799555
63.4	0.745247894
63.5	0.745696232
63.6	0.74614457
63.7	0.746592909
63.8	0.747041247
63.9	0.747489585
64	0.747937923
64.1	0.748386262
64.2	0.7488346
64.3	0.749282938
64.4	0.749731277
64.5	0.750179615
64.6	0.750627953
64.7	0.751076292
64.8	0.75152463
64.9	0.751972968
65	0.752421306
65.1	0.752869645
65.2	0.753317983
65.3	0.753766321
65.4	0.75421466
65.5	0.754662998
65.6	0.755111336
65.7	0.755559675
65.8	0.756008013
65.9	0.756456351
66	0.75690469
66.1	0.757353028
66.2	0.757801366
66.3	0.758249704
66.4	0.758698043
66.5	0.759146381
66.6	0.759594719
66.7	0.760043058
66.8	0.760491396
66.9	0.760939734
67	0.761388073
67.1	0.761836411
67.2	0.762284749
67.3	0.762733087
67.4	0.763181426
67.5	0.763629764
67.6	0.764078102
67.7	0.764526441
67.8	0.764974779
67.9	0.765423117
68	0.765871456
68.1	0.766319794
68.2	0.766768132
68.3	0.767216471
68.4	0.767664809
68.5	0.768099424
68.6	0.768508673
68.7	0.768917222
68.8	0.769325071
68.9	0.769732221
69	0.77013867
69.1	0.77054442
69.2	0.770949469
69.3	0.771353819
69.4	0.771757469
69.5	0.77216042
69.6	0.77256267
69.7	0.772964221
69.8	0.773365071
69.9	0.773765222
70	0.774164673
70.1	0.774563425
70.2	0.774961476
70.3	0.775358828
70.4	0.775755479
70.5	0.776151431
70.6	0.776546683
70.7	0.776941236
70.8	0.777335088
70.9	0.77772824
71	0.778120693
71.1	0.778512446
71.2	0.778903499
71.3	0.779293852
71.4	0.779683506
71.5	0.780072459
71.6	0.780460713
71.7	0.780848267
71.8	0.781235121
71.9	0.781621275
72	0.78200673
72.1	0.782391484
72.2	0.782775539
72.3	0.783158894
72.4	0.783541549
72.5	0.783923504
72.6	0.784304759
72.7	0.784685315
72.8	0.785065171
72.9	0.785444327
73	0.785822783
73.1	0.786200539
73.2	0.786577595
73.3	0.786953952
73.4	0.787329608
73.5	0.787704565
73.6	0.788078822
73.7	0.788452379
73.8	0.788825237
73.9	0.789197394
74	0.789568852
74.1	0.78993961
74.2	0.790309668
74.3	0.790679026
74.4	0.791047684
74.5	0.791415643
74.6	0.791782902
74.7	0.79214946
74.8	0.792515319
74.9	0.792880479
75	0.793244938
75.1	0.793608697
75.2	0.793971757
75.3	0.794334117
75.4	0.794695777
75.5	0.795056737
75.6	0.795416997
75.7	0.795776558
75.8	0.796135419
75.9	0.796493579
76	0.79685104
76.1	0.797207802
76.2	0.797563863
76.3	0.797919224
76.4	0.798273886
76.5	0.798627848
76.6	0.79898111
76.7	0.799333672
76.8	0.799685534
76.9	0.800036697
77	0.800387159
77.1	0.800736922
77.2	0.801085985
77.3	0.801434348
77.4	0.801782012
77.5	0.802128975
77.6	0.802475239
77.7	0.802820802
77.8	0.803165666
77.9	0.803509831
78	0.803853295
78.1	0.804196059
78.2	0.804538124
78.3	0.804879489
78.4	0.805220154
78.5	0.805560119
78.6	0.805899384
78.7	0.80623795
78.8	0.806575815
78.9	0.806912981
79	0.807249447
79.1	0.807585213
79.2	0.807920279
79.3	0.808254646
79.4	0.808588312
79.5	0.808920418
79.6	0.809250231
79.7	0.809579301
79.8	0.809907627
79.9	0.81023521
80	0.810562048
80.1	0.810888143
80.2	0.811213494
80.3	0.811538102
80.4	0.811861965
80.5	0.812185085
80.6	0.812507461
80.7	0.812829093
80.8	0.813149982
80.9	0.813470127
81	0.813789528
81.1	0.814108185
81.2	0.814426098
81.3	0.814743268
81.4	0.815059694
81.5	0.815375376
81.6	0.815690315
81.7	0.81600451
81.8	0.81631796
81.9	0.816630668
82	0.816942631
82.1	0.817253851
82.2	0.817564327
82.3	0.817874059
82.4	0.818183047
82.5	0.818491292
82.6	0.818798793
82.7	0.81910555
82.8	0.819411563
82.9	0.819716833
83	0.820021359
83.1	0.820325141
83.2	0.820628179
83.3	0.820930474
83.4	0.821232025
83.5	0.821532832
83.6	0.821832895
83.7	0.822132215
83.8	0.822430791
83.9	0.822728623
84	0.823025711
84.1	0.823322056
84.2	0.823617656
84.3	0.823912513
84.4	0.824206627
84.5	0.824499996
84.6	0.824792622
84.7	0.825084504
84.8	0.825375642
84.9	0.825666037
85	0.825955687
85.1	0.826244594
85.2	0.826532757
85.3	0.826820177
85.4	0.827106853
85.5	0.827392785
85.6	0.827677973
85.7	0.827962417
85.8	0.828246118
85.9	0.828529075
86	0.828811288
86.1	0.829092757
86.2	0.829373483
86.3	0.829653465
86.4	0.829932703
86.5	0.830211197
86.6	0.830488948
86.7	0.830765955
86.8	0.831042218
86.9	0.831317737
87	0.831592513
87.1	0.831866544
87.2	0.832139832
87.3	0.832412377
87.4	0.832684177
87.5	0.832955234
87.6	0.833225547
87.7	0.833495116
87.8	0.833763942
87.9	0.834032024
88	0.834299362
88.1	0.834565956
88.2	0.834831806
88.3	0.835096913
88.4	0.835361276
88.5	0.835624895
88.6	0.835887771
88.7	0.836149902
88.8	0.83641129
88.9	0.836671935
89	0.836931835
89.1	0.837190992
89.2	0.837449405
89.3	0.837707074
89.4	0.837963999
89.5	0.838220181
89.6	0.838475619
89.7	0.838730313
89.8	0.838984263
89.9	0.83923747
90	0.839489933
90.1	0.839741652
90.2	0.839992627
90.3	0.840242859
90.4	0.840492346
90.5	0.840742796
90.6	0.840995656
90.7	0.84124786
90.8	0.841499406
90.9	0.841750296
91	0.842000529
91.1	0.842250105
91.2	0.842499024
91.3	0.842747287
91.4	0.842994893
91.5	0.843241842
91.6	0.843488135
91.7	0.84373377
91.8	0.843978749
91.9	0.844223071
92	0.844466737
92.1	0.844709745
92.2	0.844952097
92.3	0.845193792
92.4	0.845434831
92.5	0.845675212
92.6	0.845914937
92.7	0.846154005
92.8	0.846392417
92.9	0.846630171
93	0.846867269
93.1	0.84710371
93.2	0.847339495
93.3	0.847574622
93.4	0.847809093
93.5	0.848042907
93.6	0.848276065
93.7	0.848508565
93.8	0.848740409
93.9	0.848971596
94	0.849202127
94.1	0.849432
94.2	0.849661217
94.3	0.849889777
94.4	0.85011768
94.5	0.850344927
94.6	0.850571517
94.7	0.85079745
94.8	0.851022726
94.9	0.851247346
95	0.851471309
95.1	0.851694615
95.2	0.851917264
95.3	0.852139256
95.4	0.852360592
95.5	0.852581271
95.6	0.852801294
95.7	0.853020659
95.8	0.853239368
95.9	0.85345742
96	0.853674815
96.1	0.853891554
96.2	0.854107635
96.3	0.85432306
96.4	0.854537829
96.5	0.85475194
96.6	0.854965395
96.7	0.855178193
96.8	0.855390334
96.9	0.855601819
97	0.855812646
97.1	0.856022817
97.2	0.856232332
97.3	0.856441189
97.4	0.85664939
97.5	0.856856934
97.6	0.857063821
97.7	0.857270052
97.8	0.857475625
97.9	0.857680542
98	0.857884802
98.1	0.858088406
98.2	0.858291353
98.3	0.858493643
98.4	0.858695276
98.5	0.858896252
98.6	0.859096572
98.7	0.859296235
98.8	0.859495241
98.9	0.85969359
99	0.859891283
99.1	0.860088319
99.2	0.860284698
99.3	0.860480421
99.4	0.860675486
99.5	0.860869895
99.6	0.861063647
99.7	0.861256743
99.8	0.861449181
99.9	0.861640963
100	0.861832088
100.1	0.862022557
100.2	0.862212368
100.3	0.862401523
100.4	0.862590021
100.5	0.862777863
100.6	0.862965047
100.7	0.863151575
100.8	0.863337446
100.9	0.863522661
101	0.863707218
101.1	0.863891119
101.2	0.864074363
101.3	0.864256951
101.4	0.864438881
101.5	0.864622529
101.6	0.864809909
101.7	0.864996752
101.8	0.865183061
101.9	0.865368833
102	0.86555407
102.1	0.865738771
102.2	0.865922936
102.3	0.866106566
102.4	0.86628966
102.5	0.866472218
102.6	0.866654241
102.7	0.866835728
102.8	0.867016679
102.9	0.867197095
103	0.867376975
103.1	0.867556319
103.2	0.867735128
103.3	0.8679134
103.4	0.868091138
103.5	0.868268339
103.6	0.868445005
103.7	0.868621135
103.8	0.868796729
103.9	0.868971788
104	0.869146311
104.1	0.869320299
104.2	0.86949375
104.3	0.869666666
104.4	0.869839047
104.5	0.870010892
104.6	0.8701822
104.7	0.870352974
104.8	0.870523211
104.9	0.870692913
105	0.87086208
105.1	0.87103071
105.2	0.871198805
105.3	0.871366364
105.4	0.871533388
105.5	0.871699876
105.6	0.871865828
105.7	0.872031244
105.8	0.872196125
105.9	0.87236047
106	0.87252428
106.1	0.872687553
106.2	0.872850291
106.3	0.873012494
106.4	0.87317416
106.5	0.873335291
106.6	0.873495887
106.7	0.873655946
106.8	0.87381547
106.9	0.873974459
107	0.874132911
107.1	0.874290828
107.2	0.874448209
107.3	0.874605055
107.4	0.874761365
107.5	0.874917139
107.6	0.875072377
107.7	0.87522708
107.8	0.875381247
107.9	0.875534879
108	0.875687974
108.1	0.875840534
108.2	0.875992559
108.3	0.876144047
108.4	0.876295
108.5	0.876445418


==> Data/Hydromechanical/Pressure/Pmesh3A.dat <==
0	27.63057033
0.1	28.14595962
0.2	28.66134892
0.3	29.17673822
0.4	29.69212751
0.5	30.20751681
0.6	30.7229061
0.7	31.2382954
0.8	31.7536847
0.9	32.26907399
1	32.78446329
1.1	33.29985258
1.2	33.81524188
1.3	34.33063117
1.4	34.78512334
1.5	35.09462814
1.6	35.40413293
1.7	35.71363773
1.8	36.02314252
1.9	36.33264732
2	36.64215211
2.1	36.95165691
2.2	37.2611617
2.3	37.5706665
2.4	37.88017129
2.5	38.18967608
2.6	38.49918088
2.7	38.80868567
2.8	39.11819047
2.9	39.42769526
3	39.73720006
3.1	40.04670485
3.2	40.35620965
3.3	40.66571444
3.4	40.97521924
3.5	41.28472403
3.6	41.59422883
3.7	41.90373362
3.8	42.21323842
3.9	42.52274321
4	42.83224801
4.1	43.1417528
4.2	43.4512576
4.3	43.66910474
4.4	43.82366883
4.5	43.97823291
4.6	44.132797
4.7	44.28736108
4.8	44.44192517
4.9	44.59648925
5	44.75105333
5.1	44.90561742
5.2	45.0601815
5.3	45.21474559
5.4	45.36930967
5.5	45.52387376
5.6	45.67843784
5.7	45.83300192
5.8	45.98756601
5.9	46.14213009
6	46.29669418
6.1	46.45125826
6.2	46.60582235
6.3	46.76038643
6.4	46.91495051
6.5	47.0695146
6.6	47.22407868
6.7	47.37864277
6.8	47.53320685
6.9	47.68777094
7	47.84233502
7.1	47.9968991
7.2	48.15146319
7.3	48.30602727
7.4	48.46059136
7.5	48.61515544
7.6	48.76971953
7.7	48.92428361
7.8	49.07884769
7.9	49.23341178
8	49.38797586
8.1	49.54253995
8.2	49.69710403
8.3	49.85166812
8.4	50.0062322
8.5	50.16079628
8.6	50.31536037
8.7	50.46992445
8.8	50.62448854
8.9	50.77905262
9	50.93361671
9.1	51.08818079
9.2	51.24274487
9.3	51.39730896
9.4	51.55187304
9.5	51.70643713
9.6	51.86100121
9.7	52.0155653
9.8	52.17012938
9.9	52.32469346
10	52.46496516
10.1	52.54148501
10.2	52.61800487
10.3	52.69452472
10.4	52.77104457
10.5	52.84756442
10.6	52.92408428
10.7	53.00060413
10.8	53.07712398
10.9	53.15364383
11	53.23016369
11.1	53.30668354
11.2	53.38320339
11.3	53.45972325
11.4	53.5362431
11.5	53.61276295
11.6	53.6892828
11.7	53.76580266
11.8	53.84232251
11.9	53.91884236
12	53.99536221
12.1	54.07188207
12.2	54.14840192
12.3	54.22492177
12.4	54.30144162
12.5	54.37796148
12.6	54.45448133
12.7	54.53100118
12.8	54.60752103
12.9	54.68404089
13	54.76056074
13.1	54.83708059
13.2	54.91360044
13.3	54.9901203
13.4	55.06664015
13.5	55.14316
13.6	55.21967985
13.7	55.29619971
13.8	55.37271956
13.9	55.44923941
14	55.52575926
14.1	55.60227912
14.2	55.67879897
14.3	55.75531882
14.4	55.83183867
14.5	55.90835853
14.6	55.98487838
14.7	56.06139823
14.8	56.13791808
14.9	56.21443794
15	56.29095779
15.1	56.36747764
15.2	56.44399749
15.3	56.52051735
15.4	56.5970372
15.5	56.67355705
15.6	56.7500769
15.7	56.82659676
15.8	56.90311661
15.9	56.97963646
16	57.05615631
16.1	57.13267617
16.2	57.20919602
16.3	57.28571587
16.4	57.36223573
16.5	57.43875558
16.6	57.51527543
16.7	57.59179528
16.8	57.66831514
16.9	57.74483499
17	57.82135484
17.1	57.89787469
17.2	57.97439455
17.3	58.0509144
17.4	58.12743425
17.5	58.2039541
17.6	58.28047396
17.7	58.35699381
17.8	58.43351366
17.9	58.51003351
18	58.58655337
18.1	58.66307322
18.2	58.73959307
18.3	58.81611292
18.4	58.89263278
18.5	58.96915263
18.6	59.04567248
18.7	59.12219233
18.8	59.19871219
18.9	59.27523204
19	59.35175189
19.1	59.42827174
19.2	59.5047916
19.3	59.58131145
19.4	59.6578313
19.5	59.73435115
19.6	59.81087101
19.7	59.88739086
19.8	59.96391071
19.9	60.04043056
20	60.11695042
20.1	60.19347027
20.2	60.26999012
20.3	60.34650997
20.4	60.42302983
20.5	60.49954968
20.6	60.57606953
20.7	60.65258938
20.8	60.72910924
20.9	60.80562909
21	60.8765027
21.1	60.92219101
21.2	60.96787932
21.3	61.01356763
21.4	61.05925594
21.5	61.10494425
21.6	61.15063256
21.7	61.19632087
21.8	61.24200917
21.9	61.28769748
22	61.33338579
22.1	61.3790741
22.2	61.42476241
22.3	61.47045072
22.4	61.51613903
22.5	61.56182734
22.6	61.60751565
22.7	61.65320395
22.8	61.69889226
22.9	61.74458057
23	61.79026888
23.1	61.83595719
23.2	61.8816455
23.3	61.92733381
23.4	61.97302212
23.5	62.01871043
23.6	62.06439873
23.7	62.11008704
23.8	62.15577535
23.9	62.20146366
24	62.24715197
24.1	62.29284028
24.2	62.33852859
24.3	62.3842169
24.4	62.42990521
24.5	62.47559351
24.6	62.52128182
24.7	62.56697013
24.8	62.61265844
24.9	62.65834675
25	62.70403506
25.1	62.74972337
25.2	62.79541168
25.3	62.84109999
25.4	62.88678829
25.5	62.9324766
25.6	62.97816491
25.7	63.02385322
25.8	63.06954153
25.9	63.11522984
26	63.16091815
26.1	63.20660646
26.2	63.25229477
26.3	63.29798307
26.4	63.34367138
26.5	63.38935969
26.6	63.435048
26.7	63.48073631
26.8	63.52642462
26.9	63.57211293
27	63.61780124
27.1	63.66348955
27.2	63.70917785
27.3	63.75486616
27.4	63.80055447
27.5	63.84624278
27.6	63.89193109
27.7	63.9376194
27.8	63.98330771
27.9	64.02899602
28	64.07468433
28.1	64.12037263
28.2	64.16606094
28.3	64.21174925
28.4	64.25743756
28.5	64.30312587
28.6	64.34881418
28.7	64.39450249
28.8	64.4401908
28.9	64.48587911
29	64.53156741
29.1	64.57725572
29.2	64.62294403
29.3	64.66863234
29.4	64.71432065
29.5	64.76000896
29.6	64.80569727
29.7	64.85138558
29.8	64.89707389
29.9	64.94276219
30	64.9884505
30.1	65.03413881
30.2	65.07982712
30.3	65.12551543
30.4	65.17120374
30.5	65.21689205
30.6	65.26258036
30.7	65.30826867
30.8	65.35395697
30.9	65.39964528
31	65.44533359
31.1	65.4910219
31.2	65.53671021
31.3	65.58239852
31.4	65.62808683
31.5	65.67377514
31.6	65.71946345
31.7	65.76515175
31.8	65.81084006
31.9	65.85652837
32	65.89926056
32.1	65.92880686
32.2	65.95835316
32.3	65.98789945
32.4	66.01744575
32.5	66.04699205
32.6	66.07653835
32.7	66.10608464
32.8	66.13563094
32.9	66.16517724
33	66.19472353
33.1	66.22426983
33.2	66.25381613
33.3	66.28336242
33.4	66.31290872
33.5	66.34245502
33.6	66.37200132
33.7	66.40154761
33.8	66.43109391
33.9	66.46064021
34	66.4901865
34.1	66.5197328
34.2	66.5492791
34.3	66.57882539
34.4	66.60837169
34.5	66.63791799
34.6	66.66746428
34.7	66.69701058
34.8	66.72655688
34.9	66.75610318
35	66.78564947
35.1	66.81519577
35.2	66.84474207
35.3	66.87428836
35.4	66.90383466
35.5	66.93338096
35.6	66.96292725
35.7	66.99247355
35.8	67.02201985
35.9	67.05156615
36	67.08111244
36.1	67.11065874
36.2	67.14020504
36.3	67.16975133
36.4	67.19929763
36.5	67.22884393
36.6	67.25839022
36.7	67.28793652
36.8	67.31748282
36.9	67.34702911
37	67.37657541
37.1	67.40612171
37.2	67.43566801
37.3	67.4652143
37.4	67.4947606
37.5	67.5243069
37.6	67.55385319
37.7	67.58339949
37.8	67.61294579
37.9	67.64249208
38	67.67203838
38.1	67.70158468
38.2	67.73113098
38.3	67.76067727
38.4	67.79022357
38.5	67.81976987
38.6	67.84931616
38.7	67.87886246
38.8	67.90840876
38.9	67.93795505
39	67.96750135
39.1	67.99704765
39.2	68.02659394
39.3	68.05614024
39.4	68.08568654
39.5	68.11523284
39.6	68.14477913
39.7	68.17432543
39.8	68.20387173
39.9	68.23341802
40	68.26296432
40.1	68.29251062
40.2	68.32205691
40.3	68.35160321
40.4	68.38114951
40.5	68.41069581
40.6	68.4402421
40.7	68.4697884
40.8	68.4993347
40.9	68.52888099
41	68.55842729
41.1	68.58797359
41.2	68.61751988
41.3	68.64706618
41.4	68.67661248
41.5	68.70615877
41.6	68.73570507
41.7	68.76525137
41.8	68.79479767
41.9	68.82434396
42	68.85389026
42.1	68.88343656
42.2	68.91298285
42.3	68.94252915
42.4	68.97207545
42.5	69.00162174
42.6	69.03116804
42.7	69.06071434
42.8	69.09026064
42.9	69.11980693
43	69.14759668
43.1	69.16755126
43.2	69.18750583
43.3	69.20746041
43.4	69.22741498
43.5	69.24736956
43.6	69.26732413
43.7	69.28727871
43.8	69.30723329
43.9	69.32718786
44	69.34714244
44.1	69.36709701
44.2	69.38705159
44.3	69.40700616
44.4	69.42696074
44.5	69.44691532
44.6	69.46686989
44.7	69.48682447
44.8	69.50677904
44.9	69.52673362
45	69.54668819
45.1	69.56664277
45.2	69.58659735
45.3	69.60655192
45.4	69.6265065
45.5	69.64646107
45.6	69.66641565
45.7	69.68637023
45.8	69.7063248
45.9	69.72627938
46	69.74623395
46.1	69.76618853
46.2	69.7861431
46.3	69.80609768
46.4	69.82605226
46.5	69.84600683
46.6	69.86596141
46.7	69.88591598
46.8	69.90587056
46.9	69.92582513
47	69.94577971
47.1	69.96573429
47.2	69.98568886
47.3	70.00564344
47.4	70.02559801
47.5	70.04555259
47.6	70.06550716
47.7	70.08546174
47.8	70.10541632
47.9	70.12537089
48	70.14532547
48.1	70.16528004
48.2	70.18523462
48.3	70.20518919
48.4	70.22514377
48.5	70.24509835
48.6	70.26505292
48.7	70.2850075
48.8	70.30496207
48.9	70.32491665
49	70.34487123
49.1	70.3648258
49.2	70.38478038
49.3	70.40473495
49.4	70.42468953
49.5	70.4446441
49.6	70.46459868
49.7	70.48455326
49.8	70.50450783
49.9	70.52446241
50	70.54441698
50.1	70.56437156
50.2	70.58432613
50.3	70.60428071
50.4	70.62423529
50.5	70.64418986
50.6	70.66414444
50.7	70.68409901
50.8	70.70405359
50.9	70.72400816
51	70.74396274
51.1	70.76391732
51.2	70.78387189
51.3	70.80382647
51.4	70.82378104
51.5	70.84373562
51.6	70.8636902
51.7	70.88364477
51.8	70.90359935
51.9	70.92355392
52	70.9435085
52.1	70.96346307
52.2	70.98341765
52.3	71.00337223
52.4	71.0233268
52.5	71.04328138
52.6	71.06323595
52.7	71.08319053
52.8	71.1031451
52.9	71.12309968
53	71.14305426
53.1	71.16300883
53.2	71.18296341
53.3	71.20291798
53.4	71.22287256
53.5	71.24282713
53.6	71.26278171
53.7	71.28273629
53.8	71.30269086
53.9	71.32264544
54	71.34148773
54.1	71.3553686
54.2	71.36924948
54.3	71.38313036
54.4	71.39701123
54.5	71.41089211
54.6	71.42477299
54.7	71.43865386
54.8	71.45253474
54.9	71.46641562
55	71.48029649
55.1	71.49417737
55.2	71.50805825
55.3	71.52193913
55.4	71.53582
55.5	71.54970088
55.6	71.56358176
55.7	71.57746263
55.8	71.59134351
55.9	71.60522439
56	71.61910526
56.1	71.63298614
56.2	71.64686702
56.3	71.66074789
56.4	71.67462877
56.5	71.68850965
56.6	71.70239052
56.7	71.7162714
56.8	71.73015228
56.9	71.74403316
57	71.75791403
57.1	71.77179491
57.2	71.78567579
57.3	71.79955666
57.4	71.81343754
57.5	71.82731842
57.6	71.84119929
57.7	71.85508017
57.8	71.86896105
57.9	71.88284192
58	71.8967228
58.1	71.91060368
58.2	71.92448455
58.3	71.93836543
58.4	71.95224631
58.5	71.96612719
58.6	71.98000806
58.7	71.99388894
58.8	72.00776982
58.9	72.02165069
59	72.03553157
59.1	72.04941245
59.2	72.06329332
59.3	72.0771742
59.4	72.09105508
59.5	72.10493595
59.6	72.11881683
59.7	72.13269771
59.8	72.14657858
59.9	72.16045946
60	72.17434034
60.1	72.18822122
60.2	72.20210209
60.3	72.21598297
60.4	72.22986385
60.5	72.24374472
60.6	72.2576256
60.7	72.27150648
60.8	72.28538735
60.9	72.29926823
61	72.31314911
61.1	72.32702998
61.2	72.34091086
61.3	72.35479174
61.4	72.36867261
61.5	72.38255349
61.6	72.39643437
61.7	72.41031525
61.8	72.42419612
61.9	72.438077
62	72.45195788
62.1	72.46583875
62.2	72.47971963
62.3	72.49360051
62.4	72.50748138
62.5	72.52136226
62.6	72.53524314
62.7	72.54912401
62.8	72.56300489
62.9	72.57688577
63	72.59076664
63.1	72.60464752
63.2	72.6185284
63.3	72.63240928
63.4	72.64629015
63.5	72.66017103
63.6	72.67405191
63.7	72.68793278
63.8	72.70181366
63.9	72.71569454
64	72.72957541
64.1	72.74345629
64.2	72.75733717
64.3	72.77121804
64.4	72.78509892
64.5	72.7989798
64.6	72.81286067
64.7	72.82674155
64.8	72.84062243
64.9	72.85450331
65	72.86764893
65.1	72.87751494
65.2	72.88738095
65.3	72.89724696
65.4	72.90711297
65.5	72.91697898
65.6	72.92684499
65.7	72.936711
65.8	72.94657701
65.9	72.95644302
66	72.96630903
66.1	72.97617505
66.2	72.98604106
66.3	72.99590707
66.4	73.00577308
66.5	73.01563909
66.6	73.0255051
66.7	73.03537111
66.8	73.04523712
66.9	73.05510313
67	73.06496914
67.1	73.07483515
67.2	73.08470116
67.3	73.09456717
67.4	73.10443318
67.5	73.11429919
67.6	73.1241652
67.7	73.13403121
67.8	73.14389722
67.9	73.15376323
68	73.16362924
68.1	73.17349525
68.2	73.18336126
68.3	73.19322727
68.4	73.20309328
68.5	73.21295929
68.6	73.2228253
68.7	73.23269131
68.8	73.24255732
68.9	73.25242333
69	73.26228934
69.1	73.27215535
69.2	73.28202136
69.3	73.29188737
69.4	73.30175338
69.5	73.31161939
69.6	73.3214854
69.7	73.33135141
69.8	73.34121742
69.9	73.35108344
70	73.36094945
70.1	73.37081546
70.2	73.38068147
70.3	73.39054748
70.4	73.40041349
70.5	73.4102795
70.6	73.42014551
70.7	73.43001152
70.8	73.43987753
70.9	73.44974354
71	73.45960955
71.1	73.46947556
71.2	73.47934157
71.3	73.48920758
71.4	73.49907359
71.5	73.5089396
71.6	73.51880561
71.7	73.52867162
71.8	73.53853763
71.9	73.54840364
72	73.55826965
72.1	73.56813566
72.2	73.57800167
72.3	73.58786768
72.4	73.59773369
72.5	73.6075997
72.6	73.61746571
72.7	73.62733172
72.8	73.63719773
72.9	73.64706374
73	73.65692975
73.1	73.66679576
73.2	73.67666177
73.3	73.68652778
73.4	73.69639379
73.5	73.7062598
73.6	73.71612581
73.7	73.72599182
73.8	73.73585784
73.9	73.74572385
74	73.75558986
74.1	73.76545587
74.2	73.77532188
74.3	73.78518789
74.4	73.7950539
74.5	73.80491991
74.6	73.81478592
74.7	73.82465193
74.8	73.83451794
74.9	73.84438395
75	73.85424996
75.1	73.86411597
75.2	73.87398198
75.3	73.88384799
75.4	73.893714
75.5	73.90358001
75.6	73.91344602
75.7	73.92331203
75.8	73.93317804
75.9	73.94304405
76	73.95272225
76.1	73.96155173
76.2	73.97036259
76.3	73.97915483
76.4	73.98792846
76.5	73.99668348
76.6	74.00541988
76.7	74.01413766
76.8	74.02283684
76.9	74.03151739
77	74.04017933
77.1	74.04882266
77.2	74.05744737
77.3	74.06605346
77.4	74.07464094
77.5	74.08320981
77.6	74.09176006
77.7	74.1002917
77.8	74.10880472
77.9	74.11729913
78	74.12577492
78.1	74.1342321
78.2	74.14267066
78.3	74.1510906
78.4	74.15949194
78.5	74.16787465
78.6	74.17623876
78.7	74.18458424
78.8	74.19291112
78.9	74.20121937
79	74.20950902
79.1	74.21778004
79.2	74.22603246
79.3	74.23426625
79.4	74.24248144
79.5	74.25067801
79.6	74.25885596
79.7	74.2670153
79.8	74.27515602
79.9	74.28327813
80	74.29138162
80.1	74.2994665
80.2	74.30753277
80.3	74.31558042
80.4	74.32360945
80.5	74.33161987
80.6	74.33961167
80.7	74.34758486
80.8	74.35553944
80.9	74.3634754
81	74.37139274
81.1	74.37929147
81.2	74.38717159
81.3	74.39503309
81.4	74.40287597
81.5	74.41070024
81.6	74.4185059
81.7	74.42629294
81.8	74.43406137
81.9	74.44181118
82	74.44954237
82.1	74.45725495
82.2	74.46494892
82.3	74.47262427
82.4	74.48028101
82.5	74.48791913
82.6	74.49553864
82.7	74.50313953
82.8	74.5107218
82.9	74.51828547
83	74.52583051
83.1	74.53335694
83.2	74.54086476
83.3	74.54835396
83.4	74.55582455
83.5	74.56327652
83.6	74.57070988
83.7	74.57812462
83.8	74.58552075
83.9	74.59289826
84	74.60025716
84.1	74.60759745
84.2	74.61491911
84.3	74.62222217
84.4	74.62950661
84.5	74.63677243
84.6	74.64401964
84.7	74.65124823
84.8	74.65845821
84.9	74.66564958
85	74.67282232
85.1	74.67997646
85.2	74.68711198
85.3	74.69422888
85.4	74.70132717
85.5	74.70840685
85.6	74.71546791
85.7	74.72251035
85.8	74.72953418
85.9	74.7365394
86	74.743526
86.1	74.75049398
86.2	74.75744335
86.3	74.76437411
86.4	74.77128625
86.5	74.77817977
86.6	74.78505468
86.7	74.79191098
86.8	74.79874866
86.9	74.80556773
87	74.81236389
87.1	74.81912203
87.2	74.82586113
87.3	74.83258119
87.4	74.83928221
87.5	74.84596419
87.6	74.85262713
87.7	74.85927103
87.8	74.86589589
87.9	74.87250171
88	74.87908849
88.1	74.88565622
88.2	74.89220492
88.3	74.89873458
88.4	74.90524519
88.5	74.91173677
88.6	74.91820931
88.7	74.9246628
88.8	74.93109726
88.9	74.93751267
89	74.94390904
89.1	74.95028638
89.2	74.95664467
89.3	74.96298392
89.4	74.96930414
89.5	74.97560531
89.6	74.98188744
89.7	74.98815053
89.8	74.99439458
89.9	75.00061959
90	75.00682556
90.1	75.01301249
90.2	75.01918038
90.3	75.02532923
90.4	75.03145904
90.5	75.0375698
90.6	75.04366153
90.7	75.04973422
90.8	75.05578786
90.9	75.06182247
91	75.06783804
91.1	75.07383456
91.2	75.07981205
91.3	75.08577049
91.4	75.09170989
91.5	75.09763026
91.6	75.10353158
91.7	75.10941386
91.8	75.11527711
91.9	75.12112131
92	75.12694647
92.1	75.13275259
92.2	75.13853967
92.3	75.14430771
92.4	75.15005671
92.5	75.15578667
92.6	75.16149759
92.7	75.16718947
92.8	75.17286231
92.9	75.1785161
93	75.18415086
93.1	75.18976658
93.2	75.19536325
93.3	75.20094089
93.4	75.20649949
93.5	75.21203904
93.6	75.21755956
93.7	75.22306103
93.8	75.22854346
93.9	75.23400686
94	75.23945121
94.1	75.24487652
94.2	75.2502828
94.3	75.25567003
94.4	75.26103822
94.5	75.26638737
94.6	75.27171748
94.7	75.27702855
94.8	75.28232058
94.9	75.28759357
95	75.29284752
95.1	75.29808243
95.2	75.3032983
95.3	75.30849512
95.4	75.31367291
95.5	75.31883166
95.6	75.32397136
95.7	75.32909203
95.8	75.33419366
95.9	75.33927624
96	75.34433979
96.1	75.34938429
96.2	75.35440975
96.3	75.35941618
96.4	75.36440356
96.5	75.3693719
96.6	75.37432121
96.7	75.37925147
96.8	75.38416269
96.9	75.38905487
97	75.39392801
97.1	75.39878211
97.2	75.40361717
97.3	75.40843319
97.4	75.41323017
97.5	75.41800811
97.6	75.42276701
97.7	75.42750686
97.8	75.43222768
97.9	75.43692946
98	75.44165592
98.1	75.44656093
98.2	75.45145123
98.3	75.45632682
98.4	75.46118771
98.5	75.46603389
98.6	75.47086537
98.7	75.47568214
98.8	75.4804842
98.9	75.48527155
99	75.4900442
99.1	75.49480214
99.2	75.49954538
99.3	75.50427391
99.4	75.50898773
99.5	75.51368684
99.6	75.51837125
99.7	75.52304095
99.8	75.52769594
99.9	75.53233623
100	75.53696181
100.1	75.54157269
100.2	75.54616885
100.3	75.55075031
100.4	75.55531707
100.5	75.55986911
100.6	75.56440645
100.7	75.56892909
100.8	75.57343701
100.9	75.57793023
101	75.58240875
101.1	75.58687255
101.2	75.59132165
101.3	75.59575605
101.4	75.60017573
101.5	75.60458071
101.6	75.60897099
101.7	75.61334655
101.8	75.61770741
101.9	75.62205356
102	75.62638501
102.1	75.63070175
102.2	75.63500378
102.3	75.63929111
102.4	75.64356373
102.5	75.64782164
102.6	75.65206484
102.7	75.65629334
102.8	75.66050713
102.9	75.66470622
103	75.6688906
103.1	75.67306027
103.2	75.67721523
103.3	75.68135549
103.4	75.68548104
103.5	75.68959189
103.6	75.69368803
103.7	75.69776946
103.8	75.70183618
103.9	75.7058882
104	75.70992551
104.1	75.71394812
104.2	75.71795601
104.3	75.7219492
104.4	75.72592769
104.5	75.72989147
104.6	75.73384054
104.7	75.7377749
104.8	75.74169456
104.9	75.74559951
105	75.74948975
105.1	75.75336529
105.2	75.75722612
105.3	75.76107224
105.4	75.76490366
105.5	75.76872037
105.6	75.77252237
105.7	75.77630967
105.8	75.78008226
105.9	75.78384014
106	75.78758332
106.1	75.79131179
106.2	75.79502555
106.3	75.79872461
106.4	75.80240896
106.5	75.8060786
106.6	75.80973353
106.7	75.81337376
106.8	75.81699929
106.9	75.8206101
107	75.82420621
107.1	75.82778761
107.2	75.83135431
107.3	75.8349063
107.4	75.83844358
107.5	75.84196615
107.6	75.84547402
107.7	75.84896718
107.8	75.85244564
107.9	75.85590939
108	75.85935843
108.1	75.86279276
108.2	75.86621239
108.3	75.86961731
108.4	75.87300753
108.5	75.87638303


==> Data/Hydromechanical/Pressure/Pmesh3B.dat <==
0	24.06176795
0.1	24.11503904
0.2	24.16831013
0.3	24.22158122
0.4	24.27485232
0.5	24.32812341
0.6	24.3813945
0.7	24.43466559
0.8	24.48793668
0.9	24.54120778
1	24.59447887
1.1	24.64774996
1.2	24.70102105
1.3	24.75429215
1.4	24.82853638
1.5	24.95271469
1.6	25.076893
1.7	25.20107131
1.8	25.32524962
1.9	25.44942793
2	25.57360624
2.1	25.69778454
2.2	25.82196285
2.3	25.94614116
2.4	26.07031947
2.5	26.19449778
2.6	26.31867609
2.7	26.44285439
2.8	26.5670327
2.9	26.69121101
3	26.81538932
3.1	26.93956763
3.2	27.06374594
3.3	27.18792424
3.4	27.31210255
3.5	27.43628086
3.6	27.56045917
3.7	27.68463748
3.8	27.80881579
3.9	27.93299409
4	28.0571724
4.1	28.18135071
4.2	28.30552902
4.3	28.41660124
4.4	28.51862463
4.5	28.62064803
4.6	28.72267143
4.7	28.82469483
4.8	28.92671823
4.9	29.02874162
5	29.13076502
5.1	29.23278842
5.2	29.33481182
5.3	29.43683521
5.4	29.53885861
5.5	29.64088201
5.6	29.74290541
5.7	29.8449288
5.8	29.9469522
5.9	30.0489756
6	30.150999
6.1	30.2530224
6.2	30.35504579
6.3	30.45706919
6.4	30.55909259
6.5	30.66111599
6.6	30.76313938
6.7	30.86516278
6.8	30.96718618
6.9	31.06920958
7	31.17123297
7.1	31.27325637
7.2	31.37527977
7.3	31.47730317
7.4	31.57932657
7.5	31.68134996
7.6	31.78337336
7.7	31.88539676
7.8	31.98742016
7.9	32.08944355
8	32.19146695
8.1	32.29349035
8.2	32.39551375
8.3	32.49753714
8.4	32.59956054
8.5	32.70158394
8.6	32.80360734
8.7	32.90563074
8.8	33.00765413
8.9	33.10967753
9	33.21170093
9.1	33.31372433
9.2	33.41574772
9.3	33.51777112
9.4	33.61979452
9.5	33.72181792
9.6	33.82384131
9.7	33.92586471
9.8	34.02788811
9.9	34.12991151
10	34.22613073
10.1	34.29646018
10.2	34.36678963
10.3	34.43711908
10.4	34.50744853
10.5	34.57777798
10.6	34.64810742
10.7	34.71843687
10.8	34.78876632
10.9	34.85909577
11	34.92942522
11.1	34.99975467
11.2	35.07008412
11.3	35.14041356
11.4	35.21074301
11.5	35.28107246
11.6	35.35140191
11.7	35.42173136
11.8	35.49206081
11.9	35.56239026
12	35.6327197
12.1	35.70304915
12.2	35.7733786
12.3	35.84370805
12.4	35.9140375
12.5	35.98436695
12.6	36.0546964
12.7	36.12502584
12.8	36.19535529
12.9	36.26568474
13	36.33601419
13.1	36.40634364
13.2	36.47667309
13.3	36.54700253
13.4	36.61733198
13.5	36.68766143
13.6	36.75799088
13.7	36.82832033
13.8	36.89864978
13.9	36.96897923
14	37.03930867
14.1	37.10963812
14.2	37.17996757
14.3	37.25029702
14.4	37.32062647
14.5	37.39095592
14.6	37.46128537
14.7	37.53161481
14.8	37.60194426
14.9	37.67227371
15	37.74260316
15.1	37.81293261
15.2	37.88326206
15.3	37.95359151
15.4	38.02392095
15.5	38.0942504
15.6	38.16457985
15.7	38.2349093
15.8	38.30523875
15.9	38.3755682
16	38.44589765
16.1	38.51622709
16.2	38.58655654
16.3	38.65688599
16.4	38.72721544
16.5	38.79754489
16.6	38.86787434
16.7	38.93820379
16.8	39.00853323
16.9	39.07886268
17	39.14919213
17.1	39.21952158
17.2	39.28985103
17.3	39.36018048
17.4	39.43050993
17.5	39.50083937
17.6	39.57116882
17.7	39.64149827
17.8	39.71182772
17.9	39.78215717
18	39.85248662
18.1	39.92281607
18.2	39.99314551
18.3	40.06347496
18.4	40.13380441
18.5	40.20413386
18.6	40.27446331
18.7	40.34479276
18.8	40.41512221
18.9	40.48545165
19	40.5557811
19.1	40.62611055
19.2	40.69644
19.3	40.76676945
19.4	40.8370989
19.5	40.90742835
19.6	40.97775779
19.7	41.04808724
19.8	41.11841669
19.9	41.18874614
20	41.25907559
20.1	41.32940504
20.2	41.39973449
20.3	41.47006393
20.4	41.54039338
20.5	41.61072283
20.6	41.68105228
20.7	41.75138173
20.8	41.82171118
20.9	41.89204063
21	41.95862949
21.1	42.00853334
21.2	42.05843718
21.3	42.10834103
21.4	42.15824487
21.5	42.20814872
21.6	42.25805256
21.7	42.30795641
21.8	42.35786025
21.9	42.4077641
22	42.45766794
22.1	42.50757179
22.2	42.55747563
22.3	42.60737948
22.4	42.65728332
22.5	42.70718717
22.6	42.75709101
22.7	42.80699486
22.8	42.8568987
22.9	42.90680255
23	42.95670639
23.1	43.00661023
23.2	43.05651408
23.3	43.10641792
23.4	43.15632177
23.5	43.20622561
23.6	43.25612946
23.7	43.3060333
23.8	43.35593715
23.9	43.40584099
24	43.45574484
24.1	43.50564868
24.2	43.55555253
24.3	43.60545637
24.4	43.65536022
24.5	43.70526406
24.6	43.75516791
24.7	43.80507175
24.8	43.8549756
24.9	43.90487944
25	43.95478329
25.1	44.00468713
25.2	44.05459098
25.3	44.10449482
25.4	44.15439866
25.5	44.20430251
25.6	44.25420635
25.7	44.3041102
25.8	44.35401404
25.9	44.40391789
26	44.45382173
26.1	44.50372558
26.2	44.55362942
26.3	44.60353327
26.4	44.65343711
26.5	44.70334096
26.6	44.7532448
26.7	44.80314865
26.8	44.85305249
26.9	44.90295634
27	44.95286018
27.1	45.00276403
27.2	45.05266787
27.3	45.10257172
27.4	45.15247556
27.5	45.20237941
27.6	45.25228325
27.7	45.3021871
27.8	45.35209094
27.9	45.40199478
28	45.45189863
28.1	45.50180247
28.2	45.55170632
28.3	45.60161016
28.4	45.65151401
28.5	45.70141785
28.6	45.7513217
28.7	45.80122554
28.8	45.85112939
28.9	45.90103323
29	45.95093708
29.1	46.00084092
29.2	46.05074477
29.3	46.10064861
29.4	46.15055246
29.5	46.2004563
29.6	46.25036015
29.7	46.30026399
29.8	46.35016784
29.9	46.40007168
30	46.44997553
30.1	46.49987937
30.2	46.54978321
30.3	46.59968706
30.4	46.6495909
30.5	46.69949475
30.6	46.74939859
30.7	46.79930244
30.8	46.84920628
30.9	46.89911013
31	46.94901397
31.1	46.99891782
31.2	47.04882166
31.3	47.09872551
31.4	47.14862935
31.5	47.1985332
31.6	47.24843704
31.7	47.29834089
31.8	47.34824473
31.9	47.39814858
32	47.44546049
32.1	47.48121095
32.2	47.51696141
32.3	47.55271188
32.4	47.58846234
32.5	47.62421281
32.6	47.65996327
32.7	47.69571374
32.8	47.7314642
32.9	47.76721466
33	47.80296513
33.1	47.83871559
33.2	47.87446606
33.3	47.91021652
33.4	47.94596699
33.5	47.98171745
33.6	48.01746792
33.7	48.05321838
33.8	48.08896884
33.9	48.12471931
34	48.16046977
34.1	48.19622024
34.2	48.2319707
34.3	48.26772117
34.4	48.30347163
34.5	48.33922209
34.6	48.37497256
34.7	48.41072302
34.8	48.44647349
34.9	48.48222395
35	48.51797442
35.1	48.55372488
35.2	48.58947535
35.3	48.62522581
35.4	48.66097627
35.5	48.69672674
35.6	48.7324772
35.7	48.76822767
35.8	48.80397813
35.9	48.8397286
36	48.87547906
36.1	48.91122952
36.2	48.94697999
36.3	48.98273045
36.4	49.01848092
36.5	49.05423138
36.6	49.08998185
36.7	49.12573231
36.8	49.16148278
36.9	49.19723324
37	49.2329837
37.1	49.26873417
37.2	49.30448463
37.3	49.3402351
37.4	49.37598556
37.5	49.41173603
37.6	49.44748649
37.7	49.48323695
37.8	49.51898742
37.9	49.55473788
38	49.59048835
38.1	49.62623881
38.2	49.66198928
38.3	49.69773974
38.4	49.73349021
38.5	49.76924067
38.6	49.80499113
38.7	49.8407416
38.8	49.87649206
38.9	49.91224253
39	49.94799299
39.1	49.98374346
39.2	50.01949392
39.3	50.05524438
39.4	50.09099485
39.5	50.12674531
39.6	50.16249578
39.7	50.19824624
39.8	50.23399671
39.9	50.26974717
40	50.30549764
40.1	50.3412481
40.2	50.37699856
40.3	50.41274903
40.4	50.44849949
40.5	50.48424996
40.6	50.52000042
40.7	50.55575089
40.8	50.59150135
40.9	50.62725181
41	50.66300228
41.1	50.69875274
41.2	50.73450321
41.3	50.77025367
41.4	50.80600414
41.5	50.8417546
41.6	50.87750507
41.7	50.91325553
41.8	50.94900599
41.9	50.98475646
42	51.02050692
42.1	51.05625739
42.2	51.09200785
42.3	51.12775832
42.4	51.16350878
42.5	51.19925924
42.6	51.23500971
42.7	51.27076017
42.8	51.30651064
42.9	51.3422611
43	51.37618637
43.1	51.40197023
43.2	51.4277541
43.3	51.45353797
43.4	51.47932184
43.5	51.5051057
43.6	51.53088957
43.7	51.55667344
43.8	51.58245731
43.9	51.60824117
44	51.63402504
44.1	51.65980891
44.2	51.68559278
44.3	51.71137664
44.4	51.73716051
44.5	51.76294438
44.6	51.78872825
44.7	51.81451211
44.8	51.84029598
44.9	51.86607985
45	51.89186372
45.1	51.91764758
45.2	51.94343145
45.3	51.96921532
45.4	51.99499919
45.5	52.02078305
45.6	52.04656692
45.7	52.07235079
45.8	52.09813466
45.9	52.12391853
46	52.14970239
46.1	52.17548626
46.2	52.20127013
46.3	52.227054
46.4	52.25283786
46.5	52.27862173
46.6	52.3044056
46.7	52.33018947
46.8	52.35597333
46.9	52.3817572
47	52.40754107
47.1	52.43332494
47.2	52.4591088
47.3	52.48489267
47.4	52.51067654
47.5	52.53646041
47.6	52.56224427
47.7	52.58802814
47.8	52.61381201
47.9	52.63959588
48	52.66537974
48.1	52.69116361
48.2	52.71694748
48.3	52.74273135
48.4	52.76851522
48.5	52.79429908
48.6	52.82008295
48.7	52.84586682
48.8	52.87165069
48.9	52.89743455
49	52.92321842
49.1	52.94900229
49.2	52.97478616
49.3	53.00057002
49.4	53.02635389
49.5	53.05213776
49.6	53.07792163
49.7	53.10370549
49.8	53.12948936
49.9	53.15527323
50	53.1810571
50.1	53.20684096
50.2	53.23262483
50.3	53.2584087
50.4	53.28419257
50.5	53.30997643
50.6	53.3357603
50.7	53.36154417
50.8	53.38732804
50.9	53.41311191
51	53.43889577
51.1	53.46467964
51.2	53.49046351
51.3	53.51624738
51.4	53.54203124
51.5	53.56781511
51.6	53.59359898
51.7	53.61938285
51.8	53.64516671
51.9	53.67095058
52	53.69673445
52.1	53.72251832
52.2	53.74830218
52.3	53.77408605
52.4	53.79986992
52.5	53.82565379
52.6	53.85143765
52.7	53.87722152
52.8	53.90300539
52.9	53.92878926
53	53.95457312
53.1	53.98035699
53.2	54.00614086
53.3	54.03192473
53.4	54.0577086
53.5	54.08349246
53.6	54.10927633
53.7	54.1350602
53.8	54.16084407
53.9	54.18662793
54	54.21111991
54.1	54.22984936
54.2	54.24857881
54.3	54.26730826
54.4	54.28603771
54.5	54.30476716
54.6	54.32349661
54.7	54.34222606
54.8	54.36095551
54.9	54.37968496
55	54.39841441
55.1	54.41714386
55.2	54.43587331
55.3	54.45460276
55.4	54.47333221
55.5	54.49206166
55.6	54.51079111
55.7	54.52952056
55.8	54.54825001
55.9	54.56697946
56	54.58570891
56.1	54.60443836
56.2	54.62316781
56.3	54.64189726
56.4	54.66062671
56.5	54.67935616
56.6	54.69808561
56.7	54.71681506
56.8	54.73554451
56.9	54.75427396
57	54.77300341
57.1	54.79173286
57.2	54.81046231
57.3	54.82919177
57.4	54.84792122
57.5	54.86665067
57.6	54.88538012
57.7	54.90410957
57.8	54.92283902
57.9	54.94156847
58	54.96029792
58.1	54.97902737
58.2	54.99775682
58.3	55.01648627
58.4	55.03521572
58.5	55.05394517
58.6	55.07267462
58.7	55.09140407
58.8	55.11013352
58.9	55.12886297
59	55.14759242
59.1	55.16632187
59.2	55.18505132
59.3	55.20378077
59.4	55.22251022
59.5	55.24123967
59.6	55.25996912
59.7	55.27869857
59.8	55.29742802
59.9	55.31615747
60	55.33488692
60.1	55.35361637
60.2	55.37234582
60.3	55.39107527
60.4	55.40980472
60.5	55.42853417
60.6	55.44726362
60.7	55.46599307
60.8	55.48472252
60.9	55.50345197
61	55.52218142
61.1	55.54091087
61.2	55.55964032
61.3	55.57836977
61.4	55.59709922
61.5	55.61582867
61.6	55.63455812
61.7	55.65328757
61.8	55.67201702
61.9	55.69074647
62	55.70947592
62.1	55.72820537
62.2	55.74693482
62.3	55.76566427
62.4	55.78439372
62.5	55.80312317
62.6	55.82185262
62.7	55.84058207
62.8	55.85931152
62.9	55.87804097
63	55.89677042
63.1	55.91549987
63.2	55.93422932
63.3	55.95295877
63.4	55.97168822
63.5	55.99041767
63.6	56.00914712
63.7	56.02787657
63.8	56.04660602
63.9	56.06533547
64	56.08406492
64.1	56.10279437
64.2	56.12152382
64.3	56.14025327
64.4	56.15898272
64.5	56.17771217
64.6	56.19644162
64.7	56.21517107
64.8	56.23390052
64.9	56.25262997
65	56.27043817
65.1	56.2841371
65.2	56.29783602
65.3	56.31153495
65.4	56.32523387
65.5	56.33893279
65.6	56.35263172
65.7	56.36633064
65.8	56.38002957
65.9	56.39372849
66	56.40742742
66.1	56.42112634
66.2	56.43482527
66.3	56.44852419
66.4	56.46222311
66.5	56.47592204
66.6	56.48962096
66.7	56.50331989
66.8	56.51701881
66.9	56.53071774
67	56.54441666
67.1	56.55811559
67.2	56.57181451
67.3	56.58551343
67.4	56.59921236
67.5	56.61291128
67.6	56.62661021
67.7	56.64030913
67.8	56.65400806
67.9	56.66770698
68	56.68140591
68.1	56.69510483
68.2	56.70880375
68.3	56.72250268
68.4	56.7362016
68.5	56.74990053
68.6	56.76359945
68.7	56.77729838
68.8	56.7909973
68.9	56.80469623
69	56.81839515
69.1	56.83209407
69.2	56.845793
69.3	56.85949192
69.4	56.87319085
69.5	56.88688977
69.6	56.9005887
69.7	56.91428762
69.8	56.92798655
69.9	56.94168547
70	56.95538439
70.1	56.96908332
70.2	56.98278224
70.3	56.99648117
70.4	57.01018009
70.5	57.02387902
70.6	57.03757794
70.7	57.05127686
70.8	57.06497579
70.9	57.07867471
71	57.09237364
71.1	57.10607256
71.2	57.11977149
71.3	57.13347041
71.4	57.14716934
71.5	57.16086826
71.6	57.17456718
71.7	57.18826611
71.8	57.20196503
71.9	57.21566396
72	57.22936288
72.1	57.24306181
72.2	57.25676073
72.3	57.27045966
72.4	57.28415858
72.5	57.2978575
72.6	57.31155643
72.7	57.32525535
72.8	57.33895428
72.9	57.3526532
73	57.36635213
73.1	57.38005105
73.2	57.39374998
73.3	57.4074489
73.4	57.42114782
73.5	57.43484675
73.6	57.44854567
73.7	57.4622446
73.8	57.47594352
73.9	57.48964245
74	57.50334137
74.1	57.5170403
74.2	57.53073922
74.3	57.54443814
74.4	57.55813707
74.5	57.57183599
74.6	57.58553492
74.7	57.59923384
74.8	57.61293277
74.9	57.62663169
75	57.64033062
75.1	57.65402954
75.2	57.66772846
75.3	57.68142739
75.4	57.69512631
75.5	57.70882524
75.6	57.72252416
75.7	57.73622309
75.8	57.74992201
75.9	57.76362094
76	57.77707432
76.1	57.78941807
76.2	57.80173748
76.3	57.81403255
76.4	57.82630329
76.5	57.83854969
76.6	57.85077175
76.7	57.86296947
76.8	57.87514286
76.9	57.88729191
77	57.89941662
77.1	57.91151699
77.2	57.92359303
77.3	57.93564473
77.4	57.9476721
77.5	57.95967512
77.6	57.97165381
77.7	57.98360816
77.8	57.99553817
77.9	58.00744385
78	58.01932519
78.1	58.03118219
78.2	58.04301486
78.3	58.05482318
78.4	58.06660717
78.5	58.07836683
78.6	58.09010214
78.7	58.10181312
78.8	58.11349976
78.9	58.12516206
79	58.13680003
79.1	58.14841366
79.2	58.16000295
79.3	58.17156791
79.4	58.18310852
79.5	58.1946248
79.6	58.20611674
79.7	58.21758435
79.8	58.22902762
79.9	58.24044655
80	58.25184114
80.1	58.2632114
80.2	58.27455732
80.3	58.2858789
80.4	58.29717614
80.5	58.30844905
80.6	58.31969762
80.7	58.33092185
80.8	58.34212175
80.9	58.3532973
81	58.36444852
81.1	58.37557541
81.2	58.38667795
81.3	58.39775616
81.4	58.40881003
81.5	58.41983957
81.6	58.43084476
81.7	58.44182562
81.8	58.45278214
81.9	58.46371433
82	58.47462218
82.1	58.48550569
82.2	58.49636486
82.3	58.5071997
82.4	58.51801019
82.5	58.52879636
82.6	58.53955818
82.7	58.55029567
82.8	58.56100881
82.9	58.57169763
83	58.5823621
83.1	58.59300224
83.2	58.60361804
83.3	58.6142095
83.4	58.62477663
83.5	58.63531941
83.6	58.64583787
83.7	58.65633198
83.8	58.66680175
83.9	58.67724719
84	58.6876683
84.1	58.69806506
84.2	58.70843749
84.3	58.71878558
84.4	58.72910933
84.5	58.73940874
84.6	58.74968382
84.7	58.75993456
84.8	58.77016097
84.9	58.78036303
85	58.79054076
85.1	58.80069415
85.2	58.81082321
85.3	58.82092792
85.4	58.8310083
85.5	58.84106434
85.6	58.85109605
85.7	58.86110342
85.8	58.87108645
85.9	58.88104514
86	58.8909795
86.1	58.90088952
86.2	58.9107752
86.3	58.92063654
86.4	58.93047355
86.5	58.94028622
86.6	58.95007455
86.7	58.95983854
86.8	58.9695782
86.9	58.97929352
87	58.98897123
87.1	58.99856463
87.2	59.00813237
87.3	59.01767446
87.4	59.02719089
87.5	59.03668168
87.6	59.04614681
87.7	59.05558628
87.8	59.06500011
87.9	59.07438828
88	59.0837508
88.1	59.09308767
88.2	59.10239888
88.3	59.11168444
88.4	59.12094435
88.5	59.1301786
88.6	59.13938721
88.7	59.14857016
88.8	59.15772745
88.9	59.1668591
89	59.17596509
89.1	59.18504543
89.2	59.19410011
89.3	59.20312915
89.4	59.21213253
89.5	59.22111025
89.6	59.23006233
89.7	59.23898875
89.8	59.24788952
89.9	59.25676463
90	59.2656141
90.1	59.27443791
90.2	59.28323607
90.3	59.29200857
90.4	59.30075542
90.5	59.30947662
90.6	59.31817217
90.7	59.32684206
90.8	59.3354863
90.9	59.34410489
91	59.35269783
91.1	59.36126511
91.2	59.36980674
91.3	59.37832272
91.4	59.38681304
91.5	59.39527771
91.6	59.40371673
91.7	59.4121301
91.8	59.42051781
91.9	59.42887987
92	59.43721628
92.1	59.44552703
92.2	59.45381214
92.3	59.46207158
92.4	59.47030538
92.5	59.47851352
92.6	59.48669602
92.7	59.49485285
92.8	59.50298404
92.9	59.51108957
93	59.51916945
93.1	59.52722368
93.2	59.53525225
93.3	59.54325517
93.4	59.55123244
93.5	59.55918406
93.6	59.56711002
93.7	59.57501033
93.8	59.58288499
93.9	59.59073399
94	59.59855734
94.1	59.60635504
94.2	59.61412709
94.3	59.62187348
94.4	59.62959422
94.5	59.63728931
94.6	59.64495874
94.7	59.65260253
94.8	59.66022066
94.9	59.66781313
95	59.67537996
95.1	59.68292113
95.2	59.69043665
95.3	59.69792651
95.4	59.70539072
95.5	59.71282928
95.6	59.72024219
95.7	59.72762944
95.8	59.73499105
95.9	59.74232699
96	59.74963729
96.1	59.75692193
96.2	59.76418092
96.3	59.77141426
96.4	59.77862195
96.5	59.78580398
96.6	59.79296036
96.7	59.80009108
96.8	59.80719616
96.9	59.81427558
97	59.82132934
97.1	59.82835746
97.2	59.83535992
97.3	59.84233673
97.4	59.84928789
97.5	59.85621339
97.6	59.86311324
97.7	59.86998744
97.8	59.87683599
97.9	59.88365888
98	59.89050918
98.1	59.89757362
98.2	59.90461767
98.3	59.91164133
98.4	59.91864459
98.5	59.92562746
98.6	59.93258994
98.7	59.93953202
98.8	59.94645371
98.9	59.953355
99	59.9602359
99.1	59.96709641
99.2	59.97393653
99.3	59.98075625
99.4	59.98755558
99.5	59.99433451
99.6	60.00109305
99.7	60.0078312
99.8	60.01454895
99.9	60.02124631
100	60.02792328
100.1	60.03457985
100.2	60.04121603
100.3	60.04783182
100.4	60.05442721
100.5	60.06100221
100.6	60.06755682
100.7	60.07409103
100.8	60.08060485
100.9	60.08709827
101	60.09357131
101.1	60.10002395
101.2	60.10645619
101.3	60.11286804
101.4	60.1192595
101.5	60.12563057
101.6	60.13198124
101.7	60.13831152
101.8	60.1446214
101.9	60.15091089
102	60.15717999
102.1	60.16342869
102.2	60.169657
102.3	60.17586492
102.4	60.18205244
102.5	60.18821957
102.6	60.19436631
102.7	60.20049265
102.8	60.2065986
102.9	60.21268416
103	60.21874932
103.1	60.22479409
103.2	60.23081847
103.3	60.23682245
103.4	60.24280604
103.5	60.24876924
103.6	60.25471204
103.7	60.26063445
103.8	60.26653646
103.9	60.27241808
104	60.27827931
104.1	60.28412015
104.2	60.28994059
104.3	60.29574064
104.4	60.30152029
104.5	60.30727955
104.6	60.31301842
104.7	60.31873689
104.8	60.32443497
104.9	60.33011266
105	60.33576995
105.1	60.34140685
105.2	60.34702336
105.3	60.35261947
105.4	60.35819519
105.5	60.36375052
105.6	60.36928545
105.7	60.37479999
105.8	60.38029414
105.9	60.38576789
106	60.39122125
106.1	60.39665421
106.2	60.40206678
106.3	60.40745896
106.4	60.41283075
106.5	60.41818214
106.6	60.42351314
106.7	60.42882374
106.8	60.43411395
106.9	60.43938377
107	60.44463319
107.1	60.44986222
107.2	60.45507086
107.3	60.46025911
107.4	60.46542696
107.5	60.47057441
107.6	60.47570148
107.7	60.48080815
107.8	60.48589442
107.9	60.49096031
108	60.49600579
108.1	60.50103089
108.2	60.50603559
108.3	60.5110199
108.4	60.51598382
108.5	60.52092734


==> Data/Hydromechanical/Pressure/Pmesh3C.dat <==
0	21.45346116
0.1	21.43405064
0.2	21.41464013
0.3	21.39522961
0.4	21.3758191
0.5	21.35640858
0.6	21.33699807
0.7	21.31758755
0.8	21.29817703
0.9	21.27876652
1	21.259356
1.1	21.23994549
1.2	21.22053497
1.3	21.20112446
1.4	21.18698898
1.5	21.18541263
1.6	21.18383628
1.7	21.18225992
1.8	21.18068357
1.9	21.17910722
2	21.17753087
2.1	21.17595451
2.2	21.17437816
2.3	21.17280181
2.4	21.17122545
2.5	21.1696491
2.6	21.16807275
2.7	21.16649639
2.8	21.16492004
2.9	21.16334369
3	21.16176733
3.1	21.16019098
3.2	21.15861463
3.3	21.15703827
3.4	21.15546192
3.5	21.15388557
3.6	21.15230922
3.7	21.15073286
3.8	21.14915651
3.9	21.14758016
4	21.1460038
4.1	21.14442745
4.2	21.1428511
4.3	21.15854626
4.4	21.18616617
4.5	21.21378608
4.6	21.24140599
4.7	21.26902591
4.8	21.29664582
4.9	21.32426573
5	21.35188564
5.1	21.37950555
5.2	21.40712546
5.3	21.43474538
5.4	21.46236529
5.5	21.4899852
5.6	21.51760511
5.7	21.54522502
5.8	21.57284494
5.9	21.60046485
6	21.62808476
6.1	21.65570467
6.2	21.68332458
6.3	21.71094449
6.4	21.73856441
6.5	21.76618432
6.6	21.79380423
6.7	21.82142414
6.8	21.84904405
6.9	21.87666396
7	21.90428388
7.1	21.93190379
7.2	21.9595237
7.3	21.98714361
7.4	22.01476352
7.5	22.04238344
7.6	22.07000335
7.7	22.09762326
7.8	22.12524317
7.9	22.15286308
8	22.18048299
8.1	22.20810291
8.2	22.23572282
8.3	22.26334273
8.4	22.29096264
8.5	22.31858255
8.6	22.34620246
8.7	22.37382238
8.8	22.40144229
8.9	22.4290622
9	22.45668211
9.1	22.48430202
9.2	22.51192194
9.3	22.53954185
9.4	22.56716176
9.5	22.59478167
9.6	22.62240158
9.7	22.65002149
9.8	22.67764141
9.9	22.70526132
10	22.7354517
10.1	22.77710776
10.2	22.81876383
10.3	22.86041989
10.4	22.90207596
10.5	22.94373203
10.6	22.98538809
10.7	23.02704416
10.8	23.06870022
10.9	23.11035629
11	23.15201236
11.1	23.19366842
11.2	23.23532449
11.3	23.27698055
11.4	23.31863662
11.5	23.36029269
11.6	23.40194875
11.7	23.44360482
11.8	23.48526088
11.9	23.52691695
12	23.56857301
12.1	23.61022908
12.2	23.65188515
12.3	23.69354121
12.4	23.73519728
12.5	23.77685334
12.6	23.81850941
12.7	23.86016548
12.8	23.90182154
12.9	23.94347761
13	23.98513367
13.1	24.02678974
13.2	24.06844581
13.3	24.11010187
13.4	24.15175794
13.5	24.193414
13.6	24.23507007
13.7	24.27672614
13.8	24.3183822
13.9	24.36003827
14	24.40169433
14.1	24.4433504
14.2	24.48500647
14.3	24.52666253
14.4	24.5683186
14.5	24.60997466
14.6	24.65163073
14.7	24.69328679
14.8	24.73494286
14.9	24.77659893
15	24.81825499
15.1	24.85991106
15.2	24.90156712
15.3	24.94322319
15.4	24.98487926
15.5	25.02653532
15.6	25.06819139
15.7	25.10984745
15.8	25.15150352
15.9	25.19315959
16	25.23481565
16.1	25.27647172
16.2	25.31812778
16.3	25.35978385
16.4	25.40143992
16.5	25.44309598
16.6	25.48475205
16.7	25.52640811
16.8	25.56806418
16.9	25.60972024
17	25.65137631
17.1	25.69303238
17.2	25.73468844
17.3	25.77634451
17.4	25.81800057
17.5	25.85965664
17.6	25.90131271
17.7	25.94296877
17.8	25.98462484
17.9	26.0262809
18	26.06793697
18.1	26.10959304
18.2	26.1512491
18.3	26.19290517
18.4	26.23456123
18.5	26.2762173
18.6	26.31787337
18.7	26.35952943
18.8	26.4011855
18.9	26.44284156
19	26.48449763
19.1	26.52615369
19.2	26.56780976
19.3	26.60946583
19.4	26.65112189
19.5	26.69277796
19.6	26.73443402
19.7	26.77609009
19.8	26.81774616
19.9	26.85940222
20	26.90105829
20.1	26.94271435
20.2	26.98437042
20.3	27.02602649
20.4	27.06768255
20.5	27.10933862
20.6	27.15099468
20.7	27.19265075
20.8	27.23430682
20.9	27.27596288
21	27.31719995
21.1	27.35656809
21.2	27.39593622
21.3	27.43530435
21.4	27.47467249
21.5	27.51404062
21.6	27.55340875
21.7	27.59277689
21.8	27.63214502
21.9	27.67151315
22	27.71088128
22.1	27.75024942
22.2	27.78961755
22.3	27.82898568
22.4	27.86835382
22.5	27.90772195
22.6	27.94709008
22.7	27.98645822
22.8	28.02582635
22.9	28.06519448
23	28.10456262
23.1	28.14393075
23.2	28.18329888
23.3	28.22266701
23.4	28.26203515
23.5	28.30140328
23.6	28.34077141
23.7	28.38013955
23.8	28.41950768
23.9	28.45887581
24	28.49824395
24.1	28.53761208
24.2	28.57698021
24.3	28.61634835
24.4	28.65571648
24.5	28.69508461
24.6	28.73445274
24.7	28.77382088
24.8	28.81318901
24.9	28.85255714
25	28.89192528
25.1	28.93129341
25.2	28.97066154
25.3	29.01002968
25.4	29.04939781
25.5	29.08876594
25.6	29.12813408
25.7	29.16750221
25.8	29.20687034
25.9	29.24623847
26	29.28560661
26.1	29.32497474
26.2	29.36434287
26.3	29.40371101
26.4	29.44307914
26.5	29.48244727
26.6	29.52181541
26.7	29.56118354
26.8	29.60055167
26.9	29.63991981
27	29.67928794
27.1	29.71865607
27.2	29.7580242
27.3	29.79739234
27.4	29.83676047
27.5	29.8761286
27.6	29.91549674
27.7	29.95486487
27.8	29.994233
27.9	30.03360114
28	30.07296927
28.1	30.1123374
28.2	30.15170554
28.3	30.19107367
28.4	30.2304418
28.5	30.26980993
28.6	30.30917807
28.7	30.3485462
28.8	30.38791433
28.9	30.42728247
29	30.4666506
29.1	30.50601873
29.2	30.54538687
29.3	30.584755
29.4	30.62412313
29.5	30.66349127
29.6	30.7028594
29.7	30.74222753
29.8	30.78159566
29.9	30.8209638
30	30.86033193
30.1	30.89970006
30.2	30.9390682
30.3	30.97843633
30.4	31.01780446
30.5	31.0571726
30.6	31.09654073
30.7	31.13590886
30.8	31.175277
30.9	31.21464513
31	31.25401326
31.1	31.29338139
31.2	31.33274953
31.3	31.37211766
31.4	31.41148579
31.5	31.45085393
31.6	31.49022206
31.7	31.52959019
31.8	31.56895833
31.9	31.60832646
32	31.64645125
32.1	31.67903006
32.2	31.71160887
32.3	31.74418769
32.4	31.7767665
32.5	31.80934531
32.6	31.84192412
32.7	31.87450293
32.8	31.90708174
32.9	31.93966055
33	31.97223937
33.1	32.00481818
33.2	32.03739699
33.3	32.0699758
33.4	32.10255461
33.5	32.13513342
33.6	32.16771223
33.7	32.20029105
33.8	32.23286986
33.9	32.26544867
34	32.29802748
34.1	32.33060629
34.2	32.3631851
34.3	32.39576392
34.4	32.42834273
34.5	32.46092154
34.6	32.49350035
34.7	32.52607916
34.8	32.55865797
34.9	32.59123678
35	32.6238156
35.1	32.65639441
35.2	32.68897322
35.3	32.72155203
35.4	32.75413084
35.5	32.78670965
35.6	32.81928846
35.7	32.85186728
35.8	32.88444609
35.9	32.9170249
36	32.94960371
36.1	32.98218252
36.2	33.01476133
36.3	33.04734014
36.4	33.07991896
36.5	33.11249777
36.6	33.14507658
36.7	33.17765539
36.8	33.2102342
36.9	33.24281301
37	33.27539182
37.1	33.30797064
37.2	33.34054945
37.3	33.37312826
37.4	33.40570707
37.5	33.43828588
37.6	33.47086469
37.7	33.5034435
37.8	33.53602232
37.9	33.56860113
38	33.60117994
38.1	33.63375875
38.2	33.66633756
38.3	33.69891637
38.4	33.73149518
38.5	33.764074
38.6	33.79665281
38.7	33.82923162
38.8	33.86181043
38.9	33.89438924
39	33.92696805
39.1	33.95954687
39.2	33.99212568
39.3	34.02470449
39.4	34.0572833
39.5	34.08986211
39.6	34.12244092
39.7	34.15501973
39.8	34.18759855
39.9	34.22017736
40	34.25275617
40.1	34.28533498
40.2	34.31791379
40.3	34.3504926
40.4	34.38307141
40.5	34.41565023
40.6	34.44822904
40.7	34.48080785
40.8	34.51338666
40.9	34.54596547
41	34.57854428
41.1	34.61112309
41.2	34.64370191
41.3	34.67628072
41.4	34.70885953
41.5	34.74143834
41.6	34.77401715
41.7	34.80659596
41.8	34.83917477
41.9	34.87175359
42	34.9043324
42.1	34.93691121
42.2	34.96949002
42.3	35.00206883
42.4	35.03464764
42.5	35.06722645
42.6	35.09980527
42.7	35.13238408
42.8	35.16496289
42.9	35.1975417
43	35.22883103
43.1	35.25436857
43.2	35.2799061
43.3	35.30544364
43.4	35.33098118
43.5	35.35651871
43.6	35.38205625
43.7	35.40759379
43.8	35.43313133
43.9	35.45866886
44	35.4842064
44.1	35.50974394
44.2	35.53528147
44.3	35.56081901
44.4	35.58635655
44.5	35.61189408
44.6	35.63743162
44.7	35.66296916
44.8	35.68850669
44.9	35.71404423
45	35.73958177
45.1	35.76511931
45.2	35.79065684
45.3	35.81619438
45.4	35.84173192
45.5	35.86726945
45.6	35.89280699
45.7	35.91834453
45.8	35.94388206
45.9	35.9694196
46	35.99495714
46.1	36.02049467
46.2	36.04603221
46.3	36.07156975
46.4	36.09710728
46.5	36.12264482
46.6	36.14818236
46.7	36.1737199
46.8	36.19925743
46.9	36.22479497
47	36.25033251
47.1	36.27587004
47.2	36.30140758
47.3	36.32694512
47.4	36.35248265
47.5	36.37802019
47.6	36.40355773
47.7	36.42909526
47.8	36.4546328
47.9	36.48017034
48	36.50570788
48.1	36.53124541
48.2	36.55678295
48.3	36.58232049
48.4	36.60785802
48.5	36.63339556
48.6	36.6589331
48.7	36.68447063
48.8	36.71000817
48.9	36.73554571
49	36.76108324
49.1	36.78662078
49.2	36.81215832
49.3	36.83769585
49.4	36.86323339
49.5	36.88877093
49.6	36.91430847
49.7	36.939846
49.8	36.96538354
49.9	36.99092108
50	37.01645861
50.1	37.04199615
50.2	37.06753369
50.3	37.09307122
50.4	37.11860876
50.5	37.1441463
50.6	37.16968383
50.7	37.19522137
50.8	37.22075891
50.9	37.24629645
51	37.27183398
51.1	37.29737152
51.2	37.32290906
51.3	37.34844659
51.4	37.37398413
51.5	37.39952167
51.6	37.4250592
51.7	37.45059674
51.8	37.47613428
51.9	37.50167181
52	37.52720935
52.1	37.55274689
52.2	37.57828442
52.3	37.60382196
52.4	37.6293595
52.5	37.65489704
52.6	37.68043457
52.7	37.70597211
52.8	37.73150965
52.9	37.75704718
53	37.78258472
53.1	37.80812226
53.2	37.83365979
53.3	37.85919733
53.4	37.88473487
53.5	37.9102724
53.6	37.93580994
53.7	37.96134748
53.8	37.98688502
53.9	38.01242255
54	38.03685932
54.1	38.05638606
54.2	38.0759128
54.3	38.09543954
54.4	38.11496629
54.5	38.13449303
54.6	38.15401977
54.7	38.17354651
54.8	38.19307325
54.9	38.21259999
55	38.23212673
55.1	38.25165347
55.2	38.27118021
55.3	38.29070696
55.4	38.3102337
55.5	38.32976044
55.6	38.34928718
55.7	38.36881392
55.8	38.38834066
55.9	38.4078674
56	38.42739414
56.1	38.44692089
56.2	38.46644763
56.3	38.48597437
56.4	38.50550111
56.5	38.52502785
56.6	38.54455459
56.7	38.56408133
56.8	38.58360807
56.9	38.60313481
57	38.62266156
57.1	38.6421883
57.2	38.66171504
57.3	38.68124178
57.4	38.70076852
57.5	38.72029526
57.6	38.739822
57.7	38.75934874
57.8	38.77887549
57.9	38.79840223
58	38.81792897
58.1	38.83745571
58.2	38.85698245
58.3	38.87650919
58.4	38.89603593
58.5	38.91556267
58.6	38.93508941
58.7	38.95461616
58.8	38.9741429
58.9	38.99366964
59	39.01319638
59.1	39.03272312
59.2	39.05224986
59.3	39.0717766
59.4	39.09130334
59.5	39.11083009
59.6	39.13035683
59.7	39.14988357
59.8	39.16941031
59.9	39.18893705
60	39.20846379
60.1	39.22799053
60.2	39.24751727
60.3	39.26704401
60.4	39.28657076
60.5	39.3060975
60.6	39.32562424
60.7	39.34515098
60.8	39.36467772
60.9	39.38420446
61	39.4037312
61.1	39.42325794
61.2	39.44278468
61.3	39.46231143
61.4	39.48183817
61.5	39.50136491
61.6	39.52089165
61.7	39.54041839
61.8	39.55994513
61.9	39.57947187
62	39.59899861
62.1	39.61852536
62.2	39.6380521
62.3	39.65757884
62.4	39.67710558
62.5	39.69663232
62.6	39.71615906
62.7	39.7356858
62.8	39.75521254
62.9	39.77473928
63	39.79426603
63.1	39.81379277
63.2	39.83331951
63.3	39.85284625
63.4	39.87237299
63.5	39.89189973
63.6	39.91142647
63.7	39.93095321
63.8	39.95047996
63.9	39.9700067
64	39.98953344
64.1	40.00906018
64.2	40.02858692
64.3	40.04811366
64.4	40.0676404
64.5	40.08716714
64.6	40.10669388
64.7	40.12622063
64.8	40.14574737
64.9	40.16527411
65	40.18392686
65.1	40.19868117
65.2	40.21343548
65.3	40.22818979
65.4	40.2429441
65.5	40.25769841
65.6	40.27245272
65.7	40.28720703
65.8	40.30196134
65.9	40.31671565
66	40.33146996
66.1	40.34622427
66.2	40.36097857
66.3	40.37573288
66.4	40.39048719
66.5	40.4052415
66.6	40.41999581
66.7	40.43475012
66.8	40.44950443
66.9	40.46425874
67	40.47901305
67.1	40.49376736
67.2	40.50852167
67.3	40.52327597
67.4	40.53803028
67.5	40.55278459
67.6	40.5675389
67.7	40.58229321
67.8	40.59704752
67.9	40.61180183
68	40.62655614
68.1	40.64131045
68.2	40.65606476
68.3	40.67081907
68.4	40.68557337
68.5	40.70032768
68.6	40.71508199
68.7	40.7298363
68.8	40.74459061
68.9	40.75934492
69	40.77409923
69.1	40.78885354
69.2	40.80360785
69.3	40.81836216
69.4	40.83311647
69.5	40.84787078
69.6	40.86262508
69.7	40.87737939
69.8	40.8921337
69.9	40.90688801
70	40.92164232
70.1	40.93639663
70.2	40.95115094
70.3	40.96590525
70.4	40.98065956
70.5	40.99541387
70.6	41.01016818
70.7	41.02492248
70.8	41.03967679
70.9	41.0544311
71	41.06918541
71.1	41.08393972
71.2	41.09869403
71.3	41.11344834
71.4	41.12820265
71.5	41.14295696
71.6	41.15771127
71.7	41.17246558
71.8	41.18721988
71.9	41.20197419
72	41.2167285
72.1	41.23148281
72.2	41.24623712
72.3	41.26099143
72.4	41.27574574
72.5	41.29050005
72.6	41.30525436
72.7	41.32000867
72.8	41.33476298
72.9	41.34951729
73	41.36427159
73.1	41.3790259
73.2	41.39378021
73.3	41.40853452
73.4	41.42328883
73.5	41.43804314
73.6	41.45279745
73.7	41.46755176
73.8	41.48230607
73.9	41.49706038
74	41.51181469
74.1	41.52656899
74.2	41.5413233
74.3	41.55607761
74.4	41.57083192
74.5	41.58558623
74.6	41.60034054
74.7	41.61509485
74.8	41.62984916
74.9	41.64460347
75	41.65935778
75.1	41.67411209
75.2	41.68886639
75.3	41.7036207
75.4	41.71837501
75.5	41.73312932
75.6	41.74788363
75.7	41.76263794
75.8	41.77739225
75.9	41.79214656
76	41.80665486
76.1	41.82005143
76.2	41.83342361
76.3	41.84677141
76.4	41.86009483
76.5	41.87339386
76.6	41.88666851
76.7	41.89991877
76.8	41.91314466
76.9	41.92634615
77	41.93952327
77.1	41.952676
77.2	41.96580435
77.3	41.97890832
77.4	41.9919879
77.5	42.0050431
77.6	42.01807391
77.7	42.03108034
77.8	42.04406239
77.9	42.05702006
78	42.06995334
78.1	42.08286224
78.2	42.09574675
78.3	42.10860688
78.4	42.12144263
78.5	42.13425399
78.6	42.14704098
78.7	42.15980357
78.8	42.17254179
78.9	42.18525562
79	42.19794507
79.1	42.21061013
79.2	42.22325081
79.3	42.23586711
79.4	42.24845902
79.5	42.26102656
79.6	42.2735697
79.7	42.28608847
79.8	42.29858285
79.9	42.31105284
80	42.32349846
80.1	42.33591969
80.2	42.34831654
80.3	42.360689
80.4	42.37303708
80.5	42.38536078
80.6	42.39766009
80.7	42.40993502
80.8	42.42218557
80.9	42.43441173
81	42.44661351
81.1	42.45879091
81.2	42.47094392
81.3	42.48307255
81.4	42.4951768
81.5	42.50725666
81.6	42.51931214
81.7	42.53134324
81.8	42.54334995
81.9	42.55533228
82	42.56729022
82.1	42.57922379
82.2	42.59113297
82.3	42.60301776
82.4	42.61487818
82.5	42.6267142
82.6	42.63852585
82.7	42.65031311
82.8	42.66207599
82.9	42.67381449
83	42.6855286
83.1	42.69721833
83.2	42.70888367
83.3	42.72052464
83.4	42.73214122
83.5	42.74373341
83.6	42.75530122
83.7	42.76684465
83.8	42.7783637
83.9	42.78985836
84	42.80132864
84.1	42.81277453
84.2	42.82419604
84.3	42.83559317
84.4	42.84696592
84.5	42.85831428
84.6	42.86963826
84.7	42.88093785
84.8	42.89221306
84.9	42.90346389
85	42.91469034
85.1	42.9258924
85.2	42.93707007
85.3	42.94822337
85.4	42.95935228
85.5	42.97045681
85.6	42.98153695
85.7	42.99259271
85.8	43.00362409
85.9	43.01463108
86	43.0256137
86.1	43.03657192
86.2	43.04750577
86.3	43.05841523
86.4	43.0693003
86.5	43.080161
86.6	43.09099731
86.7	43.10180924
86.8	43.11259678
86.9	43.12335994
87	43.1340758
87.1	43.1446637
87.2	43.15522495
87.3	43.16575954
87.4	43.17626747
87.5	43.18674876
87.6	43.19720338
87.7	43.20763135
87.8	43.21803267
87.9	43.22840733
88	43.23875534
88.1	43.24907669
88.2	43.25937138
88.3	43.26963942
88.4	43.27988081
88.5	43.29009554
88.6	43.30028362
88.7	43.31044504
88.8	43.3205798
88.9	43.33068792
89	43.34076937
89.1	43.35082417
89.2	43.36085232
89.3	43.37085381
89.4	43.38082864
89.5	43.39077683
89.6	43.40069835
89.7	43.41059322
89.8	43.42046144
89.9	43.430303
90	43.4401179
90.1	43.44990615
90.2	43.45966775
90.3	43.46940269
90.4	43.47911098
90.5	43.48879261
90.6	43.49844758
90.7	43.5080759
90.8	43.51767757
90.9	43.52725258
91	43.53680093
91.1	43.54632263
91.2	43.55581768
91.3	43.56528607
91.4	43.5747278
91.5	43.58414288
91.6	43.59353131
91.7	43.60289308
91.8	43.61222819
91.9	43.62153665
92	43.63081846
92.1	43.64007361
92.2	43.6493021
92.3	43.65850394
92.4	43.66767913
92.5	43.67682766
92.6	43.68594953
92.7	43.69504475
92.8	43.70411332
92.9	43.71315523
93	43.72217048
93.1	43.73115908
93.2	43.74012103
93.3	43.74905632
93.4	43.75796495
93.5	43.76684693
93.6	43.77570226
93.7	43.78453093
93.8	43.79333294
93.9	43.8021083
94	43.81085701
94.1	43.81957905
94.2	43.82827445
94.3	43.83694319
94.4	43.84558527
94.5	43.8542007
94.6	43.86278948
94.7	43.8713516
94.8	43.87988706
94.9	43.88839587
95	43.89687802
95.1	43.90533352
95.2	43.91376237
95.3	43.92216456
95.4	43.93054009
95.5	43.93888897
95.6	43.94721119
95.7	43.95550676
95.8	43.96377568
95.9	43.97201794
96	43.98023354
96.1	43.98842249
96.2	43.99658478
96.3	44.00472042
96.4	44.01282941
96.5	44.02091173
96.6	44.02896741
96.7	44.03699643
96.8	44.04499879
96.9	44.0529745
97	44.06092355
97.1	44.06884595
97.2	44.0767417
97.3	44.08461078
97.4	44.09245322
97.5	44.100269
97.6	44.10805812
97.7	44.11582059
97.8	44.1235564
97.9	44.13126556
98	44.13899596
98.1	44.14691617
98.2	44.15481447
98.3	44.16269086
98.4	44.17054535
98.5	44.17837793
98.6	44.1861886
98.7	44.19397736
98.8	44.20174422
98.9	44.20948917
99	44.21721221
99.1	44.22491334
99.2	44.23259257
99.3	44.24024989
99.4	44.2478853
99.5	44.2554988
99.6	44.2630904
99.7	44.27066009
99.8	44.27820787
99.9	44.28573374
100	44.29323771
100.1	44.30071977
100.2	44.30817992
100.3	44.31561817
100.4	44.3230345
100.5	44.33042893
100.6	44.33780145
100.7	44.34515207
100.8	44.35248078
100.9	44.35978758
101	44.36707247
101.1	44.37433545
101.2	44.38157653
101.3	44.3887957
101.4	44.39599296
101.5	44.40316832
101.6	44.41032176
101.7	44.4174533
101.8	44.42456294
101.9	44.43165066
102	44.43871648
102.1	44.44576039
102.2	44.45278239
102.3	44.45978249
102.4	44.46676068
102.5	44.47371696
102.6	44.48065133
102.7	44.48756379
102.8	44.49445435
102.9	44.501323
103	44.50816975
103.1	44.51499458
103.2	44.52179751
103.3	44.52857853
103.4	44.53533764
103.5	44.54207485
103.6	44.54879015
103.7	44.55548354
103.8	44.56215502
103.9	44.5688046
104	44.57543227
104.1	44.58203803
104.2	44.58862188
104.3	44.59518383
104.4	44.60172387
104.5	44.608242
104.6	44.61473822
104.7	44.62121254
104.8	44.62766495
104.9	44.63409545
105	44.64050404
105.1	44.64689073
105.2	44.65325551
105.3	44.65959838
105.4	44.66591934
105.5	44.6722184
105.6	44.67849555
105.7	44.68475079
105.8	44.69098413
105.9	44.69719555
106	44.70338507
106.1	44.70955269
106.2	44.71569839
106.3	44.72182219
106.4	44.72792408
106.5	44.73400406
106.6	44.74006213
106.7	44.7460983
106.8	44.75211256
106.9	44.75810491
107	44.76407536
107.1	44.7700239
107.2	44.77595053
107.3	44.78185525
107.4	44.78773806
107.5	44.79359897
107.6	44.79943797
107.7	44.80525507
107.8	44.81105025
107.9	44.81682353
108	44.8225749
108.1	44.82830436
108.2	44.83401192
108.3	44.83969757
108.4	44.84536131
108.5	44.85100314


==> Data/Hydromechanical/Pressure/Pmesh3D.dat <==
0	17.06786419
0.1	16.95647554
0.2	16.84508689
0.3	16.73369825
0.4	16.6223096
0.5	16.51092095
0.6	16.3995323
0.7	16.28814365
0.8	16.176755
0.9	16.06536635
1	15.9539777
1.1	15.84258905
1.2	15.73120041
1.3	15.61981176
1.4	15.5238327
1.5	15.4645417
1.6	15.40525069
1.7	15.34595969
1.8	15.28666868
1.9	15.22737767
2	15.16808667
2.1	15.10879566
2.2	15.04950465
2.3	14.99021365
2.4	14.93092264
2.5	14.87163164
2.6	14.81234063
2.7	14.75304962
2.8	14.69375862
2.9	14.63446761
3	14.57517661
3.1	14.5158856
3.2	14.45659459
3.3	14.39730359
3.4	14.33801258
3.5	14.27872157
3.6	14.21943057
3.7	14.16013956
3.8	14.10084856
3.9	14.04155755
4	13.98226654
4.1	13.92297554
4.2	13.86368453
4.3	13.83192314
4.4	13.81916898
4.5	13.80641481
4.6	13.79366065
4.7	13.78090649
4.8	13.76815233
4.9	13.75539817
5	13.74264401
5.1	13.72988984
5.2	13.71713568
5.3	13.70438152
5.4	13.69162736
5.5	13.6788732
5.6	13.66611903
5.7	13.65336487
5.8	13.64061071
5.9	13.62785655
6	13.61510239
6.1	13.60234823
6.2	13.58959406
6.3	13.5768399
6.4	13.56408574
6.5	13.55133158
6.6	13.53857742
6.7	13.52582325
6.8	13.51306909
6.9	13.50031493
7	13.48756077
7.1	13.47480661
7.2	13.46205245
7.3	13.44929828
7.4	13.43654412
7.5	13.42378996
7.6	13.4110358
7.7	13.39828164
7.8	13.38552748
7.9	13.37277331
8	13.36001915
8.1	13.34726499
8.2	13.33451083
8.3	13.32175667
8.4	13.3090025
8.5	13.29624834
8.6	13.28349418
8.7	13.27074002
8.8	13.25798586
8.9	13.2452317
9	13.23247753
9.1	13.21972337
9.2	13.20696921
9.3	13.19421505
9.4	13.18146089
9.5	13.16870673
9.6	13.15595256
9.7	13.1431984
9.8	13.13044424
9.9	13.11769008
10	13.10963798
10.1	13.12255964
10.2	13.1354813
10.3	13.14840296
10.4	13.16132461
10.5	13.17424627
10.6	13.18716793
10.7	13.20008959
10.8	13.21301125
10.9	13.22593291
11	13.23885457
11.1	13.25177623
11.2	13.26469789
11.3	13.27761955
11.4	13.29054121
11.5	13.30346287
11.6	13.31638453
11.7	13.32930618
11.8	13.34222784
11.9	13.3551495
12	13.36807116
12.1	13.38099282
12.2	13.39391448
12.3	13.40683614
12.4	13.4197578
12.5	13.43267946
12.6	13.44560112
12.7	13.45852278
12.8	13.47144444
12.9	13.48436609
13	13.49728775
13.1	13.51020941
13.2	13.52313107
13.3	13.53605273
13.4	13.54897439
13.5	13.56189605
13.6	13.57481771
13.7	13.58773937
13.8	13.60066103
13.9	13.61358269
14	13.62650435
14.1	13.63942601
14.2	13.65234766
14.3	13.66526932
14.4	13.67819098
14.5	13.69111264
14.6	13.7040343
14.7	13.71695596
14.8	13.72987762
14.9	13.74279928
15	13.75572094
15.1	13.7686426
15.2	13.78156426
15.3	13.79448592
15.4	13.80740758
15.5	13.82032923
15.6	13.83325089
15.7	13.84617255
15.8	13.85909421
15.9	13.87201587
16	13.88493753
16.1	13.89785919
16.2	13.91078085
16.3	13.92370251
16.4	13.93662417
16.5	13.94954583
16.6	13.96246749
16.7	13.97538915
16.8	13.9883108
16.9	14.00123246
17	14.01415412
17.1	14.02707578
17.2	14.03999744
17.3	14.0529191
17.4	14.06584076
17.5	14.07876242
17.6	14.09168408
17.7	14.10460574
17.8	14.1175274
17.9	14.13044906
18	14.14337071
18.1	14.15629237
18.2	14.16921403
18.3	14.18213569
18.4	14.19505735
18.5	14.20797901
18.6	14.22090067
18.7	14.23382233
18.8	14.24674399
18.9	14.25966565
19	14.27258731
19.1	14.28550897
19.2	14.29843063
19.3	14.31135228
19.4	14.32427394
19.5	14.3371956
19.6	14.35011726
19.7	14.36303892
19.8	14.37596058
19.9	14.38888224
20	14.4018039
20.1	14.41472556
20.2	14.42764722
20.3	14.44056888
20.4	14.45349054
20.5	14.4664122
20.6	14.47933385
20.7	14.49225551
20.8	14.50517717
20.9	14.51809883
21	14.53217764
21.1	14.55141798
21.2	14.57065832
21.3	14.58989866
21.4	14.609139
21.5	14.62837934
21.6	14.64761968
21.7	14.66686002
21.8	14.68610036
21.9	14.70534069
22	14.72458103
22.1	14.74382137
22.2	14.76306171
22.3	14.78230205
22.4	14.80154239
22.5	14.82078273
22.6	14.84002307
22.7	14.85926341
22.8	14.87850375
22.9	14.89774409
23	14.91698442
23.1	14.93622476
23.2	14.9554651
23.3	14.97470544
23.4	14.99394578
23.5	15.01318612
23.6	15.03242646
23.7	15.0516668
23.8	15.07090714
23.9	15.09014748
24	15.10938782
24.1	15.12862815
24.2	15.14786849
24.3	15.16710883
24.4	15.18634917
24.5	15.20558951
24.6	15.22482985
24.7	15.24407019
24.8	15.26331053
24.9	15.28255087
25	15.30179121
25.1	15.32103155
25.2	15.34027188
25.3	15.35951222
25.4	15.37875256
25.5	15.3979929
25.6	15.41723324
25.7	15.43647358
25.8	15.45571392
25.9	15.47495426
26	15.4941946
26.1	15.51343494
26.2	15.53267527
26.3	15.55191561
26.4	15.57115595
26.5	15.59039629
26.6	15.60963663
26.7	15.62887697
26.8	15.64811731
26.9	15.66735765
27	15.68659799
27.1	15.70583833
27.2	15.72507867
27.3	15.744319
27.4	15.76355934
27.5	15.78279968
27.6	15.80204002
27.7	15.82128036
27.8	15.8405207
27.9	15.85976104
28	15.87900138
28.1	15.89824172
28.2	15.91748206
28.3	15.9367224
28.4	15.95596273
28.5	15.97520307
28.6	15.99444341
28.7	16.01368375
28.8	16.03292409
28.9	16.05216443
29	16.07140477
29.1	16.09064511
29.2	16.10988545
29.3	16.12912579
29.4	16.14836613
29.5	16.16760646
29.6	16.1868468
29.7	16.20608714
29.8	16.22532748
29.9	16.24456782
30	16.26380816
30.1	16.2830485
30.2	16.30228884
30.3	16.32152918
30.4	16.34076952
30.5	16.36000986
30.6	16.37925019
30.7	16.39849053
30.8	16.41773087
30.9	16.43697121
31	16.45621155
31.1	16.47545189
31.2	16.49469223
31.3	16.51393257
31.4	16.53317291
31.5	16.55241325
31.6	16.57165358
31.7	16.59089392
31.8	16.61013426
31.9	16.6293746
32	16.64851511
32.1	16.66721034
32.2	16.68590556
32.3	16.70460078
32.4	16.723296
32.5	16.74199123
32.6	16.76068645
32.7	16.77938167
32.8	16.7980769
32.9	16.81677212
33	16.83546734
33.1	16.85416256
33.2	16.87285779
33.3	16.89155301
33.4	16.91024823
33.5	16.92894345
33.6	16.94763868
33.7	16.9663339
33.8	16.98502912
33.9	17.00372435
34	17.02241957
34.1	17.04111479
34.2	17.05981001
34.3	17.07850524
34.4	17.09720046
34.5	17.11589568
34.6	17.1345909
34.7	17.15328613
34.8	17.17198135
34.9	17.19067657
35	17.2093718
35.1	17.22806702
35.2	17.24676224
35.3	17.26545746
35.4	17.28415269
35.5	17.30284791
35.6	17.32154313
35.7	17.34023835
35.8	17.35893358
35.9	17.3776288
36	17.39632402
36.1	17.41501925
36.2	17.43371447
36.3	17.45240969
36.4	17.47110491
36.5	17.48980014
36.6	17.50849536
36.7	17.52719058
36.8	17.54588581
36.9	17.56458103
37	17.58327625
37.1	17.60197147
37.2	17.6206667
37.3	17.63936192
37.4	17.65805714
37.5	17.67675236
37.6	17.69544759
37.7	17.71414281
37.8	17.73283803
37.9	17.75153326
38	17.77022848
38.1	17.7889237
38.2	17.80761892
38.3	17.82631415
38.4	17.84500937
38.5	17.86370459
38.6	17.88239981
38.7	17.90109504
38.8	17.91979026
38.9	17.93848548
39	17.95718071
39.1	17.97587593
39.2	17.99457115
39.3	18.01326637
39.4	18.0319616
39.5	18.05065682
39.6	18.06935204
39.7	18.08804727
39.8	18.10674249
39.9	18.12543771
40	18.14413293
40.1	18.16282816
40.2	18.18152338
40.3	18.2002186
40.4	18.21891382
40.5	18.23760905
40.6	18.25630427
40.7	18.27499949
40.8	18.29369472
40.9	18.31238994
41	18.33108516
41.1	18.34978038
41.2	18.36847561
41.3	18.38717083
41.4	18.40586605
41.5	18.42456127
41.6	18.4432565
41.7	18.46195172
41.8	18.48064694
41.9	18.49934217
42	18.51803739
42.1	18.53673261
42.2	18.55542783
42.3	18.57412306
42.4	18.59281828
42.5	18.6115135
42.6	18.63020872
42.7	18.64890395
42.8	18.66759917
42.9	18.68629439
43	18.70448661
43.1	18.72043517
43.2	18.73638373
43.3	18.75233229
43.4	18.76828085
43.5	18.7842294
43.6	18.80017796
43.7	18.81612652
43.8	18.83207508
43.9	18.84802364
44	18.8639722
44.1	18.87992075
44.2	18.89586931
44.3	18.91181787
44.4	18.92776643
44.5	18.94371499
44.6	18.95966354
44.7	18.9756121
44.8	18.99156066
44.9	19.00750922
45	19.02345778
45.1	19.03940634
45.2	19.05535489
45.3	19.07130345
45.4	19.08725201
45.5	19.10320057
45.6	19.11914913
45.7	19.13509768
45.8	19.15104624
45.9	19.1669948
46	19.18294336
46.1	19.19889192
46.2	19.21484047
46.3	19.23078903
46.4	19.24673759
46.5	19.26268615
46.6	19.27863471
46.7	19.29458327
46.8	19.31053182
46.9	19.32648038
47	19.34242894
47.1	19.3583775
47.2	19.37432606
47.3	19.39027461
47.4	19.40622317
47.5	19.42217173
47.6	19.43812029
47.7	19.45406885
47.8	19.47001741
47.9	19.48596596
48	19.50191452
48.1	19.51786308
48.2	19.53381164
48.3	19.5497602
48.4	19.56570875
48.5	19.58165731
48.6	19.59760587
48.7	19.61355443
48.8	19.62950299
48.9	19.64545154
49	19.6614001
49.1	19.67734866
49.2	19.69329722
49.3	19.70924578
49.4	19.72519434
49.5	19.74114289
49.6	19.75709145
49.7	19.77304001
49.8	19.78898857
49.9	19.80493713
50	19.82088568
50.1	19.83683424
50.2	19.8527828
50.3	19.86873136
50.4	19.88467992
50.5	19.90062848
50.6	19.91657703
50.7	19.93252559
50.8	19.94847415
50.9	19.96442271
51	19.98037127
51.1	19.99631982
51.2	20.01226838
51.3	20.02821694
51.4	20.0441655
51.5	20.06011406
51.6	20.07606262
51.7	20.09201117
51.8	20.10795973
51.9	20.12390829
52	20.13985685
52.1	20.15580541
52.2	20.17175396
52.3	20.18770252
52.4	20.20365108
52.5	20.21959964
52.6	20.2355482
52.7	20.25149675
52.8	20.26744531
52.9	20.28339387
53	20.29934243
53.1	20.31529099
53.2	20.33123955
53.3	20.3471881
53.4	20.36313666
53.5	20.37908522
53.6	20.39503378
53.7	20.41098234
53.8	20.42693089
53.9	20.44287945
54	20.45825752
54.1	20.47109092
54.2	20.48392431
54.3	20.49675771
54.4	20.5095911
54.5	20.52242449
54.6	20.53525789
54.7	20.54809128
54.8	20.56092468
54.9	20.57375807
55	20.58659146
55.1	20.59942486
55.2	20.61225825
55.3	20.62509165
55.4	20.63792504
55.5	20.65075843
55.6	20.66359183
55.7	20.67642522
55.8	20.68925862
55.9	20.70209201
56	20.71492541
56.1	20.7277588
56.2	20.74059219
56.3	20.75342559
56.4	20.76625898
56.5	20.77909238
56.6	20.79192577
56.7	20.80475916
56.8	20.81759256
56.9	20.83042595
57	20.84325935
57.1	20.85609274
57.2	20.86892613
57.3	20.88175953
57.4	20.89459292
57.5	20.90742632
57.6	20.92025971
57.7	20.9330931
57.8	20.9459265
57.9	20.95875989
58	20.97159329
58.1	20.98442668
58.2	20.99726007
58.3	21.01009347
58.4	21.02292686
58.5	21.03576026
58.6	21.04859365
58.7	21.06142704
58.8	21.07426044
58.9	21.08709383
59	21.09992723
59.1	21.11276062
59.2	21.12559401
59.3	21.13842741
59.4	21.1512608
59.5	21.1640942
59.6	21.17692759
59.7	21.18976098
59.8	21.20259438
59.9	21.21542777
60	21.22826117
60.1	21.24109456
60.2	21.25392795
60.3	21.26676135
60.4	21.27959474
60.5	21.29242814
60.6	21.30526153
60.7	21.31809492
60.8	21.33092832
60.9	21.34376171
61	21.35659511
61.1	21.3694285
61.2	21.38226189
61.3	21.39509529
61.4	21.40792868
61.5	21.42076208
61.6	21.43359547
61.7	21.44642886
61.8	21.45926226
61.9	21.47209565
62	21.48492905
62.1	21.49776244
62.2	21.51059583
62.3	21.52342923
62.4	21.53626262
62.5	21.54909602
62.6	21.56192941
62.7	21.5747628
62.8	21.5875962
62.9	21.60042959
63	21.61326299
63.1	21.62609638
63.2	21.63892977
63.3	21.65176317
63.4	21.66459656
63.5	21.67742996
63.6	21.69026335
63.7	21.70309674
63.8	21.71593014
63.9	21.72876353
64	21.74159693
64.1	21.75443032
64.2	21.76726371
64.3	21.78009711
64.4	21.7929305
64.5	21.8057639
64.6	21.81859729
64.7	21.83143068
64.8	21.84426408
64.9	21.85709747
65	21.86941517
65.1	21.87943258
65.2	21.88945
65.3	21.89946741
65.4	21.90948483
65.5	21.91950224
65.6	21.92951965
65.7	21.93953707
65.8	21.94955448
65.9	21.9595719
66	21.96958931
66.1	21.97960672
66.2	21.98962414
66.3	21.99964155
66.4	22.00965896
66.5	22.01967638
66.6	22.02969379
66.7	22.03971121
66.8	22.04972862
66.9	22.05974603
67	22.06976345
67.1	22.07978086
67.2	22.08979828
67.3	22.09981569
67.4	22.1098331
67.5	22.11985052
67.6	22.12986793
67.7	22.13988535
67.8	22.14990276
67.9	22.15992017
68	22.16993759
68.1	22.179955
68.2	22.18997242
68.3	22.19998983
68.4	22.21000724
68.5	22.22002466
68.6	22.23004207
68.7	22.24005948
68.8	22.2500769
68.9	22.26009431
69	22.27011173
69.1	22.28012914
69.2	22.29014655
69.3	22.30016397
69.4	22.31018138
69.5	22.3201988
69.6	22.33021621
69.7	22.34023362
69.8	22.35025104
69.9	22.36026845
70	22.37028587
70.1	22.38030328
70.2	22.39032069
70.3	22.40033811
70.4	22.41035552
70.5	22.42037294
70.6	22.43039035
70.7	22.44040776
70.8	22.45042518
70.9	22.46044259
71	22.47046
71.1	22.48047742
71.2	22.49049483
71.3	22.50051225
71.4	22.51052966
71.5	22.52054707
71.6	22.53056449
71.7	22.5405819
71.8	22.55059932
71.9	22.56061673
72	22.57063414
72.1	22.58065156
72.2	22.59066897
72.3	22.60068639
72.4	22.6107038
72.5	22.62072121
72.6	22.63073863
72.7	22.64075604
72.8	22.65077346
72.9	22.66079087
73	22.67080828
73.1	22.6808257
73.2	22.69084311
73.3	22.70086052
73.4	22.71087794
73.5	22.72089535
73.6	22.73091277
73.7	22.74093018
73.8	22.75094759
73.9	22.76096501
74	22.77098242
74.1	22.78099984
74.2	22.79101725
74.3	22.80103466
74.4	22.81105208
74.5	22.82106949
74.6	22.83108691
74.7	22.84110432
74.8	22.85112173
74.9	22.86113915
75	22.87115656
75.1	22.88117398
75.2	22.89119139
75.3	22.9012088
75.4	22.91122622
75.5	22.92124363
75.6	22.93126104
75.7	22.94127846
75.8	22.95129587
75.9	22.96131329
76	22.97117647
76.1	22.98034266
76.2	22.98949356
76.3	22.99862918
76.4	23.00774951
76.5	23.01685455
76.6	23.0259443
76.7	23.03501877
76.8	23.04407795
76.9	23.05312185
77	23.06215045
77.1	23.07116377
77.2	23.08016181
77.3	23.08914455
77.4	23.09811201
77.5	23.10706418
77.6	23.11600107
77.7	23.12492267
77.8	23.13382898
77.9	23.14272001
78	23.15159574
78.1	23.16045619
78.2	23.16930136
78.3	23.17813123
78.4	23.18694583
78.5	23.19574513
78.6	23.20452914
78.7	23.21329787
78.8	23.22205132
78.9	23.23078947
79	23.23951234
79.1	23.24821992
79.2	23.25691222
79.3	23.26558922
79.4	23.27425094
79.5	23.28289738
79.6	23.29152852
79.7	23.30014438
79.8	23.30874496
79.9	23.31733024
80	23.32590024
80.1	23.33445495
80.2	23.34299438
80.3	23.35151852
80.4	23.36002737
80.5	23.36852093
80.6	23.37699921
80.7	23.3854622
80.8	23.39390991
80.9	23.40234232
81	23.41075945
81.1	23.4191613
81.2	23.42754785
81.3	23.43591912
81.4	23.4442751
81.5	23.4526158
81.6	23.46094121
81.7	23.46925133
81.8	23.47754616
81.9	23.48582571
82	23.49408997
82.1	23.50233894
82.2	23.51057263
82.3	23.51879103
82.4	23.52699414
82.5	23.53518197
82.6	23.54335451
82.7	23.55151176
82.8	23.55965372
82.9	23.5677804
83	23.57589179
83.1	23.5839879
83.2	23.59206871
83.3	23.60013424
83.4	23.60818449
83.5	23.61621944
83.6	23.62423911
83.7	23.63224349
83.8	23.64023259
83.9	23.6482064
84	23.65616492
84.1	23.66410816
84.2	23.6720361
84.3	23.67994876
84.4	23.68784614
84.5	23.69572823
84.6	23.70359503
84.7	23.71144654
84.8	23.71928276
84.9	23.7271037
85	23.73490936
85.1	23.74269972
85.2	23.7504748
85.3	23.75823459
85.4	23.7659791
85.5	23.77370831
85.6	23.78142225
85.7	23.78912089
85.8	23.79680425
85.9	23.80447232
86	23.8121251
86.1	23.81976259
86.2	23.8273848
86.3	23.83499173
86.4	23.84258336
86.5	23.85015971
86.6	23.85772077
86.7	23.86526655
86.8	23.87279703
86.9	23.88031223
87	23.88779103
87.1	23.89515908
87.2	23.90250975
87.3	23.90984304
87.4	23.91715896
87.5	23.92445749
87.6	23.93173864
87.7	23.93900241
87.8	23.9462488
87.9	23.95347781
88	23.96068943
88.1	23.96788368
88.2	23.97506055
88.3	23.98222004
88.4	23.98936215
88.5	23.99648687
88.6	24.00359422
88.7	24.01068418
88.8	24.01775677
88.9	24.02481197
89	24.0318498
89.1	24.03887024
89.2	24.04587331
89.3	24.05285899
89.4	24.05982729
89.5	24.06677821
89.6	24.07371175
89.7	24.08062792
89.8	24.0875267
89.9	24.0944081
90	24.10127212
90.1	24.10811875
90.2	24.11494801
90.3	24.12175989
90.4	24.12855439
90.5	24.13533151
90.6	24.14209124
90.7	24.1488336
90.8	24.15555858
90.9	24.16226617
91	24.16895639
91.1	24.17562922
91.2	24.18228468
91.3	24.18892275
91.4	24.19554344
91.5	24.20214676
91.6	24.20873269
91.7	24.21530124
91.8	24.22185241
91.9	24.2283862
92	24.23490261
92.1	24.24140164
92.2	24.24788329
92.3	24.25434756
92.4	24.26079445
92.5	24.26722396
92.6	24.27363609
92.7	24.28003084
92.8	24.2864082
92.9	24.29276819
93	24.29911079
93.1	24.30543602
93.2	24.31174387
93.3	24.31803433
93.4	24.32430741
93.5	24.33056312
93.6	24.33680144
93.7	24.34302238
93.8	24.34922595
93.9	24.35541213
94	24.36158093
94.1	24.36773235
94.2	24.37386639
94.3	24.37998305
94.4	24.38608233
94.5	24.39216423
94.6	24.39822875
94.7	24.40427589
94.8	24.41030564
94.9	24.41631802
95	24.42231302
95.1	24.42829064
95.2	24.43425087
95.3	24.44019373
95.4	24.4461192
95.5	24.4520273
95.6	24.45791801
95.7	24.46379134
95.8	24.4696473
95.9	24.47548587
96	24.48130706
96.1	24.48711088
96.2	24.49289731
96.3	24.49866636
96.4	24.50441803
96.5	24.51015232
96.6	24.51586923
96.7	24.52156876
96.8	24.52725091
96.9	24.53291567
97	24.53856306
97.1	24.54419307
97.2	24.5498057
97.3	24.55540094
97.4	24.56097881
97.5	24.56653929
97.6	24.5720824
97.7	24.57760812
97.8	24.58311647
97.9	24.58860743
98	24.59410716
98.1	24.59970765
98.2	24.60529336
98.3	24.61086428
98.4	24.61642041
98.5	24.62196175
98.6	24.6274883
98.7	24.63300006
98.8	24.63849703
98.9	24.64397921
99	24.64944661
99.1	24.65489921
99.2	24.66033703
99.3	24.66576005
99.4	24.67116829
99.5	24.67656174
99.6	24.6819404
99.7	24.68730427
99.8	24.69265335
99.9	24.69798764
100	24.70330714
100.1	24.70861186
100.2	24.71390178
100.3	24.71917691
100.4	24.72443726
100.5	24.72968282
100.6	24.73491359
100.7	24.74012956
100.8	24.74533075
100.9	24.75051715
101	24.75568876
101.1	24.76084559
101.2	24.76598762
101.3	24.77111486
101.4	24.77622732
101.5	24.78132498
101.6	24.78640786
101.7	24.79147595
101.8	24.79652925
101.9	24.80156775
102	24.80659147
102.1	24.8116004
102.2	24.81659455
102.3	24.8215739
102.4	24.82653846
102.5	24.83148824
102.6	24.83642322
102.7	24.84134342
102.8	24.84624882
102.9	24.85113944
103	24.85601527
103.1	24.86087631
103.2	24.86572256
103.3	24.87055402
103.4	24.87537069
103.5	24.88017258
103.6	24.88495967
103.7	24.88973197
103.8	24.89448949
103.9	24.89923222
104	24.90396015
104.1	24.9086733
104.2	24.91337166
104.3	24.91805523
104.4	24.92272401
104.5	24.927378
104.6	24.93201721
104.7	24.93664162
104.8	24.94125124
104.9	24.94584608
105	24.95042612
105.1	24.95499138
105.2	24.95954185
105.3	24.96407753
105.4	24.96859842
105.5	24.97310452
105.6	24.97759583
105.7	24.98207235
105.8	24.98653408
105.9	24.99098103
106	24.99541318
106.1	24.99983055
106.2	25.00423312
106.3	25.00862091
106.4	25.01299391
106.5	25.01735212
106.6	25.02169554
106.7	25.02602417
106.8	25.03033801
106.9	25.03463706
107	25.03892133
107.1	25.0431908
107.2	25.04744549
107.3	25.05168538
107.4	25.05591049
107.5	25.06012081
107.6	25.06431634
107.7	25.06849708
107.8	25.07266303
107.9	25.07681419
108	25.08095056
108.1	25.08507214
108.2	25.08917894
108.3	25.09327094
108.4	25.09734816
108.5	25.10141058


==> Data/Hydromechanical/Pressure/Pmesh3E.dat <==
0	0.490523186
0.1	0.492331
0.2	0.494138815
0.3	0.495946629
0.4	0.497754443
0.5	0.499562257
0.6	0.501370072
0.7	0.503177886
0.8	0.5049857
0.9	0.506793515
1	0.508601329
1.1	0.510409143
1.2	0.512216958
1.3	0.514024772
1.4	0.515032244
1.5	0.514134217
1.6	0.513236189
1.7	0.512338162
1.8	0.511440134
1.9	0.510542107
2	0.509644079
2.1	0.508746052
2.2	0.507848024
2.3	0.506949997
2.4	0.506051969
2.5	0.505153941
2.6	0.504255914
2.7	0.503357886
2.8	0.502459859
2.9	0.501561831
3	0.500663804
3.1	0.499765776
3.2	0.498867749
3.3	0.497969721
3.4	0.497071694
3.5	0.496173666
3.6	0.495275639
3.7	0.494377611
3.8	0.493479583
3.9	0.492581556
4	0.491683528
4.1	0.490785501
4.2	0.489887473
4.3	0.489291805
4.4	0.488904893
4.5	0.488517982
4.6	0.488131071
4.7	0.48774416
4.8	0.487357249
4.9	0.486970337
5	0.486583426
5.1	0.486196515
5.2	0.485809604
5.3	0.485422692
5.4	0.485035781
5.5	0.48464887
5.6	0.484261959
5.7	0.483875047
5.8	0.483488136
5.9	0.483101225
6	0.482714314
6.1	0.482327402
6.2	0.481940491
6.3	0.48155358
6.4	0.481166669
6.5	0.480779757
6.6	0.480392846
6.7	0.480005935
6.8	0.479619024
6.9	0.479232113
7	0.478845201
7.1	0.47845829
7.2	0.478071379
7.3	0.477684468
7.4	0.477297556
7.5	0.476910645
7.6	0.476523734
7.7	0.476136823
7.8	0.475749911
7.9	0.475363
8	0.474976089
8.1	0.474589178
8.2	0.474202266
8.3	0.473815355
8.4	0.473428444
8.5	0.473041533
8.6	0.472654621
8.7	0.47226771
8.8	0.471880799
8.9	0.471493888
9	0.471106977
9.1	0.470720065
9.2	0.470333154
9.3	0.469946243
9.4	0.469559332
9.5	0.46917242
9.6	0.468785509
9.7	0.468398598
9.8	0.468011687
9.9	0.467624775
10	0.467367112
10.1	0.467685962
10.2	0.468004812
10.3	0.468323662
10.4	0.468642512
10.5	0.468961362
10.6	0.469280212
10.7	0.469599062
10.8	0.469917912
10.9	0.470236762
11	0.470555613
11.1	0.470874463
11.2	0.471193313
11.3	0.471512163
11.4	0.471831013
11.5	0.472149863
11.6	0.472468713
11.7	0.472787563
11.8	0.473106413
11.9	0.473425264
12	0.473744114
12.1	0.474062964
12.2	0.474381814
12.3	0.474700664
12.4	0.475019514
12.5	0.475338364
12.6	0.475657214
12.7	0.475976064
12.8	0.476294914
12.9	0.476613765
13	0.476932615
13.1	0.477251465
13.2	0.477570315
13.3	0.477889165
13.4	0.478208015
13.5	0.478526865
13.6	0.478845715
13.7	0.479164565
13.8	0.479483416
13.9	0.479802266
14	0.480121116
14.1	0.480439966
14.2	0.480758816
14.3	0.481077666
14.4	0.481396516
14.5	0.481715366
14.6	0.482034216
14.7	0.482353066
14.8	0.482671917
14.9	0.482990767
15	0.483309617
15.1	0.483628467
15.2	0.483947317
15.3	0.484266167
15.4	0.484585017
15.5	0.484903867
15.6	0.485222717
15.7	0.485541568
15.8	0.485860418
15.9	0.486179268
16	0.486498118
16.1	0.486816968
16.2	0.487135818
16.3	0.487454668
16.4	0.487773518
16.5	0.488092368
16.6	0.488411219
16.7	0.488730069
16.8	0.489048919
16.9	0.489367769
17	0.489686619
17.1	0.490005469
17.2	0.490324319
17.3	0.490643169
17.4	0.490962019
17.5	0.491280869
17.6	0.49159972
17.7	0.49191857
17.8	0.49223742
17.9	0.49255627
18	0.49287512
18.1	0.49319397
18.2	0.49351282
18.3	0.49383167
18.4	0.49415052
18.5	0.494469371
18.6	0.494788221
18.7	0.495107071
18.8	0.495425921
18.9	0.495744771
19	0.496063621
19.1	0.496382471
19.2	0.496701321
19.3	0.497020171
19.4	0.497339021
19.5	0.497657872
19.6	0.497976722
19.7	0.498295572
19.8	0.498614422
19.9	0.498933272
20	0.499252122
20.1	0.499570972
20.2	0.499889822
20.3	0.500208672
20.4	0.500527523
20.5	0.500846373
20.6	0.501165223
20.7	0.501484073
20.8	0.501802923
20.9	0.502121773
21	0.502489734
21.1	0.503076759
21.2	0.503663784
21.3	0.504250809
21.4	0.504837833
21.5	0.505424858
21.6	0.506011883
21.7	0.506598908
21.8	0.507185932
21.9	0.507772957
22	0.508359982
22.1	0.508947007
22.2	0.509534031
22.3	0.510121056
22.4	0.510708081
22.5	0.511295106
22.6	0.51188213
22.7	0.512469155
22.8	0.51305618
22.9	0.513643205
23	0.514230229
23.1	0.514817254
23.2	0.515404279
23.3	0.515991304
23.4	0.516578328
23.5	0.517165353
23.6	0.517752378
23.7	0.518339403
23.8	0.518926427
23.9	0.519513452
24	0.520100477
24.1	0.520687502
24.2	0.521274526
24.3	0.521861551
24.4	0.522448576
24.5	0.523035601
24.6	0.523622625
24.7	0.52420965
24.8	0.524796675
24.9	0.5253837
25	0.525970724
25.1	0.526557749
25.2	0.527144774
25.3	0.527731799
25.4	0.528318823
25.5	0.528905848
25.6	0.529492873
25.7	0.530079898
25.8	0.530666922
25.9	0.531253947
26	0.531840972
26.1	0.532427996
26.2	0.533015021
26.3	0.533602046
26.4	0.534189071
26.5	0.534776095
26.6	0.53536312
26.7	0.535950145
26.8	0.53653717
26.9	0.537124194
27	0.537711219
27.1	0.538298244
27.2	0.538885269
27.3	0.539472293
27.4	0.540059318
27.5	0.540646343
27.6	0.541233368
27.7	0.541820392
27.8	0.542407417
27.9	0.542994442
28	0.543581467
28.1	0.544168491
28.2	0.544755516
28.3	0.545342541
28.4	0.545929566
28.5	0.54651659
28.6	0.547103615
28.7	0.54769064
28.8	0.548277665
28.9	0.548864689
29	0.549451714
29.1	0.550038739
29.2	0.550625764
29.3	0.551212788
29.4	0.551799813
29.5	0.552386838
29.6	0.552973863
29.7	0.553560887
29.8	0.554147912
29.9	0.554734937
30	0.555321962
30.1	0.555908986
30.2	0.556496011
30.3	0.557083036
30.4	0.557670061
30.5	0.558257085
30.6	0.55884411
30.7	0.559431135
30.8	0.56001816
30.9	0.560605184
31	0.561192209
31.1	0.561779234
31.2	0.562366259
31.3	0.562953283
31.4	0.563540308
31.5	0.564127333
31.6	0.564714357
31.7	0.565301382
31.8	0.565888407
31.9	0.566475432
32	0.567069668
32.1	0.567696069
32.2	0.56832247
32.3	0.568948871
32.4	0.569575272
32.5	0.570201673
32.6	0.570828074
32.7	0.571454475
32.8	0.572080876
32.9	0.572707277
33	0.573333678
33.1	0.573960079
33.2	0.57458648
33.3	0.575212881
33.4	0.575839282
33.5	0.576465683
33.6	0.577092084
33.7	0.577718485
33.8	0.578344887
33.9	0.578971288
34	0.579597689
34.1	0.58022409
34.2	0.580850491
34.3	0.581476892
34.4	0.582103293
34.5	0.582729694
34.6	0.583356095
34.7	0.583982496
34.8	0.584608897
34.9	0.585235298
35	0.585861699
35.1	0.5864881
35.2	0.587114501
35.3	0.587740902
35.4	0.588367303
35.5	0.588993704
35.6	0.589620105
35.7	0.590246507
35.8	0.590872908
35.9	0.591499309
36	0.59212571
36.1	0.592752111
36.2	0.593378512
36.3	0.594004913
36.4	0.594631314
36.5	0.595257715
36.6	0.595884116
36.7	0.596510517
36.8	0.597136918
36.9	0.597763319
37	0.59838972
37.1	0.599016121
37.2	0.599642522
37.3	0.600268923
37.4	0.600895324
37.5	0.601521726
37.6	0.602148127
37.7	0.602774528
37.8	0.603400929
37.9	0.60402733
38	0.604653731
38.1	0.605280132
38.2	0.605906533
38.3	0.606532934
38.4	0.607159335
38.5	0.607785736
38.6	0.608412137
38.7	0.609038538
38.8	0.609664939
38.9	0.61029134
39	0.610917741
39.1	0.611544142
39.2	0.612170543
39.3	0.612796944
39.4	0.613423346
39.5	0.614049747
39.6	0.614676148
39.7	0.615302549
39.8	0.61592895
39.9	0.616555351
40	0.617181752
40.1	0.617808153
40.2	0.618434554
40.3	0.619060955
40.4	0.619687356
40.5	0.620313757
40.6	0.620940158
40.7	0.621566559
40.8	0.62219296
40.9	0.622819361
41	0.623445762
41.1	0.624072163
41.2	0.624698565
41.3	0.625324966
41.4	0.625951367
41.5	0.626577768
41.6	0.627204169
41.7	0.62783057
41.8	0.628456971
41.9	0.629083372
42	0.629709773
42.1	0.630336174
42.2	0.630962575
42.3	0.631588976
42.4	0.632215377
42.5	0.632841778
42.6	0.633468179
42.7	0.63409458
42.8	0.634720981
42.9	0.635347382
43	0.635962668
43.1	0.636528372
43.2	0.637094075
43.3	0.637659779
43.4	0.638225483
43.5	0.638791186
43.6	0.63935689
43.7	0.639922594
43.8	0.640488297
43.9	0.641054001
44	0.641619705
44.1	0.642185408
44.2	0.642751112
44.3	0.643316816
44.4	0.643882519
44.5	0.644448223
44.6	0.645013927
44.7	0.64557963
44.8	0.646145334
44.9	0.646711038
45	0.647276741
45.1	0.647842445
45.2	0.648408149
45.3	0.648973852
45.4	0.649539556
45.5	0.65010526
45.6	0.650670964
45.7	0.651236667
45.8	0.651802371
45.9	0.652368075
46	0.652933778
46.1	0.653499482
46.2	0.654065186
46.3	0.654630889
46.4	0.655196593
46.5	0.655762297
46.6	0.656328
46.7	0.656893704
46.8	0.657459408
46.9	0.658025111
47	0.658590815
47.1	0.659156519
47.2	0.659722222
47.3	0.660287926
47.4	0.66085363
47.5	0.661419333
47.6	0.661985037
47.7	0.662550741
47.8	0.663116444
47.9	0.663682148
48	0.664247852
48.1	0.664813555
48.2	0.665379259
48.3	0.665944963
48.4	0.666510666
48.5	0.66707637
48.6	0.667642074
48.7	0.668207778
48.8	0.668773481
48.9	0.669339185
49	0.669904889
49.1	0.670470592
49.2	0.671036296
49.3	0.671602
49.4	0.672167703
49.5	0.672733407
49.6	0.673299111
49.7	0.673864814
49.8	0.674430518
49.9	0.674996222
50	0.675561925
50.1	0.676127629
50.2	0.676693333
50.3	0.677259036
50.4	0.67782474
50.5	0.678390444
50.6	0.678956147
50.7	0.679521851
50.8	0.680087555
50.9	0.680653258
51	0.681218962
51.1	0.681784666
51.2	0.682350369
51.3	0.682916073
51.4	0.683481777
51.5	0.684047481
51.6	0.684613184
51.7	0.685178888
51.8	0.685744592
51.9	0.686310295
52	0.686875999
52.1	0.687441703
52.2	0.688007406
52.3	0.68857311
52.4	0.689138814
52.5	0.689704517
52.6	0.690270221
52.7	0.690835925
52.8	0.691401628
52.9	0.691967332
53	0.692533036
53.1	0.693098739
53.2	0.693664443
53.3	0.694230147
53.4	0.69479585
53.5	0.695361554
53.6	0.695927258
53.7	0.696492961
53.8	0.697058665
53.9	0.697624369
54	0.69817299
54.1	0.698645414
54.2	0.699117838
54.3	0.699590262
54.4	0.700062686
54.5	0.70053511
54.6	0.701007534
54.7	0.701479959
54.8	0.701952383
54.9	0.702424807
55	0.702897231
55.1	0.703369655
55.2	0.703842079
55.3	0.704314503
55.4	0.704786927
55.5	0.705259351
55.6	0.705731775
55.7	0.706204199
55.8	0.706676623
55.9	0.707149047
56	0.707621471
56.1	0.708093896
56.2	0.70856632
56.3	0.709038744
56.4	0.709511168
56.5	0.709983592
56.6	0.710456016
56.7	0.71092844
56.8	0.711400864
56.9	0.711873288
57	0.712345712
57.1	0.712818136
57.2	0.71329056
57.3	0.713762984
57.4	0.714235408
57.5	0.714707833
57.6	0.715180257
57.7	0.715652681
57.8	0.716125105
57.9	0.716597529
58	0.717069953
58.1	0.717542377
58.2	0.718014801
58.3	0.718487225
58.4	0.718959649
58.5	0.719432073
58.6	0.719904497
58.7	0.720376921
58.8	0.720849345
58.9	0.72132177
59	0.721794194
59.1	0.722266618
59.2	0.722739042
59.3	0.723211466
59.4	0.72368389
59.5	0.724156314
59.6	0.724628738
59.7	0.725101162
59.8	0.725573586
59.9	0.72604601
60	0.726518434
60.1	0.726990858
60.2	0.727463283
60.3	0.727935707
60.4	0.728408131
60.5	0.728880555
60.6	0.729352979
60.7	0.729825403
60.8	0.730297827
60.9	0.730770251
61	0.731242675
61.1	0.731715099
61.2	0.732187523
61.3	0.732659947
61.4	0.733132371
61.5	0.733604795
61.6	0.73407722
61.7	0.734549644
61.8	0.735022068
61.9	0.735494492
62	0.735966916
62.1	0.73643934
62.2	0.736911764
62.3	0.737384188
62.4	0.737856612
62.5	0.738329036
62.6	0.73880146
62.7	0.739273884
62.8	0.739746308
62.9	0.740218732
63	0.740691157
63.1	0.741163581
63.2	0.741636005
63.3	0.742108429
63.4	0.742580853
63.5	0.743053277
63.6	0.743525701
63.7	0.743998125
63.8	0.744470549
63.9	0.744942973
64	0.745415397
64.1	0.745887821
64.2	0.746360245
64.3	0.746832669
64.4	0.747305094
64.5	0.747777518
64.6	0.748249942
64.7	0.748722366
64.8	0.74919479
64.9	0.749667214
65	0.750122344
65.1	0.750500333
65.2	0.750878321
65.3	0.75125631
65.4	0.751634299
65.5	0.752012288
65.6	0.752390277
65.7	0.752768265
65.8	0.753146254
65.9	0.753524243
66	0.753902232
66.1	0.75428022
66.2	0.754658209
66.3	0.755036198
66.4	0.755414187
66.5	0.755792176
66.6	0.756170164
66.7	0.756548153
66.8	0.756926142
66.9	0.757304131
67	0.757682119
67.1	0.758060108
67.2	0.758438097
67.3	0.758816086
67.4	0.759194075
67.5	0.759572063
67.6	0.759950052
67.7	0.760328041
67.8	0.76070603
67.9	0.761084018
68	0.761462007
68.1	0.761839996
68.2	0.762217985
68.3	0.762595974
68.4	0.762973962
68.5	0.763351951
68.6	0.76372994
68.7	0.764107929
68.8	0.764485917
68.9	0.764863906
69	0.765241895
69.1	0.765619884
69.2	0.765997873
69.3	0.766375861
69.4	0.76675385
69.5	0.767131839
69.6	0.767509828
69.7	0.767887816
69.8	0.768265805
69.9	0.768643794
70	0.769021783
70.1	0.769399772
70.2	0.76977776
70.3	0.770155749
70.4	0.770533738
70.5	0.770911727
70.6	0.771289715
70.7	0.771667704
70.8	0.772045693
70.9	0.772423682
71	0.772801671
71.1	0.773179659
71.2	0.773557648
71.3	0.773935637
71.4	0.774313626
71.5	0.774691615
71.6	0.775069603
71.7	0.775447592
71.8	0.775825581
71.9	0.77620357
72	0.776581558
72.1	0.776959547
72.2	0.777337536
72.3	0.777715525
72.4	0.778093514
72.5	0.778471502
72.6	0.778849491
72.7	0.77922748
72.8	0.779605469
72.9	0.779983457
73	0.780361446
73.1	0.780739435
73.2	0.781117424
73.3	0.781495413
73.4	0.781873401
73.5	0.78225139
73.6	0.782629379
73.7	0.783007368
73.8	0.783385356
73.9	0.783763345
74	0.784141334
74.1	0.784519323
74.2	0.784897312
74.3	0.7852753
74.4	0.785653289
74.5	0.786031278
74.6	0.786409267
74.7	0.786787255
74.8	0.787165244
74.9	0.787543233
75	0.787921222
75.1	0.788299211
75.2	0.788677199
75.3	0.789055188
75.4	0.789433177
75.5	0.789811166
75.6	0.790189154
75.7	0.790567143
75.8	0.790945132
75.9	0.791323121
76	0.791695669
76.1	0.79204363
76.2	0.792391052
76.3	0.792737934
76.4	0.793084278
76.5	0.793430082
76.6	0.793775346
76.7	0.794120072
76.8	0.794464258
76.9	0.794807905
77	0.795151013
77.1	0.795493581
77.2	0.79583561
77.3	0.7961771
77.4	0.796518051
77.5	0.796858462
77.6	0.797198334
77.7	0.797537667
77.8	0.797876461
77.9	0.798214715
78	0.79855243
78.1	0.798889606
78.2	0.799226243
78.3	0.79956234
78.4	0.799897898
78.5	0.800232917
78.6	0.800567396
78.7	0.800901336
78.8	0.801234737
78.9	0.801567599
79	0.801899922
79.1	0.802231705
79.2	0.802562949
79.3	0.802893654
79.4	0.803223819
79.5	0.803553445
79.6	0.803882532
79.7	0.80421108
79.8	0.804539088
79.9	0.804866557
80	0.805193487
80.1	0.805519878
80.2	0.805845729
80.3	0.806171041
80.4	0.806495814
80.5	0.806820048
80.6	0.807143742
80.7	0.807466897
80.8	0.807789513
80.9	0.808111589
81	0.808433126
81.1	0.808754124
81.2	0.809074583
81.3	0.809394503
81.4	0.809713883
81.5	0.810032724
81.6	0.810351025
81.7	0.810668788
81.8	0.810986011
81.9	0.811302695
82	0.81161884
82.1	0.811934445
82.2	0.812249511
82.3	0.812564038
82.4	0.812878026
82.5	0.813191474
82.6	0.813504383
82.7	0.813816753
82.8	0.814128583
82.9	0.814439875
83	0.814750627
83.1	0.81506084
83.2	0.815370513
83.3	0.815679647
83.4	0.815988242
83.5	0.816296298
83.6	0.816603815
83.7	0.816910792
83.8	0.81721723
83.9	0.817523128
84	0.817828488
84.1	0.818133308
84.2	0.818437589
84.3	0.818741331
84.4	0.819044533
84.5	0.819347196
84.6	0.81964932
84.7	0.819950904
84.8	0.82025195
84.9	0.820552456
85	0.820852423
85.1	0.82115185
85.2	0.821450739
85.3	0.821749088
85.4	0.822046897
85.5	0.822344168
85.6	0.822640899
85.7	0.822937091
85.8	0.823232744
85.9	0.823527857
86	0.823822432
86.1	0.824116467
86.2	0.824409962
86.3	0.824702919
86.4	0.824995336
86.5	0.825287214
86.6	0.825578552
86.7	0.825869352
86.8	0.826159612
86.9	0.826449333
87	0.826737566
87.1	0.827020973
87.2	0.827303748
87.3	0.827585889
87.4	0.827867396
87.5	0.828148271
87.6	0.828428512
87.7	0.82870812
87.8	0.828987095
87.9	0.829265436
88	0.829543144
88.1	0.829820219
88.2	0.83009666
88.3	0.830372469
88.4	0.830647644
88.5	0.830922185
88.6	0.831196094
88.7	0.831469369
88.8	0.831742011
88.9	0.83201402
89	0.832285395
89.1	0.832556137
89.2	0.832826246
89.3	0.833095722
89.4	0.833364564
89.5	0.833632773
89.6	0.833900349
89.7	0.834167291
89.8	0.8344336
89.9	0.834699276
90	0.834964319
90.1	0.835228728
90.2	0.835492505
90.3	0.835755647
90.4	0.836018157
90.5	0.836280033
90.6	0.836541276
90.7	0.836801886
90.8	0.837061863
90.9	0.837321206
91	0.837579916
91.1	0.837837992
91.2	0.838095436
91.3	0.838352246
91.4	0.838608423
91.5	0.838863966
91.6	0.839118877
91.7	0.839373154
91.8	0.839626798
91.9	0.839879808
92	0.840132185
92.1	0.840383929
92.2	0.84063504
92.3	0.840885517
92.4	0.841135362
92.5	0.841384572
92.6	0.84163315
92.7	0.841881094
92.8	0.842128405
92.9	0.842375083
93	0.842621128
93.1	0.842866539
93.2	0.843111317
93.3	0.843355462
93.4	0.843598973
93.5	0.843841851
93.6	0.844084096
93.7	0.844325708
93.8	0.844566686
93.9	0.844807031
94	0.845046743
94.1	0.845285822
94.2	0.845524267
94.3	0.845762079
94.4	0.845999258
94.5	0.846235803
94.6	0.846471715
94.7	0.846706994
94.8	0.84694164
94.9	0.847175652
95	0.847409031
95.1	0.847641777
95.2	0.84787389
95.3	0.848105369
95.4	0.848336215
95.5	0.848566428
95.6	0.848796007
95.7	0.849024953
95.8	0.849253266
95.9	0.849480946
96	0.849707992
96.1	0.849934405
96.2	0.850160185
96.3	0.850385332
96.4	0.850609845
96.5	0.850833725
96.6	0.851056972
96.7	0.851279585
96.8	0.851501566
96.9	0.851722912
97	0.851943626
97.1	0.852163707
97.2	0.852383154
97.3	0.852601968
97.4	0.852820148
97.5	0.853037695
97.6	0.853254609
97.7	0.85347089
97.8	0.853686538
97.9	0.853901552
98	0.854116732
98.1	0.854334888
98.2	0.85455249
98.3	0.854769537
98.4	0.854986031
98.5	0.855201971
98.6	0.855417356
98.7	0.855632188
98.8	0.855846465
98.9	0.856060188
99	0.856273357
99.1	0.856485972
99.2	0.856698033
99.3	0.85690954
99.4	0.857120492
99.5	0.857330891
99.6	0.857540735
99.7	0.857750026
99.8	0.857958762
99.9	0.858166944
100	0.858374572
100.1	0.858581646
100.2	0.858788166
100.3	0.858994132
100.4	0.859199543
100.5	0.859404401
100.6	0.859608704
100.7	0.859812454
100.8	0.860015649
100.9	0.86021829
101	0.860420377
101.1	0.86062191
101.2	0.860822889
101.3	0.861023313
101.4	0.861223184
101.5	0.861422501
101.6	0.861621263
101.7	0.861819471
101.8	0.862017125
101.9	0.862214226
102	0.862410772
102.1	0.862606763
102.2	0.862802201
102.3	0.862997085
102.4	0.863191414
102.5	0.86338519
102.6	0.863578411
102.7	0.863771079
102.8	0.863963192
102.9	0.864154751
103	0.864345756
103.1	0.864536207
103.2	0.864726103
103.3	0.864915446
103.4	0.865104234
103.5	0.865292469
103.6	0.865480149
103.7	0.865667275
103.8	0.865853848
103.9	0.866039866
104	0.86622533
104.1	0.866410239
104.2	0.866594595
104.3	0.866778397
104.4	0.866961644
104.5	0.867144338
104.6	0.867326477
104.7	0.867508062
104.8	0.867689093
104.9	0.86786957
105	0.868049493
105.1	0.868228862
105.2	0.868407677
105.3	0.868585937
105.4	0.868763644
105.5	0.868940796
105.6	0.869117394
105.7	0.869293438
105.8	0.869468928
105.9	0.869643864
106	0.869818246
106.1	0.869992074
106.2	0.870165348
106.3	0.870338067
106.4	0.870510233
106.5	0.870681844
106.6	0.870852901
106.7	0.871023404
106.8	0.871193353
106.9	0.871362748
107	0.871531589
107.1	0.871699876
107.2	0.871867608
107.3	0.872034787
107.4	0.872201411
107.5	0.872367482
107.6	0.872532998
107.7	0.87269796
107.8	0.872862368
107.9	0.873026222
108	0.873189522
108.1	0.873352267
108.2	0.873514459
108.3	0.873676096
108.4	0.87383718
108.5	0.873997709

